Your Data, My Model: Learning Who Really Helps in Federated Learning

Many important machine learning applications involve networks of devices-such as wearables or smartphones-that generate local data and train personalized models. A key challenge is determining which peers are most beneficial for collaboration. We propose a simple and privacy-preserving method to select relevant collaborators by evaluating how much a model improves after a single gradient step using another devices data-without sharing raw data. This method naturally extends to non-parametric models by replacing the gradient step with a non-parametric generalization. Our approach enables model-agnostic, data-driven peer selection for personalized federated learning (PersFL).

==> Algo1_dm_ratio.csv <==
0,15.790840561101245,74.51840777831694,76.11134739680271,253.24084203256794,765.2640245352362
1,11.226350156401244,46.864248711922464,61.139532806794946,209.15819393767825,725.9841540946862
2,6.901719051572022,31.626138747732632,48.43653690748595,160.07061536925318,647.431911003198
3,5.550876674013789,23.017333644763664,37.05050626699929,133.36856498355164,552.4011438552909
4,3.7780036157261643,18.0761621590942,27.20456989899532,101.20756114231119,570.0930302637166
5,2.3211214476133235,14.676944149519892,19.69183387628018,81.84149774649725,825.4612850349408
6,1.7116181094898046,11.90875925599988,17.38677670662358,75.75140831178126,858.5788213285747
7,1.0563640595793857,8.79714345480096,15.11760675980773,58.96043276650311,874.7982733391295
8,0.7942100960191074,7.530702115928457,11.035705141771452,53.22438096919593,907.587985141546
9,0.589378118779182,4.0749114147498,9.31133565960909,47.9201531839094,943.7663172056933
10,0.39247895881310946,2.332959191301251,7.707150874506669,43.38509473876711,929.0707662353738
11,0.29119284564547493,1.9325804041447088,6.944763052908829,39.71946345679784,934.6151634936623
12,0.21918549824314787,1.4694905695068687,5.627701472877695,37.01153539969462,949.1473324509485
13,0.1623994153850375,1.0222570978249361,5.2263769443924515,31.054007098661558,857.2932274763367
14,0.11974514014200119,0.8350893215681062,4.083684470243648,29.244920343710625,877.4039883206912
15,0.08246016890891217,0.5908177868576164,3.214997127743276,25.298287286233702,876.3234498571728
16,0.052047954165900204,0.4277605471226855,2.630017168253462,24.057214403361357,870.6620443982434
17,0.03435768627083448,0.33374819836194697,2.1944697960363126,21.716113836550825,834.3891920678855
18,0.026029428933424182,0.2698990373882971,1.7644586408950298,20.401036844275115,838.9498612045818
19,0.0198051150568804,0.21212884452782116,1.3999743723275757,19.961059864190958,910.3499008475989
20,0.012741062670828932,0.1470402053000415,1.1858493348508543,17.16689852103931,909.6905161659523
21,0.00965555723078884,0.1219571558501849,1.0549260396247166,16.69818486348747,859.2303259572054
22,0.006313429306398972,0.10183503452602397,0.909395168503152,14.560496408739635,828.989838733789
23,0.004147703360173821,0.08557454008670051,0.7922787696088834,14.246427652604506,791.0710884697077
24,0.0029760852431550493,0.052010620416346375,0.6761422692364888,12.81040973927067,787.3145486537173
25,0.0021498064054643797,0.03403657690616648,0.5911677081046786,12.271864173397104,793.1380946278639
26,0.0015304230220300355,0.030526084858368843,0.5237473911323616,12.030898424799974,744.4755004556336
27,0.0011008618677127082,0.02351337632746093,0.37512235319948023,11.117617727582397,736.759393280077
28,0.0007197676466241657,0.018573905373995028,0.3307149411227413,10.848692069081773,747.7117274826745
29,0.0004894412573772332,0.013579044799902745,0.2965004782492805,9.98162678903314,733.2624195071212
30,0.00032029295261574146,0.009175901234207173,0.263903058443372,9.425463632699683,678.7305160781642
31,0.00020889337195471972,0.007368490424910834,0.18570558855806377,9.188857381016469,678.4286011125752
32,0.00015716315863860864,0.006707363125346592,0.14662053866516278,8.450240810021677,662.9726363158017
33,0.00010279191622179772,0.005266242258530206,0.12287066049796805,7.6588757611956915,624.8308737755136
34,7.794540554559476e-05,0.0028967263591522054,0.11272808003894859,6.911066630291197,623.0362173051305
35,5.642342556614628e-05,0.0017602717799312952,0.10378999580507067,6.3891871372785305,611.4374087593318
36,3.8430002977621245e-05,0.0014068743360855114,0.09801246730335288,5.863817778375179,618.5315995844753
37,2.5232212998475172e-05,0.0011732711429742841,0.09237529612375374,5.027735498647624,612.1929482070634
38,1.8168630740920017e-05,0.0008557201515350592,0.0672936172294366,4.787936620579181,584.027557864912
39,1.199466090614282e-05,0.0006941682036064635,0.06137039857189021,4.686028517195317,572.8896486659023
40,8.582206133212447e-06,0.0005512122767049823,0.05326944921998858,4.499591204388567,569.8131828645714
41,5.598962502390568e-06,0.0004569587058310212,0.049215869231982484,4.2243535976018505,571.8626229016489
42,4.2156738411700194e-06,0.0003724262302019651,0.03847556969240628,3.7036129227176495,541.7057553151518
43,3.0134505379549806e-06,0.00030433652008649134,0.03551162900516898,3.432197032140342,537.357639883539
44,2.027414507819413e-06,0.00025214265660671676,0.0316917263378023,3.3167716907710423,532.8886585408198
45,1.3169840612490907e-06,0.00017350251019914153,0.029427075474220018,3.0131575361524447,530.0704441448806
46,9.096628960475481e-07,0.0001135443082038819,0.02823926824700721,2.962669505562265,529.3330959641703
47,7.533017403589406e-07,8.797797981283148e-05,0.02467330710286426,2.811436649136025,632.5567896709244
48,5.789469791607555e-07,7.173715782203515e-05,0.02321731483863721,2.2325406270005845,604.168025142048
49,4.188150425937436e-07,5.7727636889786953e-05,0.020100071942525027,1.9486118444564353,598.4587726135336
50,2.985318241829508e-07,3.919276355724241e-05,0.017944571695046086,1.7408210842076435,587.4615405261985
51,1.9447761305678853e-07,3.294314328558256e-05,0.01718800856292205,1.6628487142638857,586.5870755969917
52,1.4131564876166138e-07,2.8171685789505646e-05,0.016086514007114767,1.617036625160008,579.5226223325144
53,9.604343448709696e-08,1.985347417747593e-05,0.014624171381668702,1.5996421012282989,586.4855202811846
54,6.24031657958169e-08,1.7146604787364034e-05,0.01320218659919626,1.5039443996904798,592.4357539169125
55,4.2422285606403906e-08,9.137437307026348e-06,0.011645525980104933,1.4517774857359318,593.4530822231462
56,3.148549573814198e-08,6.697255255529784e-06,0.010559762479207438,1.3520120146675443,581.7691793960905
57,2.1549530056789678e-08,5.74831163582457e-06,0.009346739728693678,1.3364002688411802,579.7744026601796
58,1.4735708045320953e-08,3.795164487517548e-06,0.007565107003313095,1.2918180135500466,522.2462081310879
59,1.0511075868284006e-08,2.7267411348796048e-06,0.006974310473551455,1.184033022959866,453.97158023101605
60,6.824754029171376e-09,2.4240338508055213e-06,0.006366240575641791,1.1744790681870056,424.95288116259894
61,4.431834695506983e-09,1.6924811002627428e-06,0.005052686184618157,1.169935126363168,461.63730134212904
62,3.2891481623333123e-09,1.2233342983990837e-06,0.0042223338724318655,1.0726232397383053,505.1518804362055
63,2.293452564023079e-09,1.0532235300154026e-06,0.0039011584258567423,1.033311972995746,515.4493827752251
64,1.6309955217556503e-09,7.483903065980429e-07,0.0031235194875551585,1.0238085343385666,530.437377258553
65,1.0594765808579826e-09,6.651744184277253e-07,0.002675946358277855,0.790586748594291,525.5760800958026
66,6.883601580972701e-10,4.629533448778172e-07,0.002354813966133502,0.7717756945510456,489.42215894957207
67,4.801834859552591e-10,3.588522853549184e-07,0.0021801843714577525,0.7099644241601337,458.5329358502168
68,3.3502094638939265e-10,2.691598559580524e-07,0.0019359807457501837,0.6990586832490548,454.9074691052139
69,2.343768721337367e-10,1.7274793969693712e-07,0.0017128039836456224,0.5747829341009916,394.1094696243572
70,1.6811067821456359e-10,1.47516387721205e-07,0.0016092676818467476,0.5006567860883776,371.4785324662526
71,1.190763269577301e-10,1.1200964571086301e-07,0.0014014360505761269,0.470305176579731,362.4761677394701
72,8.403060269748625e-11,9.582912125699252e-08,0.0012973897750301541,0.43975905006764504,346.06099241002835
73,5.905185141284444e-11,7.745061407113814e-08,0.0012140770103000222,0.4004664538329083,355.0774256825598
74,3.948612197362842e-11,6.700947621913729e-08,0.0010970108785273113,0.34109656165338675,344.6045185488521
75,3.117450451721628e-11,4.9666507485965886e-08,0.0009738706618019208,0.3093866294071468,341.9811199517339
76,2.02647066808168e-11,4.2689288872196885e-08,0.000888449736286972,0.28315991127202395,339.1170736204456
77,1.5252286671370695e-11,3.827573895939133e-08,0.0007003623967686779,0.26381685006683225,328.22668518111414
78,1.239511051236641e-11,3.054451579243674e-08,0.0005365740032817308,0.25225359205989983,338.1666144509139
79,8.968821325363177e-12,2.6999975024781602e-08,0.00045828524863982564,0.1960498421447528,328.68123151868974
80,6.252660293136099e-12,1.8869807114800924e-08,0.00041807538463939923,0.1797907933016793,326.3363508125045
81,4.653074664453553e-12,1.3902343245022066e-08,0.0003519320402625021,0.16017591075485216,329.6415696056753
82,3.3367362171928905e-12,1.1504600069520546e-08,0.0002739900138088407,0.1472399379735867,329.30324355396874
83,2.166737379762004e-12,1.0121348654073027e-08,0.0002237159209286943,0.1348517772737132,323.9105342334059
84,1.488472862487968e-12,7.806405501873704e-09,0.0001980108879055833,0.12254199561207313,302.81632053442036
85,1.0701054683290226e-12,6.072373572760749e-09,0.00017072807944287977,0.09719752304637166,301.3052853428416
86,7.972107426163866e-13,5.08363061677034e-09,0.0001479838354213096,0.08948699413766578,297.8271611605411
87,5.655577737584297e-13,4.483394594434402e-09,0.0001286761351756355,0.08642002578453312,290.16396243930933
88,4.1507893666361966e-13,3.176960088882181e-09,0.00010271379263292596,0.08541266645618129,288.2664935841754
89,3.043891567730721e-13,2.377730912713572e-09,6.889213438847455e-05,0.08228658381906921,282.0971925005328
90,2.088091105443969e-13,2.115005299876399e-09,6.417989091922392e-05,0.0696965832837799,265.46411099055746
91,1.354628680336594e-13,1.887069512402626e-09,5.6901511655898446e-05,0.06549553992038946,233.4189706823293
92,8.788065199661782e-14,1.3616741296212366e-09,4.7049953272400656e-05,0.05697578463184183,214.33745624777114
93,6.191124641334119e-14,1.0511751640908091e-09,4.135519553547507e-05,0.04507619602019952,201.77029364248912
94,4.324208069702452e-14,8.01629405462509e-10,3.569418437739805e-05,0.04127898184515069,198.07470439041657
95,3.10497392605801e-14,5.772570034014964e-10,3.2713537921370984e-05,0.03934361259246751,168.0998000721752
96,2.01428664533464e-14,4.263832250836453e-10,2.8847630664912346e-05,0.03603423473972715,159.67375947162904
97,1.446682896443367e-14,3.8847436235509786e-10,2.5768481064396453e-05,0.03250384227838958,156.45340847059043
98,9.38490946887381e-15,3.4854650345334234e-10,2.378443349426703e-05,0.02903103980396358,152.13910485685938
99,6.0881720406600456e-15,2.510382844366134e-10,1.986044131447402e-05,0.025299071266104634,150.77191246343588
100,4.3113268356293205e-15,2.261796199883611e-10,1.6290700193800386e-05,0.022719305452309945,146.21272264875714
101,3.0532866981246096e-15,1.6743475875945634e-10,1.4691949756565644e-05,0.02231850924655854,139.10263990536893
102,2.378061079095095e-15,1.3373482301688595e-10,1.0790283292042517e-05,0.01813003960963747,128.53751227989892
103,1.5462486458249983e-15,9.802151521945154e-11,9.875251332827911e-06,0.016647355769019503,126.11047601424383
104,1.0500130016655663e-15,7.926002343018846e-11,9.30810915731746e-06,0.016251317787726767,125.94446814297537
105,7.132747887565185e-16,7.097019723831004e-11,8.612813588876042e-06,0.015338233102019058,119.62311462498128
106,4.90276004465833e-16,6.49811533852224e-11,8.233822115384238e-06,0.01497478165870638,117.70381230196104
107,3.180897364048491e-16,4.8563395833971804e-11,6.860772232388967e-06,0.013309282591140848,108.98364116265645
108,2.2385797720845325e-16,3.689418953301097e-11,5.564339292750892e-06,0.012002105514405224,107.4943318936871
109,1.452838726152135e-16,3.2207575472151825e-11,5.207550859309215e-06,0.011615561813405522,106.52633207652642
110,1.025400270166337e-16,2.340793102366728e-11,4.7764358752866134e-06,0.01078745060362217,106.31866004789427
111,6.659013294641657e-17,1.917454281682146e-11,4.4860262032829685e-06,0.009649918578321199,102.74468851717327
112,4.5326706557635184e-17,1.6668308304617598e-11,3.7358178650608697e-06,0.009224434999967064,94.74092652141739
113,3.163155697784054e-17,1.2642817758655412e-11,3.5349676224700115e-06,0.008442918483762983,93.0757762637276
114,2.217077017483922e-17,1.042822935868436e-11,2.947783704413235e-06,0.00812894393587787,92.12607146956275
115,1.589563807280839e-17,7.690303018469313e-12,2.796057141278716e-06,0.007968495138888136,87.18139710718886
116,1.1094587634163508e-17,6.6722746771387305e-12,2.4244751829745586e-06,0.006697205985251915,85.01868068681146
117,7.95601508955525e-18,6.032446717890002e-12,2.2339686612279123e-06,0.006239476558173458,83.43971921050532
118,5.547937498424288e-18,5.252555966246399e-12,2.140421822124041e-06,0.006161013214231788,81.6735043173626
119,3.9784986505599825e-18,3.985780560140749e-12,1.8067394139534128e-06,0.005277831060491299,80.38088633693391
120,2.804745898451385e-18,3.6022097696717986e-12,1.64999132117626e-06,0.005074830786779729,79.41035121444804
121,2.0676035842513403e-18,3.243163270722274e-12,1.3561686370473374e-06,0.004848798788240045,74.13480113305195
122,1.60808038142336e-18,2.9352778995544485e-12,1.1909043846513498e-06,0.00459322719751271,73.02853688347096
123,1.0763918703107826e-18,2.4141748510989005e-12,1.0398189944357826e-06,0.004041132299162726,68.5201865473209
124,8.333306267989456e-19,2.0541686892710284e-12,8.885551652747567e-07,0.0038443868917195684,66.89819502516559
125,5.809787904505911e-19,1.919047988919582e-12,8.523453607641874e-07,0.0032027654994712914,65.84311394317038
126,3.780169343459372e-19,1.4569036671213636e-12,5.84570356880053e-07,0.0030818677471229146,64.41153220115667
127,2.737758760487837e-19,1.0703146892010723e-12,5.261668638395047e-07,0.0030224193002688117,64.14337214971032
128,1.9088585045871215e-19,7.723110730774759e-13,4.732554990567703e-07,0.002670437447946779,64.11140312994699
129,1.4402692674045302e-19,6.557718102645808e-13,4.432428437605634e-07,0.002603143155130299,61.29013380804894
130,9.4135064955263e-20,6.198841120193789e-13,4.126523835327503e-07,0.0024745013218831964,60.9803610681963
131,6.575651179753706e-20,5.822476513493468e-13,3.472469566691552e-07,0.002261580630760308,57.85081106896055
132,4.7593499016763976e-20,5.25189592597056e-13,3.018966577503708e-07,0.0022412925097501503,56.5771601052608
133,3.6590141595966234e-20,3.8975042694275027e-13,2.662931204137717e-07,0.0020004538626381316,54.9862713334696
134,2.637825949085829e-20,2.786314207026342e-13,2.515322286077201e-07,0.001987049185476288,53.445891332313685
135,1.7067619251446075e-20,2.1358795755635132e-13,2.2453159576112666e-07,0.0019492840561849665,51.37108875111544
136,1.190898423767718e-20,1.5262012545414486e-13,2.027996607154449e-07,0.001851155540334622,46.58116672415219
137,1.0186304308083936e-20,1.372168083542994e-13,1.6107007477814005e-07,0.0017671386185485812,42.668468686288
138,6.845244632077809e-21,1.0039431375231582e-13,1.4225606725643764e-07,0.00174074769986089,41.532201641669936
139,5.06561297241044e-21,9.021654837459134e-14,1.2732844666430067e-07,0.0015716504427936372,39.0374593507536
140,3.4763084340977744e-21,6.974974647778015e-14,1.1478730787896947e-07,0.0015600880983380036,36.40570317771743
141,2.4479966951786992e-21,6.534136743440067e-14,1.050320596011608e-07,0.0014839071642694553,35.88684228429073
142,1.669025817420888e-21,5.1293774187878045e-14,9.263023964971765e-08,0.0014531535969863321,33.680837007642054
143,1.2020827448238887e-21,3.9863969105938427e-14,8.841141952833539e-08,0.0013379458074828513,31.253171533358476
144,8.731771943808612e-22,3.4872273056796554e-14,7.922312817755592e-08,0.0010917697831662177,29.84933165440619
145,5.925888552135374e-22,3.1417250935334354e-14,6.924721711635914e-08,0.0008714353573513148,29.215893960301074
146,4.0177662872624583e-22,2.3941899915072303e-14,6.588856839615664e-08,0.0008481237092163264,28.343673427738647
147,3.0015417275193653e-22,2.1593349182880935e-14,6.058122605714512e-08,0.0008066629899878634,27.923898695959707
148,2.135501440233307e-22,1.94402281143875e-14,5.3769484127389234e-08,0.0007154726446681542,26.49452902503247
149,1.5853521784813386e-22,1.5887344736820686e-14,3.801817830840451e-08,0.0007098318208858689,25.587622699069346
150,1.2104600079459888e-22,1.279723643948462e-14,3.079099468059574e-08,0.0006624943015773907,25.50405695961124
151,8.736921217097186e-23,9.04845404891346e-15,2.6766878851071986e-08,0.0006161789290412966,25.319213481600308
152,6.647740807666395e-23,6.759415828964952e-15,2.328803847731066e-08,0.0005890271612227841,24.187671066484263
153,5.1399157662820655e-23,4.9069882642045584e-15,2.1161552810445284e-08,0.0005570224651107906,23.963781250777245
154,3.9603302403250045e-23,4.370889791100013e-15,1.925875732624248e-08,0.0005389730149131267,23.27200392941359
155,2.9213445767968423e-23,3.2044839852568366e-15,1.6292568064754485e-08,0.0004884693675081588,23.15828084197172
156,2.1181428902937272e-23,2.136938692476945e-15,1.5055641185477465e-08,0.00047847717104279597,22.11539729881644
157,1.4377781422356103e-23,1.877585483149475e-15,1.3781060884160799e-08,0.00046473959841324515,21.196042713285646
158,9.768847384106048e-24,1.7584769444486532e-15,1.2283958180763242e-08,0.0004434796397566404,20.848597786238535
159,7.221537423917784e-24,1.5616356952764116e-15,1.156985250331561e-08,0.00043364844807121025,20.833838664850504
160,4.691766011020072e-24,1.3370811347021632e-15,1.0134126179245453e-08,0.00041610563624940077,20.48303345466183
161,3.391434516124534e-24,1.2106390505366347e-15,7.901737139244845e-09,0.0003890601272428352,20.445073815884065
162,2.3058926879959884e-24,1.0024855958901895e-15,7.15279287879904e-09,0.00032082757540205417,19.96114055647
163,1.713178102553655e-24,8.461968792628443e-16,6.449346996017089e-09,0.00029977548200862367,19.876043883926318
164,1.3140778399032737e-24,6.153397382291831e-16,5.710282861887949e-09,0.00024665580621068895,18.825917556790433
165,1.0380940633507975e-24,5.186782906157666e-16,4.803048229552194e-09,0.00024047136348989825,18.1381967093823
166,7.757658634981496e-25,3.977961901577133e-16,4.139140851762354e-09,0.00023843978040448676,17.541686812510036
167,5.273418794418944e-25,3.470999800690329e-16,3.521754366875962e-09,0.00020823828964179858,16.57053365007752
168,3.4244944933709886e-25,2.974150941400674e-16,3.2574181972583892e-09,0.00020138478343615371,16.1368378371266
169,2.632914483217293e-25,2.254592436507352e-16,2.8915821817149537e-09,0.00019746739749639918,15.912889399590735
170,1.8796760712857334e-25,2.0192724452895716e-16,2.468100409416302e-09,0.00017846826586603393,15.84343840933056
171,1.3364570842272951e-25,1.510666189252863e-16,2.26847589177085e-09,0.0001700477222645483,15.097636605464112
172,9.108508486424548e-26,1.1982322940738918e-16,2.01935502845176e-09,0.00015864031870324163,14.729309648762278
173,5.926046379536681e-26,9.074836098450483e-17,1.903452092240509e-09,0.00014685096282922175,14.356732477546151
174,3.8328434105779877e-26,5.421964090183004e-17,1.5372870353395178e-09,0.00014257610704450333,13.244263301582
175,2.4864156175467647e-26,3.6856684631873795e-17,1.1713419349424508e-09,0.00013905430898907676,13.151661162488356
176,1.6175642165363423e-26,2.657954816882299e-17,1.0330881419616694e-09,0.00013664366541854677,12.779937149685894
177,1.1078170907244974e-26,2.271313948101017e-17,9.508354698495124e-10,0.00012751650447676143,12.754030465376438
178,7.248842858075877e-27,2.0177908268955646e-17,7.997940060378097e-10,0.00011237789964268702,12.375749460563993
179,5.079524672524671e-27,1.7337292844580223e-17,5.608516387128755e-10,0.00010716414476683478,11.434776720642962
180,3.640642381401546e-27,1.5161605248782414e-17,5.220781441791719e-10,0.000103630227826705,10.560712313830187
181,2.4372350704868923e-27,1.1414628155999478e-17,4.741941853999919e-10,0.00010142498553210706,9.899215189199856
182,1.7001924659775857e-27,9.262353718941323e-18,4.465925142396177e-10,9.777277422788514e-05,9.783610272554006
183,1.2882591620324886e-27,8.176987324621218e-18,4.080763611515268e-10,8.678250396370537e-05,9.59736862777654
184,8.989563053059193e-28,6.2601825838091835e-18,3.5561238426097833e-10,7.977782907052169e-05,9.130347923599665
185,6.354767629621013e-28,5.800877320867298e-18,3.0221574950804204e-10,7.731446964205474e-05,9.078138184938886
186,5.147810444632865e-28,5.353784789643245e-18,2.3256205894810564e-10,7.203538956012142e-05,8.740579970532567
187,3.486765201076872e-28,4.753475194621042e-18,1.9102708247433154e-10,7.01549906174753e-05,8.641262766708797
188,2.4632181765526094e-28,4.021885365303294e-18,1.7062122793055797e-10,6.881817905376056e-05,8.467404110841246
189,1.6925996797648335e-28,3.496972967309807e-18,1.57112452410437e-10,6.161567539118335e-05,8.091213402463897
190,1.132508437057915e-28,3.2023305035533277e-18,1.1448283855327791e-10,5.365421997399661e-05,7.921262403358735
191,8.997944700177166e-29,2.784063065218973e-18,1.0665627589811791e-10,5.2054849586486754e-05,7.191603204513493
192,6.882811398053328e-29,2.4551892847744047e-18,9.228020026309616e-11,4.489298722206635e-05,6.922147748153103
193,5.448070626682613e-29,2.123871201526017e-18,7.376180875401457e-11,4.2990105965659824e-05,6.844210344174578
194,4.1070070878068927e-29,1.6202888599627477e-18,6.521893251434186e-11,4.106476449401891e-05,6.625354440808629
195,3.0814879110195774e-29,1.2445681822324163e-18,5.396380226156431e-11,4.0395999796268414e-05,6.265449660954171
196,2.0510383535746307e-29,9.536662629122152e-19,5.028033184058448e-11,3.820596996410353e-05,6.12598987483314
197,1.3065508742723008e-29,7.322559429328502e-19,4.178439084268823e-11,3.202438925054044e-05,6.061852079151142
198,7.543482406175925e-30,4.698495460521567e-19,3.962773315228529e-11,2.9959355522293224e-05,5.839651195619353
199,7.543482406175925e-30,4.3298225697312646e-19,3.5225249597473514e-11,2.6154130042037672e-05,5.803148259693267
200,3.5991778800708664e-30,3.5548654428536836e-19,3.199015254064204e-11,2.1864802801171358e-05,5.767638965792672
201,3.5991778800708664e-30,3.09564016146325e-19,2.8415709916702753e-11,1.9952623791524685e-05,5.756686763632778
202,3.5991778800708664e-30,2.623855478582933e-19,2.614743692669078e-11,1.7676554676419604e-05,5.588981644441576
203,3.5991778800708664e-30,2.037864598358042e-19,2.472001985977404e-11,1.7052681097787557e-05,5.539585175882041
204,3.5991778800708664e-30,1.5143181100807894e-19,2.3778515833399007e-11,1.614078375457686e-05,5.523864121387267
205,3.5991778800708664e-30,1.1163777789636484e-19,2.0113964640203398e-11,1.3634921354817554e-05,5.373289480769142
206,3.5991778800708664e-30,8.328086348225106e-20,1.9194986205746023e-11,1.2962940160568006e-05,5.146313329477622
207,3.5991778800708664e-30,7.22532091951729e-20,1.7750585753616017e-11,1.1826428735077319e-05,5.124229528430224
208,3.5991778800708664e-30,5.51849569070732e-20,1.7095748466196136e-11,1.1239161651200816e-05,4.912262254026234
209,3.5991778800708664e-30,4.056282156850553e-20,1.657487434068316e-11,9.768474522156456e-06,4.656342993846639
210,3.5991778800708664e-30,3.49829350754117e-20,1.5992308866279727e-11,8.8942920076724e-06,4.608872308920181
211,3.5991778800708664e-30,2.619398751693922e-20,1.4095203916667774e-11,8.584154525473485e-06,4.538079987398731
212,3.5991778800708664e-30,2.2975119938333902e-20,1.2966263004131726e-11,8.3079364737851e-06,4.529461129164857
213,3.5991778800708664e-30,2.0175324772020128e-20,1.2194733156331535e-11,7.664110519207072e-06,4.421419972242387
214,3.5991778800708664e-30,1.5213359295874734e-20,1.0851783361767827e-11,7.2016244118382445e-06,4.4073562989249195
215,3.5991778800708664e-30,1.1664093648306909e-20,1.0265507023334681e-11,6.895699906011598e-06,4.342890958513512
216,3.5991778800708664e-30,9.924370120033721e-21,9.253773937099643e-12,6.775800696743109e-06,4.121158827857433
217,3.5991778800708664e-30,8.674042226165198e-21,8.643732889831054e-12,6.602555447197477e-06,3.540757133985281
218,3.5991778800708664e-30,6.707911366735731e-21,8.037551961903813e-12,6.198406747065378e-06,3.3701403503426968
219,3.5991778800708664e-30,5.733009754080942e-21,7.724787746987507e-12,6.1415150399497005e-06,3.27612730739875
220,3.5991778800708664e-30,5.225031133451713e-21,7.258945809370963e-12,5.673613522450158e-06,3.119948449683669
221,3.5991778800708664e-30,3.818164840566968e-21,6.243016891017679e-12,4.652406697673334e-06,2.816219069883266
222,3.5991778800708664e-30,3.3781704453049324e-21,5.645958002405993e-12,3.977604411010141e-06,2.7654989748734446
223,3.5991778800708664e-30,2.9354186638421314e-21,5.22063763502798e-12,3.7153318766144176e-06,2.6238600595084134
224,3.5991778800708664e-30,2.5316239338752418e-21,4.809084251537753e-12,3.5405812786543203e-06,2.559215805101501
225,3.5991778800708664e-30,2.2557254403349015e-21,3.793823173895384e-12,3.460852814628319e-06,2.5545560286027857
226,3.5991778800708664e-30,1.7044233692642285e-21,3.5023528970209106e-12,3.057392529629803e-06,2.4788618716417883
227,3.5991778800708664e-30,1.3981207810195367e-21,2.991756718678632e-12,2.8293713340264625e-06,2.4705488027529148
228,3.5991778800708664e-30,1.1974656629841641e-21,2.8026346282601894e-12,2.755534911942983e-06,2.4346141324541506
229,3.5991778800708664e-30,1.0917127618846407e-21,2.5792803161522767e-12,2.7206150927028044e-06,2.3866947772030276
230,3.5991778800708664e-30,8.232927397749492e-22,2.0111346601308368e-12,2.5813407551851443e-06,2.3732506652938437
231,3.5991778800708664e-30,6.435717370533671e-22,1.5537100961654868e-12,2.4802288225847803e-06,2.2689936471798817
232,3.5991778800708664e-30,4.439278449657886e-22,1.4428744251163403e-12,2.441748772919172e-06,2.241409861320945
233,3.5991778800708664e-30,4.0004851033539327e-22,1.3897676027198123e-12,2.3904093695747542e-06,2.1893046998300063
234,3.5991778800708664e-30,3.522200178585442e-22,1.1964897402145147e-12,2.0213828214650373e-06,2.1793467665651436
235,3.5991778800708664e-30,2.942392577944997e-22,1.025760613968543e-12,1.8255276342791958e-06,2.175740681621273
236,3.5991778800708664e-30,2.656862928174866e-22,9.632873904844882e-13,1.8011570509489501e-06,2.1659431535418783
237,3.5991778800708664e-30,2.486770047212506e-22,8.371874312468625e-13,1.6828529313780738e-06,2.142828631153547
238,3.5991778800708664e-30,1.8615346654596843e-22,7.79242606002947e-13,1.6290608976041822e-06,2.14127561056659
239,3.5991778800708664e-30,1.6207427146479963e-22,6.880593324155139e-13,1.4281292913602852e-06,2.0764784533361955
240,3.5991778800708664e-30,1.5072733088624704e-22,6.012809672637994e-13,1.2101045311444918e-06,2.059295560641356
241,3.5991778800708664e-30,1.316721577465666e-22,5.587767106294814e-13,9.818198100363169e-07,1.9260076210531754
242,3.5991778800708664e-30,9.938353025863279e-23,5.050053253091483e-13,9.450691398421181e-07,1.897744172555117
243,3.5991778800708664e-30,7.579233184272304e-23,4.569968564747669e-13,9.282421321515127e-07,1.8891487820162107
244,3.5991778800708664e-30,5.639676894872898e-23,3.4678673720655057e-13,8.654708046154195e-07,1.836371087775539
245,3.5991778800708664e-30,4.4430754481379694e-23,2.9319987495497655e-13,8.176676709198139e-07,1.7850476593811657
246,3.5991778800708664e-30,3.222821703133898e-23,2.7396598891519223e-13,7.700874912501616e-07,1.7544117362334946
247,3.5991778800708664e-30,2.831860924559919e-23,2.6483219076606483e-13,7.12877553479591e-07,1.7477678723203691
248,3.5991778800708664e-30,2.1694768985105096e-23,2.4619221779377745e-13,6.897098837766829e-07,1.728718476410841
249,3.5991778800708664e-30,1.8684904190816356e-23,2.3297446536197526e-13,6.599607329012476e-07,1.7013758419649079
250,3.5991778800708664e-30,1.6453872472944037e-23,2.1671773818643058e-13,5.319055991453603e-07,1.6710820613644988
251,3.5991778800708664e-30,1.496270858941662e-23,1.9712143612927115e-13,4.896489981746689e-07,1.6330597243227776
252,3.5991778800708664e-30,1.3235228500281067e-23,1.8551621093742617e-13,4.229834495258081e-07,1.6286420472091887
253,3.5991778800708664e-30,9.650080215586716e-24,1.7639393324910843e-13,3.977529304750595e-07,1.618322369025762
254,3.5991778800708664e-30,7.300984916085326e-24,1.599277130601421e-13,3.509655206356311e-07,1.6173202077264495
255,3.5991778800708664e-30,6.449622946529642e-24,1.5469410053732024e-13,3.2068455208838665e-07,1.603988763784827
256,3.5991778800708664e-30,4.955037004425048e-24,1.2635742192792644e-13,3.1011167360488057e-07,1.577662111533409
257,3.5991778800708664e-30,3.555582813346605e-24,1.1739549461810925e-13,2.806772133720468e-07,1.5554137539084663
258,3.5991778800708664e-30,3.2987304544896936e-24,1.0853775647906676e-13,2.7149726897722366e-07,1.4265066915170028
259,3.5991778800708664e-30,2.4811775634175417e-24,9.748456719453157e-14,2.5031027668993324e-07,1.4184965832479732
260,3.5991778800708664e-30,2.2186016204109396e-24,9.129039800317929e-14,2.3322206246241078e-07,1.4053961011239449
261,3.5991778800708664e-30,2.0269480121692865e-24,8.536582602638908e-14,1.8333280530144042e-07,1.4035585052587136
262,3.5991778800708664e-30,1.788944189647337e-24,7.955231948243906e-14,1.5178714302288897e-07,1.298408517850222
263,3.5991778800708664e-30,1.6380880083963615e-24,7.547592778867716e-14,1.4055368770576194e-07,1.2025987707098726
264,3.5991778800708664e-30,1.4078419649647557e-24,6.464463208859109e-14,1.3747170415026564e-07,1.186224325303094
265,3.5991778800708664e-30,1.2345807550396634e-24,5.6172010668164145e-14,1.3083494508886086e-07,1.1719548262231465
266,3.5991778800708664e-30,9.43798749092098e-25,5.3056769673726856e-14,1.2073185578561374e-07,1.1461247426871075
267,3.5991778800708664e-30,8.724893963937084e-25,4.344823530686375e-14,1.0790922675429396e-07,1.1431441418625354
268,3.5991778800708664e-30,6.981471188500008e-25,3.754384330339487e-14,1.0451264829506309e-07,1.1327099665137579
269,3.5991778800708664e-30,6.421749292934104e-25,3.0939720895481223e-14,9.941571999686109e-08,1.11315567854544
270,3.5991778800708664e-30,5.704981892803175e-25,2.8667014163022354e-14,9.630969747035125e-08,1.0567847029107742
271,3.5991778800708664e-30,4.249435708540393e-25,2.6816460146601692e-14,9.066036884065164e-08,1.028661353604508
272,3.5991778800708664e-30,3.8300593863987386e-25,2.2212234494074373e-14,7.563600649877037e-08,1.0226619459669923
273,3.5991778800708664e-30,3.469277764885556e-25,2.147797836131899e-14,6.88900787672516e-08,1.0146514707841567
274,3.5991778800708664e-30,2.6433257523478594e-25,2.0170997966684676e-14,6.276899273460955e-08,1.0140976211362878
275,3.5991778800708664e-30,2.298309985952425e-25,1.8867825820518474e-14,6.134687879054946e-08,1.0125352773856426
276,3.5991778800708664e-30,2.1509931007973176e-25,1.8227709755978627e-14,5.6130101682447e-08,0.9554889690027489
277,3.5991778800708664e-30,1.6189611474510448e-25,1.615439278580581e-14,4.7955666728194465e-08,0.949974653128724
278,3.5991778800708664e-30,1.1379936473176452e-25,1.423700592777299e-14,4.585304670259399e-08,0.939631677034862
279,3.5991778800708664e-30,9.169922001230784e-26,1.3256563397990503e-14,4.4000825221228375e-08,0.9336646432583391
280,3.5991778800708664e-30,6.999805941422217e-26,1.2450635882168439e-14,4.289520998319743e-08,0.9330931126755201
281,3.5991778800708664e-30,6.063604616182178e-26,1.0731470275704718e-14,4.22748420362075e-08,0.9329655602746796
282,3.5991778800708664e-30,4.703662110508003e-26,9.818273452858773e-15,4.017419754575678e-08,0.9329280516245336
283,3.5991778800708664e-30,4.1390352257448547e-26,7.95355068027734e-15,3.654746599859483e-08,0.9282507377492845
284,3.5991778800708664e-30,3.1639195615320977e-26,7.115490782147803e-15,3.371583466821556e-08,0.909196385257962
285,3.5991778800708664e-30,2.393214860120011e-26,6.619667118511318e-15,3.291194826344005e-08,0.9061376719387803
286,3.5991778800708664e-30,2.003126146938934e-26,6.059910042002454e-15,3.156966680934889e-08,0.9009204275295306
287,3.5991778800708664e-30,1.499886199148789e-26,5.6762787622563554e-15,2.9302229573644716e-08,0.888632605262401
288,3.5991778800708664e-30,1.3107395407897497e-26,4.9341103221951545e-15,2.828424160098395e-08,0.8874335231678309
289,3.5991778800708664e-30,1.1626383014054912e-26,3.723546599608186e-15,2.623123360433845e-08,0.838546397399191
290,3.5991778800708664e-30,1.0341273903039463e-26,3.211517343832404e-15,2.590627386446171e-08,0.8332294079314668
291,3.5991778800708664e-30,9.422944283236964e-27,2.9717406255585845e-15,2.4731904242794505e-08,0.8221485699013016
292,3.5991778800708664e-30,7.230945576288676e-27,2.8293532546291213e-15,2.4354005263624767e-08,0.8186972486280604
293,3.5991778800708664e-30,5.441642642900226e-27,2.6511362272616072e-15,2.4048339978208397e-08,0.8184134858341751
294,3.5991778800708664e-30,4.2061701391554805e-27,2.1319443844140843e-15,2.3332192200092517e-08,0.8165759247310528
295,3.5991778800708664e-30,3.2230052433331515e-27,1.612429419119678e-15,2.315639540285254e-08,0.8136812106223608
296,3.5991778800708664e-30,2.5518818282163757e-27,1.1747244067969923e-15,2.2319961654693604e-08,0.7833532770009616
297,3.5991778800708664e-30,1.9256194844802006e-27,1.0404013993814333e-15,2.2211812542244804e-08,0.7689626092474295
298,3.5991778800708664e-30,1.5927132491291339e-27,8.774816486758653e-16,2.0583448907481335e-08,0.7650865366749009
299,3.5991778800708664e-30,1.1712612290268973e-27,8.383316249203164e-16,1.9167472733671107e-08,0.7318574786651255
300,3.5991778800708664e-30,1.0488891811044878e-27,8.096733835228974e-16,1.888027388211453e-08,0.6916919217831914
301,3.5991778800708664e-30,9.629164387590194e-28,7.2652904060517205e-16,1.8784912894318086e-08,0.6843600330293342
302,3.5991778800708664e-30,8.3784731854249e-28,6.505487244825783e-16,1.549369538854046e-08,0.6720874049554381
303,3.5991778800708664e-30,6.465331415868396e-28,5.89427970006273e-16,1.5097203403063557e-08,0.6244617664473394
304,3.5991778800708664e-30,5.854981105332748e-28,5.385674824682819e-16,1.4103811055569268e-08,0.6182842547109267
305,3.5991778800708664e-30,5.258035267210035e-28,5.052934764447131e-16,1.3454560913957438e-08,0.6059135624669588
306,3.5991778800708664e-30,4.197294683599766e-28,3.8153475436540113e-16,1.2145938463343273e-08,0.589223549971876
307,3.5991778800708664e-30,3.360092936774635e-28,3.6214925494339106e-16,1.0253189541691905e-08,0.5713705962938215
308,3.5991778800708664e-30,3.075825676983079e-28,2.4302903218645146e-16,8.483856590434282e-09,0.532586844030748
309,3.5991778800708664e-30,2.9651078163401455e-28,2.219409827167918e-16,7.917817739821444e-09,0.5285953200136274
310,3.5991778800708664e-30,2.2233859724379557e-28,1.988356936847636e-16,7.022166470828397e-09,0.522378804835506
311,3.5991778800708664e-30,1.8708406442579834e-28,1.8344050906810539e-16,5.733747667906214e-09,0.5181711999871355
312,3.5991778800708664e-30,1.5009311316994157e-28,1.737582807830362e-16,5.4573186226228946e-09,0.5168341391882773
313,3.5991778800708664e-30,1.2987855247365315e-28,1.5844056749255928e-16,5.3284381221110304e-09,0.4951512703648528
314,3.5991778800708664e-30,1.1396883038905907e-28,1.2886601788644897e-16,5.2937229590736364e-09,0.4841530149054162
315,3.5991778800708664e-30,1.0117449258250578e-28,1.144202275361919e-16,5.032626752879347e-09,0.4667609692676548
316,3.5991778800708664e-30,8.202073409958585e-29,1.0568766297395288e-16,4.984959105933568e-09,0.4616638337229711
317,3.5991778800708664e-30,7.825130401243115e-29,8.754558388784974e-17,4.85955702590214e-09,0.4501826793731072
318,3.5991778800708664e-30,6.345708055162616e-29,8.183889030300723e-17,4.095569278941646e-09,0.42619349721348776
319,3.5991778800708664e-30,5.883484868509679e-29,7.466841598174297e-17,3.739641865971576e-09,0.40744085025089505
320,3.5991778800708664e-30,5.673019244187042e-29,6.699394250802667e-17,3.72146935891907e-09,0.40480737291909863
321,3.5991778800708664e-30,4.5637606334177696e-29,6.292232298358705e-17,3.37973935760928e-09,0.40419853717888954
322,3.5991778800708664e-30,4.4280981281351327e-29,5.20094509002105e-17,3.2926952148684823e-09,0.39997411359232454
323,3.5991778800708664e-30,3.414288605409692e-29,4.365636213659899e-17,3.1314087944319177e-09,0.39945254920495205
324,3.5991778800708664e-30,2.3416997007815523e-29,3.8570907011187e-17,2.6178198905669555e-09,0.39934612738891745
325,3.5991778800708664e-30,2.1426355817296876e-29,3.381994578621609e-17,2.4669215096743654e-09,0.3841725911456889
326,3.5991778800708664e-30,2.0403301830838377e-29,3.1239460959834417e-17,2.384616265644633e-09,0.36714587437786217
327,3.5991778800708664e-30,1.9189195593896663e-29,2.783968265105161e-17,1.988381160755828e-09,0.3606449832503689
328,3.5991778800708664e-30,1.8129163752505929e-29,2.3588247425818038e-17,1.9401315945027753e-09,0.356529833784904
329,3.5991778800708664e-30,1.8242408433235898e-29,2.194789670085528e-17,1.687132216914485e-09,0.3487594238045859
330,3.5991778800708664e-30,1.8026704279464528e-29,1.9503637686989353e-17,1.5660029369248519e-09,0.347895761454425
331,3.5991778800708664e-30,1.702907256827194e-29,1.6016998075595396e-17,1.503565408242187e-09,0.3404977592128804
332,3.5991778800708664e-30,1.618397450867482e-29,1.4528943738272974e-17,1.4567317237211837e-09,0.31790772361372743
333,3.5991778800708664e-30,1.5577691762181718e-29,1.3330206257201986e-17,1.399645962230181e-09,0.3092245551022927
334,3.5991778800708664e-30,1.5876596089550617e-29,1.2352216948042358e-17,1.3867431269717701e-09,0.3062113774210479
335,3.5991778800708664e-30,1.0564110930952866e-29,1.1211412517363705e-17,1.3496268875579323e-09,0.30087963020524666
336,3.5991778800708664e-30,7.719127217104041e-30,1.0295175761143925e-17,1.3180974662414707e-09,0.2894711511339784
337,3.5991778800708664e-30,7.719127217104041e-30,9.4337618675165e-18,1.2613540612967254e-09,0.2855224036053646
338,3.5991778800708664e-30,6.699925090534316e-30,8.934623732701107e-18,1.2249938339391321e-09,0.27583998868998616
339,3.5991778800708664e-30,6.2523389714587225e-30,8.36377138921039e-18,1.2177525169314684e-09,0.27024649875784246
340,3.5991778800708664e-30,6.317820589567888e-30,7.790938576409269e-18,1.1888073542520855e-09,0.26429456337327073
341,3.5991778800708664e-30,6.335539145056251e-30,7.16297128360786e-18,1.0391139582036088e-09,0.26228976940350474
342,3.5991778800708664e-30,4.293283032028026e-30,6.249630766105623e-18,1.0068980012186044e-09,0.2536555477995081
343,3.5991778800708664e-30,4.369549857825761e-30,5.851466232184151e-18,9.274383627795204e-10,0.252086106966703
344,3.5991778800708664e-30,4.317164563338428e-30,4.696203688791898e-18,8.380404691123084e-10,0.25076665427277484
345,3.5991778800708664e-30,4.376483205625555e-30,4.175824345535246e-18,8.052836529054256e-10,0.23092632470773417
346,3.5991778800708664e-30,4.333342374871281e-30,3.873468064475929e-18,7.392014772037219e-10,0.22119042433689504
347,3.5991778800708664e-30,4.293283032028026e-30,3.6529189756051606e-18,7.294201304689159e-10,0.2188613671024989
348,3.5991778800708664e-30,4.293283032028026e-30,3.315426367206562e-18,5.896510100047533e-10,0.21639967874342098
349,3.5991778800708664e-30,4.425787012201868e-30,2.9936411622411994e-18,5.72695246889433e-10,0.21181197080132283
350,3.5991778800708664e-30,4.293283032028026e-30,2.8409987129627085e-18,5.646941528275446e-10,0.21142448926294968
351,3.5991778800708664e-30,4.425787012201868e-30,2.2025838950962995e-18,5.596032945479166e-10,0.20662788193681483
352,3.5991778800708664e-30,4.376483205625555e-30,1.900056327138345e-18,4.702929365836817e-10,0.2051819629038961
353,3.5991778800708664e-30,4.250142201273752e-30,1.529229340548796e-18,4.2146208942115655e-10,0.2000512127589494
354,3.5991778800708664e-30,4.23088290182988e-30,1.3494252733064231e-18,3.0195376230650843e-10,0.19974940165185462
355,3.5991778800708664e-30,4.1969865348086644e-30,1.0898061162248311e-18,2.88623840743558e-10,0.1921490880699256
356,3.5991778800708664e-30,4.1969865348086644e-30,1.040054540708859e-18,2.383391708898382e-10,0.18476162457520065
357,3.5991778800708664e-30,4.213164346341517e-30,9.23998647332289e-19,2.1749015951828745e-10,0.18340889320759496
358,3.5991778800708664e-30,3.735533720133483e-30,8.483383399903803e-19,1.9512370348840413e-10,0.16679047565831223
359,3.5991778800708664e-30,3.457429436163966e-30,7.699480821950397e-19,1.768850241134963e-10,0.16205239261717977
360,3.5991778800708664e-30,3.3565107070780746e-30,6.360386076229671e-19,1.6847623421312777e-10,0.1589129715111755
361,3.5991778800708664e-30,3.31645136423482e-30,5.934380961443882e-19,1.587888010905608e-10,0.15744149327689202
362,3.5991778800708664e-30,3.322614340056859e-30,5.443059662332288e-19,1.453520516265719e-10,0.15531139799956964
363,3.5991778800708664e-30,3.31645136423482e-30,4.756473009281702e-19,1.3675326687084702e-10,0.15304725065056496
364,3.5991778800708664e-30,3.318762480168085e-30,4.2777817638779936e-19,1.218298005047895e-10,0.15134131496379533
365,3.5991778800708664e-30,3.318762480168085e-30,4.067347300766562e-19,1.1326608450572322e-10,0.15077713504261994
366,3.5991778800708664e-30,3.315680992257065e-30,3.704305782903416e-19,1.0021017846974865e-10,0.15016911258705598
367,3.5991778800708664e-30,3.318762480168085e-30,3.4291685253966956e-19,9.200699498673145e-11,0.14938725418855464
368,3.5991778800708664e-30,3.322614340056859e-30,3.0096186342298195e-19,8.698871187178065e-11,0.14932185297445058
369,3.5991778800708664e-30,3.3349402917009376e-30,2.3678663355344353e-19,8.108385374681363e-11,0.14931188771378578
370,3.5991778800708664e-30,3.3349402917009376e-30,1.8979340722994969e-19,7.624746361962035e-11,0.1493101411175128
371,3.5991778800708664e-30,3.076095307175293e-30,1.7224022886180407e-19,6.69987387218348e-11,0.14930979778635564
372,3.5991778800708664e-30,3.0968953505746753e-30,1.478483956213647e-19,6.385988925414521e-11,0.14918784455245251
373,3.5991778800708664e-30,3.0968953505746753e-30,1.3344383405239473e-19,6.188064263059137e-11,0.14627205964340356
374,3.5991778800708664e-30,3.069161959375499e-30,1.2385886421148185e-19,5.877111591143663e-11,0.14589621505293587
375,3.5991778800708664e-30,3.112302790129773e-30,1.1020583003760128e-19,5.664990774716624e-11,0.14525174333424581
376,3.5991778800708664e-30,3.1192361379295672e-30,9.465850033651197e-20,5.559957594630461e-11,0.14505351977704595
377,3.5991778800708664e-30,3.0730138192642735e-30,8.715225421681636e-20,5.1937437840742643e-11,0.14319768918343448
378,3.5991778800708664e-30,3.0198581527991858e-30,7.30590445146263e-20,4.449363199724759e-11,0.13942441574898745
379,3.5991778800708664e-30,3.0198581527991858e-30,6.542022259913432e-20,4.08878952339341e-11,0.1389548757515077
380,3.5991778800708664e-30,3.0198581527991858e-30,5.502742310707436e-20,3.899872249101877e-11,0.13855178361391837
381,3.5991778800708664e-30,3.0198581527991858e-30,4.863185177909609e-20,3.4730424845533106e-11,0.1375064392050884
382,3.5991778800708664e-30,3.0198581527991858e-30,4.3924149003839594e-20,3.2704804965419445e-11,0.13733641195454035
383,3.5991778800708664e-30,3.0083025731328624e-30,3.57430394017795e-20,3.067142576302951e-11,0.13483862401040442
384,3.5991778800708664e-30,2.9982877374220488e-30,3.214031982563481e-20,2.676751540570908e-11,0.13395174794132494
385,3.5991778800708664e-30,2.9836506698447058e-30,2.896200998244375e-20,2.6242863861622203e-11,0.13387691640824478
386,3.5991778800708664e-30,3.0144655489549016e-30,2.4880713705798552e-20,2.5180670225894453e-11,0.13338857287623868
387,3.5991778800708664e-30,2.9836506698447058e-30,2.1745987124307376e-20,2.4905064170028615e-11,0.1333488603707652
388,3.5991778800708664e-30,2.9705543462228726e-30,1.929893991101431e-20,2.3948969172631283e-11,0.1332963373088971
389,3.5991778800708664e-30,3.0452804280650973e-30,1.7638202032235356e-20,2.294466857113889e-11,0.1332894187110394
390,3.5991778800708664e-30,3.0452804280650973e-30,1.7009871691999404e-20,2.2286871254207793e-11,0.12983982272133585
391,3.5991778800708664e-30,2.958998766556549e-30,1.4384217726313198e-20,1.823385912163309e-11,0.1219438319631342
392,3.5991778800708664e-30,2.9836506698447058e-30,1.3004992861625174e-20,1.793515247630253e-11,0.12017140004176752
393,3.5991778800708664e-30,2.9366579792016572e-30,1.101538379668255e-20,1.6047666956577386e-11,0.11948695808476478
394,3.5991778800708664e-30,3.0144655489549016e-30,9.748049965719135e-21,1.5040056137161545e-11,0.11531670712246139
395,3.5991778800708664e-30,3.032184104443264e-30,8.555369216882438e-21,1.4101323174831496e-11,0.1147722553891461
396,3.5991778800708664e-30,3.0144655489549016e-30,7.730964530316829e-21,1.3891100805659856e-11,0.11273423848123569
397,3.5991778800708664e-30,2.9982877374220488e-30,6.824980833762416e-21,1.3407172405716243e-11,0.11170748118364997
398,3.5991778800708664e-30,3.032184104443264e-30,6.230378877031422e-21,1.3095533906594465e-11,0.11118455772171801
399,3.5991778800708664e-30,2.9836506698447058e-30,5.844656003698463e-21,1.0942271749893865e-11,0.10483729278028887
400,3.5991778800708664e-30,2.9705543462228726e-30,5.107593133389431e-21,9.603018060956642e-12,0.10300262672428996
401,3.5991778800708664e-30,2.958998766556549e-30,4.4979248636410275e-21,8.774836462648497e-12,0.10032456340901368
402,3.5991778800708664e-30,2.9705543462228726e-30,4.1340208099429244e-21,8.533683932104993e-12,0.090423354458726
403,3.5991778800708664e-30,2.9705543462228726e-30,3.66034522298043e-21,8.275462933482442e-12,0.08947158358612416
404,3.5991778800708664e-30,2.958998766556549e-30,3.2238008189534976e-21,7.929811607653118e-12,0.08325602824381613
405,3.5991778800708664e-30,2.9836506698447058e-30,2.940206383450533e-21,7.56776858743895e-12,0.08240378595260384
406,3.5991778800708664e-30,2.958998766556549e-30,2.5729732413756577e-21,6.565435213738631e-12,0.07747204607490973
407,3.5991778800708664e-30,3.047591543998362e-30,2.4371533717787276e-21,6.33829905070243e-12,0.07716184092618052
408,3.5991778800708664e-30,3.032184104443264e-30,2.0779493067953753e-21,6.0149713455505455e-12,0.07369436033593425
409,3.5991778800708664e-30,2.9982877374220488e-30,1.920571409753904e-21,5.814327560336028e-12,0.07334215414880335
410,3.5991778800708664e-30,3.032184104443264e-30,1.764608433642882e-21,5.1091562093114815e-12,0.06610867946532988
411,3.5991778800708664e-30,3.0722434472865186e-30,1.5409480733857741e-21,4.998244439768728e-12,0.06516483815788274
412,3.5991778800708664e-30,3.0722434472865186e-30,1.339790306097218e-21,4.736214054970494e-12,0.06328370449692927
413,3.5991778800708664e-30,3.0722434472865186e-30,1.2545682504756496e-21,4.323252687016929e-12,0.06136553494057807
414,3.5991778800708664e-30,3.0514434038871365e-30,1.1915751582065963e-21,4.210546845521377e-12,0.05884682881387935
415,3.5991778800708664e-30,3.0144655489549016e-30,1.0599010579487433e-21,4.048852140201248e-12,0.058756153241708124
416,3.5991778800708664e-30,2.9982877374220488e-30,9.395583374045788e-22,3.824135521315664e-12,0.05837773352033244
417,3.5991778800708664e-30,3.0144655489549016e-30,9.086456147419838e-22,3.4760947803399076e-12,0.05616530025065211
418,3.5991778800708664e-30,3.0514434038871365e-30,7.792409704390385e-22,3.3593222993661736e-12,0.05608010168213942
419,3.5991778800708664e-30,3.0144655489549016e-30,7.519193033335042e-22,3.1820165387897667e-12,0.052218113934914046
420,3.5991778800708664e-30,2.9836506698447058e-30,7.3153767171780675e-22,3.0441770683165794e-12,0.05203313438812437
421,3.5991778800708664e-30,3.0144655489549016e-30,6.311974338376067e-22,2.9181927859374983e-12,0.051485830314395555
422,3.5991778800708664e-30,3.0514434038871365e-30,5.682917369672302e-22,2.4452291976450612e-12,0.04984746602200763
423,3.5991778800708664e-30,3.0722434472865186e-30,4.975375952297204e-22,2.3599074351966917e-12,0.047325635587972176
424,3.5991778800708664e-30,3.0945842346414106e-30,4.379397145013502e-22,2.1083995406418104e-12,0.04700323462707874
425,3.5991778800708664e-30,3.0722434472865186e-30,4.0852508247088354e-22,1.8668066988014205e-12,0.04645529309055072
426,3.5991778800708664e-30,3.1184657659518123e-30,3.6310727366482177e-22,1.7253315963737099e-12,0.04637004181398732
427,3.5991778800708664e-30,3.1438880412177238e-30,3.2232634900949474e-22,1.6526170885170893e-12,0.04449234624084684
428,3.5991778800708664e-30,3.0945842346414106e-30,2.8966605323263637e-22,1.5325178964520776e-12,0.04037023741748669
429,3.5991778800708664e-30,2.9982877374220488e-30,2.737209564784588e-22,1.4827221579612868e-12,0.03990257303855927
430,3.5991778800708664e-30,2.9705543462228726e-30,2.4029901006412786e-22,1.3386137664507944e-12,0.03986824222997127
431,3.5991778800708664e-30,2.9836506698447058e-30,2.0968028103158527e-22,1.2716170169774338e-12,0.03893848382570311
432,3.5991778800708664e-30,2.9982877374220488e-30,2.039748566910441e-22,1.1622030251537598e-12,0.03865568485599226
433,3.5991778800708664e-30,3.032184104443264e-30,1.7034560586691603e-22,1.0874548137673357e-12,0.03734590320465996
434,3.5991778800708664e-30,2.9982877374220488e-30,1.6132310456173844e-22,9.74781429907161e-13,0.03727824855742515
435,3.5991778800708664e-30,2.9836506698447058e-30,1.4766764326310275e-22,9.461362125639602e-13,0.0367785926952387
436,3.5991778800708664e-30,2.9982877374220488e-30,1.1833871142844992e-22,8.026821077666214e-13,0.036697245011668
437,3.5991778800708664e-30,3.0144655489549016e-30,1.1591365896013763e-22,7.585873558390702e-13,0.0366887755412381
438,3.5991778800708664e-30,2.9836506698447058e-30,1.017773435044643e-22,7.125124749063149e-13,0.03530224515887524
439,3.5991778800708664e-30,2.9836506698447058e-30,9.434519186225457e-23,5.775345752869994e-13,0.034747210220520394
440,3.5991778800708664e-30,3.0144655489549016e-30,9.282437774561367e-23,5.719289996173927e-13,0.0344885836941497
441,3.5991778800708664e-30,3.0144655489549016e-30,8.727568660550813e-23,5.424952159266573e-13,0.03227340499657756
442,3.5991778800708664e-30,3.0514434038871365e-30,6.472826935858942e-23,5.208024323689579e-13,0.03149294224769458
443,3.5991778800708664e-30,3.0945842346414106e-30,5.801335487995376e-23,5.093465730672273e-13,0.031177752625935154
444,3.5991778800708664e-30,3.1184657659518123e-30,5.163301368551783e-23,4.974406391706435e-13,0.03075912757480202
445,3.5991778800708664e-30,3.0144655489549016e-30,4.752355586495303e-23,4.917240625597629e-13,0.030136939987958557
446,3.5991778800708664e-30,3.0144655489549016e-30,4.6314011001310123e-23,4.816792329323911e-13,0.030089274947706197
447,3.5991778800708664e-30,3.032184104443264e-30,4.073455036504464e-23,4.781045776530678e-13,0.029540084762158778
448,3.5991778800708664e-30,3.0144655489549016e-30,3.723536197366154e-23,4.5461054555004314e-13,0.027818178216493523
449,3.5991778800708664e-30,3.032184104443264e-30,3.181908417609629e-23,4.460216357736986e-13,0.027578017348966383
450,3.5991778800708664e-30,2.9982877374220488e-30,3.02026118453678e-23,4.3914531161058336e-13,0.027567733804799845
451,3.5991778800708664e-30,3.0144655489549016e-30,2.6007946528380144e-23,4.3632210463500655e-13,0.02756676222161844
452,3.5991778800708664e-30,3.0514434038871365e-30,2.3526507277690665e-23,3.920440194411415e-13,0.027379727886536028
453,3.5991778800708664e-30,3.0945842346414106e-30,2.1071502358038015e-23,3.526516784192279e-13,0.027244381949478137
454,3.5991778800708664e-30,3.1184657659518123e-30,1.993906729616653e-23,3.40244912880088e-13,0.027214330569996257
455,3.5991778800708664e-30,3.0144655489549016e-30,1.881107576615168e-23,3.1809183463428044e-13,0.026592239920763653
456,3.5991778800708664e-30,3.0144655489549016e-30,1.837819305292518e-23,3.085666232563585e-13,0.026084639978088915
457,3.5991778800708664e-30,3.032184104443264e-30,1.6591557110875492e-23,3.0584268164972546e-13,0.02557452241306583
458,3.5991778800708664e-30,3.0722434472865186e-30,1.5960274993865538e-23,2.391005066247571e-13,0.025387008582563785
459,3.5991778800708664e-30,3.1184657659518123e-30,1.5119758999373363e-23,2.3235612444516483e-13,0.02457224675342819
460,3.5991778800708664e-30,3.0144655489549016e-30,1.4150691642221166e-23,2.0252509666379244e-13,0.02444547599173139
461,3.5991778800708664e-30,3.0514434038871365e-30,1.3528898184776008e-23,1.9747235933743948e-13,0.02443602838152577
462,3.5991778800708664e-30,3.0514434038871365e-30,1.2472956647990083e-23,1.8780535133550423e-13,0.02414184837971803
463,3.5991778800708664e-30,2.9836506698447058e-30,1.1988647314324673e-23,1.8619755511298974e-13,0.023775712441451876
464,3.5991778800708664e-30,2.9982877374220488e-30,1.0861361426504371e-23,1.8552840723557177e-13,0.022584660187903255
465,3.5991778800708664e-30,3.0144655489549016e-30,8.3545215674053e-24,1.58380698400864e-13,0.021708555160923227
466,3.5991778800708664e-30,3.032184104443264e-30,7.68385690706794e-24,1.519906511267426e-13,0.021530682724441422
467,3.5991778800708664e-30,3.0514434038871365e-30,7.20653762900583e-24,1.4805142523190415e-13,0.021326734785255656
468,3.5991778800708664e-30,3.1408065533067042e-30,6.838832291846285e-24,1.3656860646439255e-13,0.021270185725628176
469,3.5991778800708664e-30,3.121547253862832e-30,6.155305928958111e-24,1.3082216263872492e-13,0.0209690256782571
470,3.5991778800708664e-30,3.257903093925448e-30,4.966108123539802e-24,1.1387321214748127e-13,0.019230584595610344
471,3.5991778800708664e-30,3.257903093925448e-30,4.20220930418007e-24,1.0755215431310568e-13,0.018859134313727235
472,3.5991778800708664e-30,3.257903093925448e-30,3.7008150644187806e-24,7.916587438845182e-14,0.017453451646724568
473,3.5991778800708664e-30,3.3349402917009376e-30,3.390537198833759e-24,7.112862866313024e-14,0.01649340151524849
474,3.5991778800708664e-30,3.235562306570556e-30,3.1715273245464694e-24,6.687813478840629e-14,0.01592427498322104
475,3.5991778800708664e-30,3.3064365285240065e-30,2.6310011350361948e-24,6.420798751348937e-14,0.015012199805117787
476,3.5991778800708664e-30,3.362673682900114e-30,2.4626030869136666e-24,6.2143047456125e-14,0.014390039414530667
477,3.5991778800708664e-30,3.581459324582504e-30,2.1431849182425474e-24,6.029533289765785e-14,0.013950106790744439
478,3.5991778800708664e-30,3.581459324582504e-30,1.8613725727879957e-24,5.75128040627091e-14,0.013685140408211257
479,3.5991778800708664e-30,3.581459324582504e-30,1.3911112243856215e-24,5.6320069490353617e-14,0.013136186549271638
480,3.5991778800708664e-30,3.5044221268070144e-30,1.1313161356220247e-24,5.527053298318922e-14,0.01235243831322583
481,3.5991778800708664e-30,3.531385146028436e-30,1.0088218080963302e-24,5.486641594007311e-14,0.0122660425453775
482,3.5991778800708664e-30,3.531385146028436e-30,9.053383564776527e-25,5.3401591195879466e-14,0.011970986517192347
483,3.5991778800708664e-30,3.559888909205367e-30,8.006124413739771e-25,5.304100424110012e-14,0.011091279986326856
484,3.5991778800708664e-30,3.5044221268070144e-30,7.581986354514583e-25,5.264103086883027e-14,0.010710893822234951
485,3.5991778800708664e-30,3.531385146028436e-30,6.787789236678059e-25,5.240756151580159e-14,0.010087082073003002
486,3.5991778800708664e-30,3.478999851541103e-30,6.316087300766189e-25,4.9101140407068645e-14,0.009877269801433544
487,3.5991778800708664e-30,3.5044221268070144e-30,5.938033972734033e-25,4.553321759444222e-14,0.009255539074297844
488,3.5991778800708664e-30,3.5259925421841514e-30,5.250618250993658e-25,4.309716186525646e-14,0.00889010955355483
489,3.5991778800708664e-30,3.5259925421841514e-30,4.765050118298055e-25,4.1540660188572504e-14,0.00864341376203653
490,3.5991778800708664e-30,3.5259925421841514e-30,4.456216830508633e-25,4.083187195798379e-14,0.008418984181077324
491,3.5991778800708664e-30,3.432777532875809e-30,3.7806446737021304e-25,4.022397047127743e-14,0.008324303360471469
492,3.5991778800708664e-30,3.432777532875809e-30,3.536196835956937e-25,3.388165374325586e-14,0.008159809487302412
493,3.5991778800708664e-30,3.432777532875809e-30,3.0555173085725417e-25,3.265687657141838e-14,0.008116847472056885
494,3.5991778800708664e-30,3.478999851541103e-30,2.518385353585093e-25,3.220414780803935e-14,0.007803944856085558
495,3.5991778800708664e-30,3.478999851541103e-30,2.183969258972587e-25,2.9526300330968213e-14,0.007269414953591512
496,3.5991778800708664e-30,3.544481469650269e-30,2.1085619983387095e-25,2.874742654457579e-14,0.006465027191551459
497,3.5991778800708664e-30,3.476688735607838e-30,1.9639043992136957e-25,2.6428390309497636e-14,0.006307819507749044
498,3.5991778800708664e-30,3.455118320230701e-30,1.6701873402606476e-25,2.5448059534930856e-14,0.006091310701820149
499,3.5991778800708664e-30,3.5044221268070144e-30,1.5643840796868637e-25,2.5161099903792327e-14,0.006065193536505967
500,3.5991778800708664e-30,3.5044221268070144e-30,1.413742436150189e-25,2.2486959024994924e-14,0.0059060653591852955
501,3.5991778800708664e-30,3.5044221268070144e-30,1.312232028644573e-25,2.215926954981425e-14,0.005645903101336631
502,3.5991778800708664e-30,3.454347948252946e-30,1.2362980810599088e-25,1.9474638844164607e-14,0.005411825502530446
503,3.5991778800708664e-30,3.454347948252946e-30,1.1845454483000348e-25,1.8812610630840215e-14,0.0053531302362973526
504,3.5991778800708664e-30,3.432777532875809e-30,1.0831785230567582e-25,1.644847924668288e-14,0.00503689642817304
505,3.5991778800708664e-30,3.432777532875809e-30,1.0475184197258697e-25,1.2963933172831112e-14,0.004980808268083942
506,3.5991778800708664e-30,3.432777532875809e-30,7.652472096175986e-26,1.2430078292283283e-14,0.004911666255635863
507,3.5991778800708664e-30,3.5259925421841514e-30,6.106790147770461e-26,1.1369032889163992e-14,0.0046913777594140916
508,3.5991778800708664e-30,3.432777532875809e-30,5.731022418544254e-26,9.800762742871357e-15,0.004525242912010486
509,3.5991778800708664e-30,3.344184755433996e-30,5.0590029067429537e-26,8.021245478494393e-15,0.00438418011999485
510,3.5991778800708664e-30,3.294110576879928e-30,4.7414701182834664e-26,7.565113067393289e-15,0.0043417026704119215
511,3.5991778800708664e-30,3.310288388412781e-30,3.890772301817245e-26,6.8976746456398205e-15,0.004304455257902878
512,3.5991778800708664e-30,3.294110576879928e-30,3.3888145659617e-26,6.5818544598346905e-15,0.004242445342360716
513,3.5991778800708664e-30,3.294110576879928e-30,2.739872394163223e-26,6.5031373687717695e-15,0.004033469144748533
514,3.5991778800708664e-30,3.322614340056859e-30,2.5261192459441158e-26,6.253061480884463e-15,0.003953707929496533
515,3.5991778800708664e-30,3.331088431812163e-30,2.238466543162892e-26,5.861097156160248e-15,0.003689727639595635
516,3.5991778800708664e-30,3.309518016435026e-30,2.0996010286045697e-26,5.257705612912411e-15,0.0036305380912051593
517,3.5991778800708664e-30,3.338021779611957e-30,1.807942930799405e-26,4.349463356753977e-15,0.003626438011128378
518,3.5991778800708664e-30,3.322614340056859e-30,1.4846030639271267e-26,3.914089910631644e-15,0.0034131128755409967
519,3.5991778800708664e-30,3.315680992257065e-30,1.3182309460502294e-26,3.625651591025493e-15,0.003395205388485478
520,3.5991778800708664e-30,3.315680992257065e-30,1.2370905160096241e-26,3.3814326302814156e-15,0.0033262928986195358
521,3.5991778800708664e-30,3.294110576879928e-30,1.0809649713640988e-26,3.2495995412358988e-15,0.0032527708227674426
522,3.5991778800708664e-30,3.301043924679722e-30,8.7160067082086e-27,3.1307905530943468e-15,0.003238816525800647
523,3.5991778800708664e-30,3.3503477312560355e-30,7.832953191639475e-27,2.9940069961543603e-15,0.0032104608337909374
524,3.5991778800708664e-30,3.341103267522977e-30,6.373455505650386e-27,2.9482563129196296e-15,0.003091142779704317
525,3.5991778800708664e-30,3.341103267522977e-30,5.4740160326696685e-27,2.8325576933116365e-15,0.0030756905896378666
526,3.5991778800708664e-30,3.334169919723183e-30,5.10569887898912e-27,2.7311436152684744e-15,0.0030685054893739364
527,3.5991778800708664e-30,3.282554997213605e-30,4.946664010125129e-27,2.481587899858605e-15,0.0030269630028257923
528,3.5991778800708664e-30,3.2848661131468695e-30,4.415319245916383e-27,2.3024111755243314e-15,0.003011292629835716
529,3.5991778800708664e-30,3.334169919723183e-30,4.100844160133102e-27,2.267922395198312e-15,0.0030057756411191
530,3.5991778800708664e-30,3.338021779611957e-30,3.847311612617807e-27,2.139580765582046e-15,0.00294727499808837
531,3.5991778800708664e-30,3.338021779611957e-30,3.665436225726604e-27,1.9350915753938405e-15,0.0027104866328805277
532,3.5991778800708664e-30,3.315680992257065e-30,3.351108906918306e-27,1.611578607580463e-15,0.002692256758998992
533,3.5991778800708664e-30,3.3503477312560355e-30,3.2253787593966143e-27,1.5738234553406068e-15,0.0026214270181076096
534,3.5991778800708664e-30,3.3503477312560355e-30,2.7542808875599413e-27,1.4553647443762055e-15,0.0024906139356422165
535,3.5991778800708664e-30,3.310288388412781e-30,2.5498857944220127e-27,1.434369549544328e-15,0.0024790629863250114
536,3.5991778800708664e-30,3.3434143834562414e-30,2.038062256129576e-27,1.2959491767713265e-15,0.0024099840417310227
537,3.5991778800708664e-30,3.310288388412781e-30,1.9699317139748996e-27,1.1232624123905467e-15,0.0023680557770368537
538,3.5991778800708664e-30,3.310288388412781e-30,1.6736610476567016e-27,9.8782834347909e-16,0.0023635477947858917
539,3.5991778800708664e-30,3.301043924679722e-30,1.473170055257289e-27,9.497706010149748e-16,0.002362674530971916
540,3.5991778800708664e-30,3.309518016435026e-30,1.3234083464825278e-27,9.156073181699835e-16,0.0023433480534893404
541,3.5991778800708664e-30,3.31953285214584e-30,1.1253655962284203e-27,8.967453642160141e-16,0.0023037628549456286
542,3.5991778800708664e-30,3.31953285214584e-30,1.0177000938060976e-27,8.798902389976137e-16,0.0022891220599972413
543,3.5991778800708664e-30,3.301043924679722e-30,9.638948593190167e-28,7.401656850888196e-16,0.002185254455813253
544,3.5991778800708664e-30,3.358821823011339e-30,9.299254514046605e-28,7.278710578223196e-16,0.0021465728286927696
545,3.5991778800708664e-30,3.417370093320711e-30,8.56468412951041e-28,7.076053727290555e-16,0.002136309367747019
546,3.5991778800708664e-30,3.454347948252946e-30,6.537038121040307e-28,6.585080070544777e-16,0.0020258025459076357
547,3.5991778800708664e-30,3.454347948252946e-30,6.008975093308549e-28,6.524941076778367e-16,0.0020144891514865064
548,3.5991778800708664e-30,3.454347948252946e-30,5.217636960696569e-28,6.445652644476571e-16,0.0020128535974137936
549,3.5991778800708664e-30,3.454347948252946e-30,4.48727858494875e-28,5.901335497464019e-16,0.0019777924451284657
550,3.5991778800708664e-30,3.454347948252946e-30,4.045502515032886e-28,5.170140317223971e-16,0.001955741336238334
551,3.5991778800708664e-30,3.454347948252946e-30,3.8232949773218063e-28,4.225119006568414e-16,0.0019062026320570088
552,3.5991778800708664e-30,3.454347948252946e-30,3.4265914458944374e-28,3.984713338790536e-16,0.0018726419926171894
553,3.5991778800708664e-30,3.454347948252946e-30,2.7971672066720646e-28,3.3345778193545643e-16,0.0018580858201983459
554,3.5991778800708664e-30,3.4890146872519165e-30,2.3246210355172124e-28,3.2496623364288356e-16,0.0017715349244907877
555,3.5991778800708664e-30,3.506733242740279e-30,2.154106901960944e-28,3.118662992462393e-16,0.0017665253305936665
556,3.5991778800708664e-30,3.544481469650269e-30,2.019846473677821e-28,2.8893818550041475e-16,0.0016467868899640052
557,3.5991778800708664e-30,3.6061112278706604e-30,1.999523579422161e-28,2.657578566702141e-16,0.0016194168182856773
558,3.5991778800708664e-30,3.544481469650269e-30,1.826644403894185e-28,2.5398506224990966e-16,0.0015918541928882429
559,3.5991778800708664e-30,3.57452597678271e-30,1.664904807164545e-28,2.1847415585937252e-16,0.001582734916104444
560,3.5991778800708664e-30,3.5899334163378076e-30,1.4946526000807134e-28,1.9785473067083685e-16,0.0015787075634826728
561,3.5991778800708664e-30,3.476688735607838e-30,1.283679011735244e-28,1.7254828885281493e-16,0.001542223863733698
562,3.5991778800708664e-30,3.476688735607838e-30,1.0676142275817872e-28,1.5412632164504534e-16,0.0014104251674258114
563,3.5991778800708664e-30,3.478999851541103e-30,9.27270268086831e-29,1.5034737666873451e-16,0.0013997248605643559
564,3.5991778800708664e-30,3.50057026691824e-30,8.36209892903772e-29,1.4435299264230264e-16,0.001368511410066377
565,3.5991778800708664e-30,3.454347948252946e-30,7.947701397728779e-29,1.3995142434182167e-16,0.0013556630264602743
566,3.5991778800708664e-30,3.478999851541103e-30,6.813059030292483e-29,1.2395458635947926e-16,0.0012554016318405015
567,3.5991778800708664e-30,3.478999851541103e-30,6.183486975946879e-29,1.1246944667554387e-16,0.001245324226031039
568,3.5991778800708664e-30,3.5044221268070144e-30,5.999546221783315e-29,1.0499354953885953e-16,0.0011977042158189297
569,3.5991778800708664e-30,3.455118320230701e-30,4.1651123942290556e-29,1.0348746596338533e-16,0.0011851551796013765
570,3.5991778800708664e-30,3.432777532875809e-30,3.469490572440691e-29,9.577477915956298e-17,0.0011502125583116973
571,3.5991778800708664e-30,3.476688735607838e-30,2.821737739420071e-29,9.392754919831675e-17,0.0011286493062211682
572,3.5991778800708664e-30,3.531385146028436e-30,2.4957740963325312e-29,9.28950392547933e-17,0.0011233175189913334
573,3.5991778800708664e-30,3.531385146028436e-30,2.363005300791336e-29,9.059219357290599e-17,0.0011216774715206187
574,3.5991778800708664e-30,3.5044221268070144e-30,2.3259841124353525e-29,8.597228304842741e-17,0.0010913338127118955
575,3.5991778800708664e-30,3.5044221268070144e-30,1.9950756442155986e-29,7.739495070171168e-17,0.0010632481096873327
576,3.5991778800708664e-30,3.5044221268070144e-30,1.8553301674508608e-29,6.818862768082091e-17,0.001055089392552584
577,3.5991778800708664e-30,3.454347948252946e-30,1.7042987412120137e-29,6.675538666781199e-17,0.0010499286073017088
578,3.5991778800708664e-30,3.454347948252946e-30,1.608305577958893e-29,5.841846435320027e-17,0.0010408193489669175
579,3.5991778800708664e-30,3.432777532875809e-30,1.5544758360132697e-29,5.609670062065522e-17,0.001018401259475949
580,3.5991778800708664e-30,3.454347948252946e-30,1.3855140019921775e-29,5.445616802025336e-17,0.0009878516121960552
581,3.5991778800708664e-30,3.454347948252946e-30,1.1774557901000244e-29,5.11904713259207e-17,0.0009379200935543079
582,3.5991778800708664e-30,3.454347948252946e-30,1.1471031341764815e-29,5.051941515924072e-17,0.0009320428138704962
583,3.5991778800708664e-30,3.476688735607838e-30,1.1321434733334537e-29,5.0220824945507293e-17,0.0008724729455080582
584,3.5991778800708664e-30,3.455118320230701e-30,1.1305642107790562e-29,5.0069933955632574e-17,0.0008598694253727222
585,3.5991778800708664e-30,3.455118320230701e-30,1.124401234957017e-29,4.837803854424212e-17,0.0008498882445004943
586,3.5991778800708664e-30,3.552955561405573e-30,1.1410942327499934e-29,4.535382781925402e-17,0.0008420089921316006
587,3.5991778800708664e-30,3.455118320230701e-30,1.1420042346487163e-29,3.710772871108396e-17,0.0008218651648106265
588,3.5991778800708664e-30,3.552955561405573e-30,1.1460053541081808e-29,2.5784205579362955e-17,0.0008069161108745357
589,3.5991778800708664e-30,3.621518667425758e-30,1.1548068539540305e-29,2.3763702611604675e-17,0.0007912318950590411
590,3.5991778800708664e-30,3.643089082802895e-30,9.953205952593235e-30,2.197640170911594e-17,0.0007796400298303111
591,3.5991778800708664e-30,3.559888909205367e-30,8.833277689932057e-30,2.1357634211272706e-17,0.0007611896647503448
592,3.5991778800708664e-30,3.559888909205367e-30,8.566969726871912e-30,1.8098550093241593e-17,0.0007509170870192696
593,3.5991778800708664e-30,3.581459324582504e-30,8.631680973003323e-30,1.5548545901057475e-17,0.0007367626222235534
594,3.5991778800708664e-30,3.643089082802895e-30,8.261469089443487e-30,1.4478728453212566e-17,0.000716202301896268
595,3.5991778800708664e-30,3.531385146028436e-30,8.190594867490037e-30,1.361014607362282e-17,0.0007098667750798196
596,3.5991778800708664e-30,3.478999851541103e-30,8.418673121154095e-30,1.2837223143065846e-17,0.0006911920858737544
597,3.5991778800708664e-30,3.4820813394521224e-30,7.974938861967276e-30,1.1583727257652554e-17,0.0006886013963118751
598,3.5991778800708664e-30,3.454347948252946e-30,7.414059913913103e-30,1.0961169064403693e-17,0.0006801864983066166
599,3.5991778800708664e-30,3.5044221268070144e-30,6.726888109755737e-30,1.0154037845321642e-17,0.0006507097494370637
600,3.5991778800708664e-30,3.5044221268070144e-30,7.072207348784369e-30,9.604382338855092e-18,0.0006274165569669725
601,3.5991778800708664e-30,3.5259925421841514e-30,6.722314026137818e-30,9.29973055744871e-18,0.0006217255781394601
602,3.5991778800708664e-30,3.432777532875809e-30,6.720002910204553e-30,8.607930612169828e-18,0.0005863439824691089
603,3.5991778800708664e-30,3.5259925421841514e-30,7.010384997569539e-30,7.980308625825985e-18,0.000552628105887415
604,3.5991778800708664e-30,3.581459324582504e-30,7.074759205960682e-30,7.857652401088136e-18,0.000519883169727494
605,3.5991778800708664e-30,3.5259925421841514e-30,6.424902294475819e-30,7.323625179103874e-18,0.0005161275547507909
606,3.5991778800708664e-30,3.50057026691824e-30,6.399913353447394e-30,6.961949698574875e-18,0.0005054785718499703
607,3.5991778800708664e-30,3.559888909205367e-30,5.809423232498268e-30,6.509411422365158e-18,0.00048291396550258355
608,3.5991778800708664e-30,3.515977706473338e-30,5.504741115296207e-30,6.080292755088062e-18,0.00046855059350422036
609,3.5991778800708664e-30,3.559888909205367e-30,5.408781655817113e-30,5.791344882442788e-18,0.00045344167675751836
610,3.5991778800708664e-30,3.559888909205367e-30,5.507437417218349e-30,5.688135481266979e-18,0.00044181436151575836
611,3.5991778800708664e-30,3.559888909205367e-30,5.497807767496413e-30,5.179436311982365e-18,0.00044011696831768255
612,3.5991778800708664e-30,3.552955561405573e-30,5.423852057631943e-30,5.0337504883532996e-18,0.00043355275396036205
613,3.5991778800708664e-30,3.531385146028436e-30,5.60695984709456e-30,4.825835989490575e-18,0.0004266105602444089
614,3.5991778800708664e-30,3.531385146028436e-30,5.6021450222335916e-30,4.737539693487871e-18,0.0004147379647734069
615,3.5991778800708664e-30,3.531385146028436e-30,5.493955907607639e-30,3.862373164188978e-18,0.0004127500792871372
616,3.5991778800708664e-30,3.5259925421841514e-30,5.4592891686086684e-30,3.595067508346216e-18,0.0004112706494815599
617,3.5991778800708664e-30,3.476688735607838e-30,5.422070572433385e-30,3.3971460044410667e-18,0.00041102180371314917
618,3.5991778800708664e-30,3.455118320230701e-30,5.479318840030296e-30,3.3363173070066645e-18,0.0003701566156569558
619,3.5991778800708664e-30,3.455118320230701e-30,5.545956016106094e-30,3.281598888334981e-18,0.0003613845516480832
620,3.5991778800708664e-30,3.455118320230701e-30,5.417448340566856e-30,3.0351445852239616e-18,0.0003491152783632534
621,3.5991778800708664e-30,3.5044221268070144e-30,5.209447906573034e-30,2.9197206876161218e-18,0.0003391235428685708
622,3.5991778800708664e-30,3.5044221268070144e-30,5.228947947259955e-30,2.6454825871545026e-18,0.00033268949150428757
623,3.5991778800708664e-30,3.531385146028436e-30,5.1437736954694295e-30,2.4104058295480748e-18,0.00032311041206201747
624,3.5991778800708664e-30,3.552955561405573e-30,5.134529231736371e-30,2.1597039872629214e-18,0.00030693816222243767
625,3.5991778800708664e-30,3.552955561405573e-30,5.1354921967085644e-30,1.6975050431233667e-18,0.00030494986226214287
626,3.5991778800708664e-30,3.559888909205367e-30,5.237422039015259e-30,1.615610009450744e-18,0.0002971629432847855
627,3.5991778800708664e-30,3.581459324582504e-30,5.2690072901032095e-30,1.4818878094641958e-18,0.00028538971213711776
628,3.5991778800708664e-30,3.60919271578168e-30,5.296740681302386e-30,1.4471065831755407e-18,0.0002845329172784012
629,3.5991778800708664e-30,3.5537259333833276e-30,5.358755625511655e-30,1.3440344826382695e-18,0.0002743709768954099
630,3.5991778800708664e-30,3.432777532875809e-30,5.30367402910218e-30,1.2936045673189298e-18,0.00027387375012860447
631,3.5991778800708664e-30,3.432777532875809e-30,5.242044270881788e-30,1.2499187989964094e-18,0.0002683011201424427
632,3.5991778800708664e-30,3.417370093320711e-30,5.257788748177154e-30,1.1603029776236725e-18,0.00025812846601270265
633,3.5991778800708664e-30,3.50057026691824e-30,3.0198581527991858e-30,1.0661772445077507e-18,0.0002567751763923037
634,3.5991778800708664e-30,3.439710880675603e-30,2.9921729098486193e-30,1.0479997623737186e-18,0.0002553810750174658
635,3.5991778800708664e-30,3.4081256295876526e-30,2.9774876940226666e-30,9.520971744178162e-19,0.0002544387772037483
636,3.5991778800708664e-30,3.417370093320711e-30,2.962513588705056e-30,8.950267649451001e-19,0.0002484642546458225
637,3.5991778800708664e-30,3.4304664169425445e-30,2.9004504962471772e-30,8.354223875559206e-19,0.0002461033833736824
638,3.5991778800708664e-30,3.4304664169425445e-30,2.9001134585069094e-30,7.723627992525798e-19,0.00024159911408040726
639,3.5991778800708664e-30,3.479770223518858e-30,2.8916393667516056e-30,7.433105146721397e-19,0.00023408094020657238
640,3.5991778800708664e-30,3.4304664169425445e-30,2.8546615118193707e-30,6.293930425280586e-19,0.0002333592057798224
641,3.5991778800708664e-30,3.4304664169425445e-30,2.9220209116243142e-30,5.93033419335507e-19,0.00023249582444244375
642,3.5991778800708664e-30,3.411977489476427e-30,2.838483700286518e-30,5.698135374741072e-19,0.0002286221233498046
643,3.5991778800708664e-30,3.432777532875809e-30,2.864435606287136e-30,5.472799096135138e-19,0.00022824043196027934
644,3.5991778800708664e-30,3.432777532875809e-30,2.9105134802066005e-30,5.172488326223081e-19,0.00022777548048845888
645,3.5991778800708664e-30,3.455118320230701e-30,2.8484985359973315e-30,5.074383569967896e-19,0.00022756351195085434
646,3.5991778800708664e-30,3.478999851541103e-30,2.829239236553459e-30,4.490104686353697e-19,0.0002273664589590102
647,3.5991778800708664e-30,3.5044221268070144e-30,2.9162912700397622e-30,4.451890980632087e-19,0.00022545994408339773
648,3.5991778800708664e-30,3.478999851541103e-30,2.814602168976116e-30,3.9170621357392384e-19,0.00022537997624079689
649,3.5991778800708664e-30,3.5259925421841514e-30,2.8199947728204004e-30,3.383174277680106e-19,0.00022536101374010737
650,3.5991778800708664e-30,3.5899334163378076e-30,2.816913284909381e-30,3.1636000613175475e-19,0.0002250230518468075
651,3.5991778800708664e-30,3.5899334163378076e-30,2.790479896422666e-30,2.969537521323974e-19,0.00022500085635184354
652,3.5991778800708664e-30,3.643089082802895e-30,2.779935429977146e-30,2.8105917492795763e-19,0.00022224075311928898
653,3.5991778800708664e-30,3.621518667425758e-30,2.8018428830945507e-30,2.7532498258862467e-19,0.00022164849744104478
654,3.5991778800708664e-30,3.621518667425758e-30,2.8382429590434695e-30,2.658770648206404e-19,0.00021678910993948574
655,3.5991778800708664e-30,3.611503831714945e-30,2.850376317693109e-30,2.4853154349307496e-19,0.0002107374964393352
656,3.5991778800708664e-30,3.552955561405573e-30,2.9127764478912555e-30,2.221454358540036e-19,0.00020931639854704462
657,3.5991778800708664e-30,3.5044221268070144e-30,2.9044949491303904e-30,1.9835407532126946e-19,0.00020514653774382166
658,3.5991778800708664e-30,3.5044221268070144e-30,2.9120060759135006e-30,1.928807654009697e-19,0.00020497007456308174
659,3.5991778800708664e-30,3.50057026691824e-30,2.9276061084630372e-30,1.8794547361498212e-19,0.00020495696108601146
660,3.5991778800708664e-30,3.455118320230701e-30,2.8018910313431604e-30,1.7900258326840708e-19,0.00019777021911981975
661,3.5991778800708664e-30,3.432777532875809e-30,2.7895169314504724e-30,1.7702115475405378e-19,0.00018958548539778607
662,3.5991778800708664e-30,3.5259925421841514e-30,2.6918722832700396e-30,1.658319156450258e-19,0.00018690884362667663
663,3.5991778800708664e-30,3.476688735607838e-30,2.6924982105019654e-30,1.5359332341096878e-19,0.00018276486945235435
664,3.5991778800708664e-30,3.528303658117416e-30,2.8172503226496486e-30,1.4952253189911262e-19,0.00017861574995748915
665,3.5991778800708664e-30,3.50057026691824e-30,2.8535059538527383e-30,1.471233245274597e-19,0.00017733949862893498
666,3.5991778800708664e-30,3.5259925421841514e-30,2.8011206593654055e-30,1.2747993400112028e-19,0.00017470810412009808
667,3.5991778800708664e-30,3.531385146028436e-30,2.887787506862831e-30,1.2483410402944863e-19,0.00017286302251874378
668,3.5991778800708664e-30,3.559888909205367e-30,2.8577429997303902e-30,1.0820965260791691e-19,0.00017232145720833303
669,3.5991778800708664e-30,3.621518667425758e-30,2.4729421968418205e-30,1.0555668590802178e-19,0.0001717532098398489
670,3.5991778800708664e-30,3.559888909205367e-30,2.4607606899435712e-30,9.967514442123832e-20,0.00016299033285010616
671,3.5991778800708664e-30,3.5044221268070144e-30,2.4422717624774538e-30,9.799581918938236e-20,0.00015679328152363705
672,3.5991778800708664e-30,3.531385146028436e-30,2.429416180098669e-30,9.568102845310143e-20,0.00015590464237550156
673,3.5991778800708664e-30,3.581459324582504e-30,2.5538312545060844e-30,9.498470138640974e-20,0.0001507550653127464
674,3.5991778800708664e-30,3.581459324582504e-30,2.455945865082603e-30,9.451109665370174e-20,0.00015054634894526064
675,3.5991778800708664e-30,3.531385146028436e-30,2.4320643337722014e-30,9.101056290467995e-20,0.00014455086678368217
676,3.5991778800708664e-30,3.531385146028436e-30,2.5624497910072173e-30,8.269997196932895e-20,0.00014367964460660986
677,3.5991778800708664e-30,3.552955561405573e-30,2.5624497910072173e-30,8.229197728613786e-20,0.00013996203958406946
678,3.5991778800708664e-30,3.5259925421841514e-30,2.580023901749751e-30,7.864929309263488e-20,0.00013594675375137765
679,3.5991778800708664e-30,3.50057026691824e-30,2.6832537467689067e-30,6.942033354803403e-20,0.0001332960600683909
680,3.5991778800708664e-30,3.5537259333833276e-30,2.6703018678929025e-30,6.558960305019619e-20,0.00013134226487305695
681,3.5991778800708664e-30,3.580688952604749e-30,2.6686166791915637e-30,6.356490277650237e-20,0.00013035297314189714
682,3.5991778800708664e-30,3.581459324582504e-30,2.5976943089895037e-30,6.178355065075758e-20,0.00012945517331012374
683,3.5991778800708664e-30,3.5259925421841514e-30,2.5754016698832215e-30,5.921035430476781e-20,0.00012683291560196865
684,3.5991778800708664e-30,3.5899334163378076e-30,2.5700090660389372e-30,5.670295159820438e-20,0.00012450989968329983
685,3.5991778800708664e-30,3.5899334163378076e-30,2.666305563258299e-30,5.525411492025319e-20,0.00011914640104230111
686,3.5991778800708664e-30,3.5899334163378076e-30,2.7028982322016565e-30,5.4019666376044054e-20,0.00011726446879284141
687,3.5991778800708664e-30,3.5899334163378076e-30,2.7119019546916668e-30,5.2666035174788103e-20,0.00011618863116259327
688,3.5991778800708664e-30,3.4820813394521224e-30,2.704198234914118e-30,4.3844375257254564e-20,0.00011328894109602734
689,3.5991778800708664e-30,3.552955561405573e-30,2.745798321712882e-30,4.299107069820625e-20,0.00011314406935009714
690,3.5991778800708664e-30,3.50057026691824e-30,2.6624537033695245e-30,4.0783448939878176e-20,0.00011206836244566091
691,3.5991778800708664e-30,3.455118320230701e-30,2.6539796116142207e-30,3.222519056482519e-20,0.00011196576644327934
692,3.5991778800708664e-30,3.417370093320711e-30,2.961309882489814e-30,3.071526711136758e-20,0.00011195937621398855
693,3.5991778800708664e-30,3.454347948252946e-30,2.8983319733083512e-30,2.88523323295328e-20,0.00011086349583207941
694,3.5991778800708664e-30,3.4890146872519165e-30,2.858513371708145e-30,2.4199450833030446e-20,0.00010825524440535525
695,3.5991778800708664e-30,3.478999851541103e-30,2.9702173084826048e-30,2.22131099949632e-20,0.00010572746590448962
696,3.5991778800708664e-30,3.5259925421841514e-30,2.9014134612193708e-30,2.1402272897674425e-20,9.894668421448113e-05
697,3.5991778800708664e-30,3.581459324582504e-30,2.8449837138488248e-30,1.8958549692019447e-20,9.69340854104777e-05
698,3.5991778800708664e-30,3.478999851541103e-30,2.791828047383737e-30,1.8027375717651323e-20,9.515479195590627e-05
699,3.5991778800708664e-30,3.50057026691824e-30,2.8074280799332737e-30,1.5927491484553046e-20,9.441183455013611e-05
700,3.5991778800708664e-30,3.580688952604749e-30,2.7802724677174137e-30,1.5324197156467974e-20,9.367906809426251e-05
701,3.5991778800708664e-30,3.643089082802895e-30,2.758365014600009e-30,1.3969245273025347e-20,9.29358283382858e-05
702,3.5991778800708664e-30,3.621518667425758e-30,2.737950157189504e-30,1.3854814925780783e-20,9.195967486146423e-05
703,3.5991778800708664e-30,3.5537259333833276e-30,2.7780095000327587e-30,1.3054908813837099e-20,9.065803713448335e-05
704,3.5991778800708664e-30,3.528303658117416e-30,2.626631406403922e-30,1.0185310369592242e-20,9.016141220467703e-05
705,3.5991778800708664e-30,3.5044221268070144e-30,2.54242011958559e-30,7.541188557323385e-21,8.96494768171904e-05
706,3.5991778800708664e-30,3.5044221268070144e-30,2.5384238149509865e-30,7.130891313105889e-21,8.9392921972756e-05
707,3.5991778800708664e-30,3.581459324582504e-30,2.5923017051452195e-30,6.2193550486780964e-21,8.827475503684373e-05
708,3.5991778800708664e-30,3.580688952604749e-30,2.571549809994447e-30,5.9074431601972046e-21,8.787202852662402e-05
709,3.5991778800708664e-30,3.5044221268070144e-30,2.4884940811427474e-30,5.701697473589746e-21,8.757368315288568e-05
710,3.5991778800708664e-30,3.559888909205367e-30,2.4540680833868256e-30,5.111088541870779e-21,8.583587392155254e-05
711,3.5991778800708664e-30,3.581459324582504e-30,2.432882853998566e-30,4.797385288225796e-21,8.557869357487304e-05
712,3.5991778800708664e-30,3.643089082802895e-30,2.4213272743322426e-30,4.054380208848915e-21,8.538417628054491e-05
713,3.5991778800708664e-30,3.643089082802895e-30,2.412805034328329e-30,3.9328734343381394e-21,8.501465314646662e-05
714,3.5991778800708664e-30,3.639237222914121e-30,2.3775605163460427e-30,3.6778478062962065e-21,8.436578879794856e-05
715,3.5991778800708664e-30,3.5044221268070144e-30,2.411456883367258e-30,3.485622281383202e-21,8.299442844169624e-05
716,3.5991778800708664e-30,3.50057026691824e-30,2.4220494980613878e-30,3.3655849801662076e-21,8.279562208375706e-05
717,3.5991778800708664e-30,3.5537259333833276e-30,2.4900348250982572e-30,3.2742765727892876e-21,8.240227115407836e-05
718,3.5991778800708664e-30,3.50057026691824e-30,2.4737125688195754e-30,2.6874988296171204e-21,7.664552968617189e-05
719,3.5991778800708664e-30,3.5044221268070144e-30,2.476168129498669e-30,2.4334217937636144e-21,7.589636854499227e-05
720,3.5991778800708664e-30,3.455118320230701e-30,2.4787199866749822e-30,2.1818821793077974e-21,7.257973570560052e-05
721,3.5991778800708664e-30,3.455118320230701e-30,2.4813681403485147e-30,2.1151153106140022e-21,7.184392187847999e-05
722,3.5991778800708664e-30,3.455118320230701e-30,2.469090336953046e-30,1.760533773217174e-21,7.156459553085707e-05
723,3.5991778800708664e-30,3.476688735607838e-30,2.536112699017722e-30,1.593364580184376e-21,7.089931780150506e-05
724,3.5991778800708664e-30,3.5259925421841514e-30,2.5175756233029947e-30,1.4530706315372344e-21,7.073053279048095e-05
725,3.5991778800708664e-30,3.5259925421841514e-30,2.4636977331087618e-30,1.3005776311899028e-21,7.053352993976926e-05
726,3.5991778800708664e-30,3.50057026691824e-30,2.454597714121532e-30,1.2175683651323333e-21,7.049040497099546e-05
727,3.5991778800708664e-30,3.432777532875809e-30,2.4579199432756e-30,1.0741414828301636e-21,7.044814128866944e-05
728,3.5991778800708664e-30,3.432777532875809e-30,2.4607606899435712e-30,1.0234571173398859e-21,6.749026918855935e-05
729,3.5991778800708664e-30,3.432777532875809e-30,2.4746273855431593e-30,9.84572957142433e-22,6.547946412696668e-05
730,3.5991778800708664e-30,3.454347948252946e-30,2.632361047988474e-30,9.13519021249194e-22,5.927277666910567e-05
731,3.5991778800708664e-30,3.454347948252946e-30,2.5429978985689062e-30,8.59159024207991e-22,5.535918118674598e-05
732,3.5991778800708664e-30,3.432777532875809e-30,2.5114607957295652e-30,8.493191656064902e-22,5.379108383410372e-05
733,3.5991778800708664e-30,3.478999851541103e-30,2.67670558495799e-30,8.294803076217664e-22,5.36816762085867e-05
734,3.5991778800708664e-30,3.478999851541103e-30,2.7432946127851787e-30,7.616958838237565e-22,5.323550696383485e-05
735,3.5991778800708664e-30,3.478999851541103e-30,2.7463761006961983e-30,7.536186733460731e-22,5.172393453010009e-05
736,3.5991778800708664e-30,3.4820813394521224e-30,2.5237867473736435e-30,7.507435925728193e-22,5.0860404066520204e-05
737,3.5991778800708664e-30,3.374999634544192e-30,2.5364978850065993e-30,7.091756908273277e-22,5.0797081349478364e-05
738,3.5991778800708664e-30,3.432777532875809e-30,2.5460793864799258e-30,6.954497398232261e-22,4.90761040239436e-05
739,3.5991778800708664e-30,3.476688735607838e-30,2.4933570542523252e-30,6.851435675449522e-22,4.807623682860923e-05
740,3.5991778800708664e-30,3.455118320230701e-30,2.5434312328063933e-30,6.724238787537693e-22,4.783897434723738e-05
741,3.5991778800708664e-30,3.455118320230701e-30,2.546512720717413e-30,6.253419053727282e-22,4.744476140307213e-05
742,3.5991778800708664e-30,3.50057026691824e-30,2.5106904237518103e-30,5.652296532978199e-22,4.7397548927981236e-05
743,3.5991778800708664e-30,3.528303658117416e-30,2.375104955666949e-30,5.444475739135049e-22,4.694982640952292e-05
744,3.5991778800708664e-30,3.5259925421841514e-30,2.3729382844795133e-30,5.365712267819312e-22,4.687999213751631e-05
745,3.5991778800708664e-30,3.5899334163378076e-30,2.4016827888994928e-30,5.080110361356195e-22,4.684945940651856e-05
746,3.5991778800708664e-30,3.528303658117416e-30,2.4374569376164857e-30,4.904821153331824e-22,4.661850990602467e-05
747,3.5991778800708664e-30,3.580688952604749e-30,2.4213272743322426e-30,4.542037413934547e-22,4.658259728254949e-05
748,3.5991778800708664e-30,3.476688735607838e-30,2.447519921575909e-30,4.204629787080492e-22,4.655027776348681e-05
749,3.5991778800708664e-30,3.455118320230701e-30,2.4506014094869286e-30,4.1734387423516473e-22,4.6416230148971926e-05
750,3.5991778800708664e-30,3.455118320230701e-30,2.6220091745373926e-30,4.1161990808959527e-22,4.434819977182187e-05
751,3.5991778800708664e-30,3.455118320230701e-30,2.4592199459880615e-30,4.1014131990017376e-22,4.4177440693837224e-05
752,3.5991778800708664e-30,3.455118320230701e-30,2.468319964975291e-30,3.933940917092306e-22,4.366788433035125e-05
753,3.5991778800708664e-30,3.455118320230701e-30,2.4351939699318307e-30,3.925979679087963e-22,4.3263755258058414e-05
754,3.5991778800708664e-30,3.476688735607838e-30,2.419016158398978e-30,3.923050718388229e-22,4.09242074269707e-05
755,3.5991778800708664e-30,3.5044221268070144e-30,2.428982845861182e-30,3.9214242628329927e-22,4.040325771445853e-05
756,3.5991778800708664e-30,3.478999851541103e-30,2.4521421534424384e-30,3.894490432194992e-22,4.03016800340239e-05
757,3.5991778800708664e-30,3.478999851541103e-30,2.483871849276218e-30,3.79993287723683e-22,4.000741937275577e-05
758,3.5991778800708664e-30,3.5044221268070144e-30,2.4471347355870316e-30,3.4570129911380144e-22,3.996908735263281e-05
759,3.5991778800708664e-30,3.531385146028436e-30,2.435145821683221e-30,3.4465246853277478e-22,3.959462357971225e-05
760,3.5991778800708664e-30,3.531385146028436e-30,2.5114126474809556e-30,3.442171190222235e-22,3.9537363663030934e-05
761,3.5991778800708664e-30,3.5899334163378076e-30,2.5210904454515014e-30,3.0706597589008125e-22,3.8893317736616926e-05
762,3.5991778800708664e-30,3.528303658117416e-30,2.5083793078185457e-30,2.761206072500185e-22,3.825474304364446e-05
763,3.5991778800708664e-30,3.5259925421841514e-30,2.550749766595065e-30,2.6209693331151663e-22,3.8209622234510824e-05
764,3.5991778800708664e-30,3.5044221268070144e-30,2.4967755799036126e-30,2.3660017643572483e-22,3.551926109770355e-05
765,3.5991778800708664e-30,3.5259925421841514e-30,2.5532053272741586e-30,2.214695304870321e-22,3.394401094012471e-05
766,3.5991778800708664e-30,3.531385146028436e-30,2.5372682569843542e-30,2.0399145561621117e-22,3.352376472522611e-05
767,3.5991778800708664e-30,3.5259925421841514e-30,2.6716500188539736e-30,1.6204694034335831e-22,3.350097918214238e-05
768,3.5991778800708664e-30,3.5259925421841514e-30,2.628557336348309e-30,1.5458329121314746e-22,3.32164857214771e-05
769,3.5991778800708664e-30,3.50057026691824e-30,2.5915313331674646e-30,1.3314175364081083e-22,3.243986169329816e-05
770,3.5991778800708664e-30,3.5537259333833276e-30,2.893517148447383e-30,1.3052432211575064e-22,3.177871059188152e-05
771,3.5991778800708664e-30,3.528303658117416e-30,2.837713328308763e-30,1.2096097872074069e-22,3.0848839718113884e-05
772,3.5991778800708664e-30,3.50057026691824e-30,2.8164799506718937e-30,1.1449319877441527e-22,3.0134100327150918e-05
773,3.5991778800708664e-30,3.478999851541103e-30,2.616953608433376e-30,1.063578642806707e-22,2.999654451137713e-05
774,3.5991778800708664e-30,3.50057026691824e-30,2.594612821078484e-30,1.0061280179816512e-22,2.97728941372886e-05
775,3.5991778800708664e-30,3.580688952604749e-30,2.575016483894344e-30,9.572204967287816e-23,2.9587931853504143e-05
776,3.5991778800708664e-30,3.5044221268070144e-30,2.73101680938971e-30,9.265560326856127e-23,2.923384593381964e-05
777,3.5991778800708664e-30,3.5044221268070144e-30,2.648201821781059e-30,9.015901473478127e-23,2.8913192349120046e-05
778,3.5991778800708664e-30,3.581459324582504e-30,2.5732349986957858e-30,8.516976711396821e-23,2.8666546428909624e-05
779,3.5991778800708664e-30,3.643089082802895e-30,2.5580683003837363e-30,8.023728030191275e-23,2.854447728770962e-05
780,3.5991778800708664e-30,3.559888909205367e-30,2.5491608743909454e-30,7.585980444791974e-23,2.8406635313326072e-05
781,3.5991778800708664e-30,3.559888909205367e-30,2.5580683003837363e-30,7.10206872881027e-23,2.807651081085258e-05
782,3.5991778800708664e-30,3.559888909205367e-30,2.5218608174292563e-30,6.690627102049578e-23,2.805024803145554e-05
783,3.5991778800708664e-30,3.559888909205367e-30,2.5085237525643747e-30,6.629638345391824e-23,2.675736092103297e-05
784,3.5991778800708664e-30,3.559888909205367e-30,2.6354425358994935e-30,6.444483332553963e-23,2.5409125617657664e-05
785,3.5991778800708664e-30,3.581459324582504e-30,2.7072797228251374e-30,6.143343259884616e-23,2.4821270612636864e-05
786,3.5991778800708664e-30,3.559888909205367e-30,2.9245246205520176e-30,5.768108731527972e-23,2.421033817417186e-05
787,3.5991778800708664e-30,3.5044221268070144e-30,2.631590676010719e-30,4.984336129830395e-23,2.170771785578272e-05
788,3.5991778800708664e-30,3.581459324582504e-30,2.5593683030961977e-30,4.756719772272307e-23,2.0847583804319492e-05
789,3.5991778800708664e-30,3.639237222914121e-30,2.5114126474809556e-30,4.6444882874445233e-23,2.0177649294796047e-05
790,3.5991778800708664e-30,3.639237222914121e-30,2.4684644097211202e-30,4.408688066587065e-23,1.924234353584054e-05
791,3.5991778800708664e-30,3.639237222914121e-30,2.4972089141410997e-30,4.115735181545506e-23,1.915936651781085e-05
792,3.5991778800708664e-30,3.639237222914121e-30,2.4679347789864137e-30,4.016143350398564e-23,1.895282628341369e-05
793,3.5991778800708664e-30,3.5259925421841514e-30,2.4625421751421294e-30,3.9525106804064954e-23,1.889594662691655e-05
794,3.5991778800708664e-30,3.552955561405573e-30,2.4376495306109244e-30,3.5434130454535897e-23,1.832031303268728e-05
795,3.5991778800708664e-30,3.5044221268070144e-30,2.4378902718539728e-30,3.403827852898841e-23,1.8005038057342964e-05
796,3.5991778800708664e-30,3.5044221268070144e-30,2.5183459952807496e-30,3.2144599514115104e-23,1.7524817517106616e-05
797,3.5991778800708664e-30,3.478999851541103e-30,2.529901574947073e-30,3.1313407783637305e-23,1.6939471403364618e-05
798,3.5991778800708664e-30,3.4820813394521224e-30,2.5214274831917692e-30,3.0295665632721233e-23,1.678188970337743e-05
799,3.5991778800708664e-30,3.454347948252946e-30,2.6027498750935202e-30,2.987010196269187e-23,1.661090808715493e-05
800,3.5991778800708664e-30,3.454347948252946e-30,2.6287017810941382e-30,2.8045694523924385e-23,1.646238934168266e-05
801,3.5991778800708664e-30,3.432777532875809e-30,2.6820981888022743e-30,2.5201376289167789e-23,1.6404337669314365e-05
802,3.5991778800708664e-30,3.5259925421841514e-30,2.6808944825870323e-30,2.3226826956698948e-23,1.603047524489768e-05
803,3.5991778800708664e-30,3.60919271578168e-30,2.5815646457052606e-30,2.2879145355052348e-23,1.5428223100352613e-05
804,3.5991778800708664e-30,3.559888909205367e-30,2.5254719360749824e-30,2.2022450977555757e-23,1.5183720492924174e-05
805,3.5991778800708664e-30,3.559888909205367e-30,2.6025091338504718e-30,1.9882525334295183e-23,1.4851710985257567e-05
806,3.5991778800708664e-30,3.559888909205367e-30,2.4961978009202964e-30,1.9663269859691743e-23,1.4707603921608741e-05
807,3.5991778800708664e-30,3.559888909205367e-30,2.469860708930801e-30,1.8866257679966765e-23,1.4692604564249261e-05
808,3.5991778800708664e-30,3.559888909205367e-30,2.4220494980613878e-30,1.816243421559897e-23,1.4690164718667054e-05
809,3.5991778800708664e-30,3.621518667425758e-30,2.449782889260564e-30,1.7423783324000632e-23,1.4561090093897115e-05
810,3.5991778800708664e-30,3.5044221268070144e-30,2.4891200083746733e-30,1.7255960351481706e-23,1.4495049400675817e-05
811,3.5991778800708664e-30,3.5259925421841514e-30,2.4961978009202964e-30,1.6236032753294577e-23,1.4277229278395752e-05
812,3.5991778800708664e-30,3.5537259333833276e-30,2.4602310592088648e-30,1.6038933363201387e-23,1.4115777107030482e-05
813,3.5991778800708664e-30,3.5537259333833276e-30,2.594805414072923e-30,1.4684042170600133e-23,1.409574563607842e-05
814,3.5991778800708664e-30,3.5537259333833276e-30,2.62239436052627e-30,1.439608959359322e-23,1.4091886109276359e-05
815,3.5991778800708664e-30,3.531385146028436e-30,2.5994276459394522e-30,1.374924080075518e-23,1.3975207050103295e-05
816,3.5991778800708664e-30,3.531385146028436e-30,2.6425684766937263e-30,1.224847414251005e-23,1.3956656693795535e-05
817,3.5991778800708664e-30,3.478999851541103e-30,2.6980352590920787e-30,1.1993736417754221e-23,1.3946415060227431e-05
818,3.5991778800708664e-30,3.5044221268070144e-30,2.765298362399803e-30,1.1487303037760225e-23,1.3943978087695819e-05
819,3.5991778800708664e-30,3.5044221268070144e-30,2.534716399808041e-30,1.126203046593542e-23,1.3733690293308426e-05
820,3.5991778800708664e-30,3.50057026691824e-30,2.5545534782352296e-30,1.1028657427757103e-23,1.3721575422336078e-05
821,3.5991778800708664e-30,3.478999851541103e-30,2.5670720228737467e-30,1.0697685362249098e-23,1.36092761177233e-05
822,3.5991778800708664e-30,3.5259925421841514e-30,2.5114126474809556e-30,1.0261705800857305e-23,1.3597903376830193e-05
823,3.5991778800708664e-30,3.528303658117416e-30,2.5083793078185457e-30,9.505681445557306e-24,1.3124522686481228e-05
824,3.5991778800708664e-30,3.455118320230701e-30,2.5021681837478968e-30,9.1055570750516e-24,1.3074029673451556e-05
825,3.5991778800708664e-30,3.455118320230701e-30,2.434375449705466e-30,8.990543209845035e-24,1.30250118192953e-05
826,3.5991778800708664e-30,3.432777532875809e-30,2.4274902501542818e-30,8.804565669209485e-24,1.301590369338705e-05
827,3.5991778800708664e-30,3.455118320230701e-30,2.5052496716589164e-30,8.435048277335745e-24,1.3013402756528763e-05
828,3.5991778800708664e-30,3.455118320230701e-30,2.4004790826842508e-30,8.356163410356938e-24,1.294991549716309e-05
829,3.5991778800708664e-30,3.552955561405573e-30,2.3928235111553115e-30,8.300880606653569e-24,1.2802675708115922e-05
830,3.5991778800708664e-30,3.552955561405573e-30,2.5245089711027888e-30,8.086319261770378e-24,1.2776713684336837e-05
831,3.5991778800708664e-30,3.552955561405573e-30,2.4933570542523252e-30,7.76892288943256e-24,1.2379432342481629e-05
832,3.5991778800708664e-30,3.621518667425758e-30,2.520849704208453e-30,7.727667638079223e-24,1.2052184436057312e-05
833,3.5991778800708664e-30,3.621518667425758e-30,2.5316349118970215e-30,7.563668596383389e-24,1.187920041324086e-05
834,3.5991778800708664e-30,3.559888909205367e-30,2.5593683030961977e-30,7.366684483982578e-24,1.1679686226878122e-05
835,3.5991778800708664e-30,3.559888909205367e-30,2.5384238149509865e-30,7.31126959403324e-24,1.1669596415337305e-05
836,3.5991778800708664e-30,3.559888909205367e-30,2.505442264653355e-30,7.149815383143504e-24,1.1598477380297493e-05
837,3.5991778800708664e-30,3.5044221268070144e-30,2.4438125064329636e-30,7.039131549830828e-24,1.1039893086628858e-05
838,3.5991778800708664e-30,3.531385146028436e-30,2.487531116170554e-30,6.848279036771774e-24,1.0982273405339041e-05
839,3.5991778800708664e-30,3.559888909205367e-30,2.6393425440368777e-30,6.608977973320904e-24,1.0973935794674313e-05
840,3.5991778800708664e-30,3.559888909205367e-30,2.65860184348075e-30,6.0069023581985926e-24,1.0919774471552516e-05
841,3.5991778800708664e-30,3.5044221268070144e-30,2.69635007039074e-30,5.087352804487733e-24,1.0672953182969526e-05
842,3.5991778800708664e-30,3.531385146028436e-30,2.6466610778255492e-30,4.6426086354011396e-24,1.0563629973325872e-05
843,3.5991778800708664e-30,3.478999851541103e-30,2.697072294119885e-30,3.6015319927753255e-24,1.0557261051553749e-05
844,3.5991778800708664e-30,3.478999851541103e-30,2.7303908821577843e-30,3.4578363268055375e-24,1.051081148049609e-05
845,3.5991778800708664e-30,3.5044221268070144e-30,2.6015461688782782e-30,3.2846998491555145e-24,1.0505624701447439e-05
846,3.5991778800708664e-30,3.5044221268070144e-30,2.5547460712296684e-30,3.2110411787404484e-24,1.0504145839917338e-05
847,3.5991778800708664e-30,3.478999851541103e-30,2.4860385204636537e-30,2.956831768731395e-24,1.023427187256797e-05
848,3.5991778800708664e-30,3.478999851541103e-30,2.536112699017722e-30,2.8474731870727513e-24,1.0154324190948332e-05
849,3.5991778800708664e-30,3.439710880675603e-30,2.4598458732199873e-30,2.562996178873184e-24,1.0124885932812508e-05
850,3.5991778800708664e-30,3.432777532875809e-30,2.4621088409046423e-30,2.4363667258750874e-24,1.0079027928391512e-05
851,3.5991778800708664e-30,3.478999851541103e-30,2.5106904237518103e-30,2.401709580125763e-24,1.0002409089384032e-05
852,3.5991778800708664e-30,3.478999851541103e-30,2.5223904481639628e-30,2.3093355730018053e-24,1.0000569658225638e-05
853,3.5991778800708664e-30,3.455118320230701e-30,2.4902755663413056e-30,2.273745023956783e-24,9.857309322490645e-06
854,3.5991778800708664e-30,3.476688735607838e-30,2.5299497231956827e-30,2.171163719668588e-24,9.816828807615587e-06
855,3.5991778800708664e-30,3.476688735607838e-30,2.5187793295182367e-30,2.0754668405151466e-24,9.813019759111562e-06
856,3.5991778800708664e-30,3.432777532875809e-30,2.4583051292644775e-30,2.048758573484526e-24,9.761288099239366e-06
857,3.5991778800708664e-30,3.411977489476427e-30,2.451756967453561e-30,1.867735361867687e-24,9.754341485036644e-06
858,3.5991778800708664e-30,3.454347948252946e-30,2.4884940811427474e-30,1.824534715773793e-24,9.371811351835097e-06
859,3.5991778800708664e-30,3.4820813394521224e-30,2.4814162885971244e-30,1.7740937359655035e-24,9.336757656189173e-06
860,3.5991778800708664e-30,3.5044221268070144e-30,2.4298013660875464e-30,1.7038904180637494e-24,9.307837356167395e-06
861,3.5991778800708664e-30,3.432777532875809e-30,2.6055906217614914e-30,1.6825616496945136e-24,9.299031195708331e-06
862,3.5991778800708664e-30,3.5259925421841514e-30,2.6100684088821917e-30,1.6741157574054555e-24,9.260999447646933e-06
863,3.5991778800708664e-30,3.531385146028436e-30,2.5516645833186488e-30,1.5416791385573485e-24,9.21822726162779e-06
864,3.5991778800708664e-30,3.531385146028436e-30,2.4744347925487206e-30,1.5149731023313826e-24,9.207578913887096e-06
865,3.5991778800708664e-30,3.5259925421841514e-30,2.5761238936123667e-30,1.4103480551122424e-24,9.200969243458734e-06
866,3.5991778800708664e-30,3.5044221268070144e-30,2.5254719360749824e-30,1.2264791327430002e-24,8.336819827482825e-06
867,3.5991778800708664e-30,3.531385146028436e-30,2.5532053272741586e-30,1.180676807976248e-24,8.267652397835696e-06
868,3.5991778800708664e-30,3.478999851541103e-30,2.585416505594035e-30,1.1502902593449508e-24,8.127076819198474e-06
869,3.5991778800708664e-30,3.432777532875809e-30,2.6062165489934172e-30,1.0749315921383894e-24,8.118290507920306e-06
870,3.5991778800708664e-30,3.417370093320711e-30,2.536257143763551e-30,1.013487174630638e-24,7.974543560709635e-06
871,3.5991778800708664e-30,3.50057026691824e-30,2.4945126122189576e-30,1.0072506928033764e-24,7.924148399230979e-06
872,3.5991778800708664e-30,3.580688952604749e-30,2.514494135391975e-30,9.851252521496582e-25,7.785819999995554e-06
873,3.5991778800708664e-30,3.580688952604749e-30,2.541505302862006e-30,9.727594815187937e-25,7.574261236920687e-06
874,3.5991778800708664e-30,3.580688952604749e-30,2.6077091447003173e-30,9.244703935041396e-25,7.474449285735557e-06
875,3.5991778800708664e-30,3.552955561405573e-30,2.6785833666537676e-30,8.971500081592945e-25,7.440131155081346e-06
876,3.5991778800708664e-30,3.5044221268070144e-30,2.6898019085798233e-30,8.863212588539503e-25,7.3922725573626536e-06
877,3.5991778800708664e-30,3.581459324582504e-30,2.637946244827197e-30,8.392779349348848e-25,7.3888632848979234e-06
878,3.5991778800708664e-30,3.643089082802895e-30,2.6262462204150445e-30,8.30569010689602e-25,7.342396740422834e-06
879,3.5991778800708664e-30,3.6708224740020715e-30,2.739490901145014e-30,8.264566601091644e-25,7.0157574174192015e-06
880,3.5991778800708664e-30,3.6708224740020715e-30,2.822305888753665e-30,8.238632983721778e-25,7.001884939922718e-06
881,3.5991778800708664e-30,3.6708224740020715e-30,2.7849428478325527e-30,7.656520812105131e-25,6.757837674408835e-06
882,3.5991778800708664e-30,3.639237222914121e-30,2.7873984085116465e-30,7.394242481897277e-25,6.7122052425916365e-06
883,3.5991778800708664e-30,3.5044221268070144e-30,2.590423923449442e-30,7.272490042230646e-25,6.415965600610697e-06
884,3.5991778800708664e-30,3.5259925421841514e-30,2.4525273394313158e-30,6.43688876052267e-25,6.3458638870386176e-06
885,3.5991778800708664e-30,3.552955561405573e-30,2.4653829218101006e-30,6.34504437200006e-25,5.6112085629441115e-06
886,3.5991778800708664e-30,3.611503831714945e-30,2.4344235979540758e-30,6.188675556402504e-25,5.30611228429401e-06
887,3.5991778800708664e-30,3.621518667425758e-30,2.4884940811427474e-30,6.104928726849561e-25,5.2252106986434655e-06
888,3.5991778800708664e-30,3.559888909205367e-30,2.575016483894344e-30,5.65410797569156e-25,5.220731283459826e-06
889,3.5991778800708664e-30,3.559888909205367e-30,2.550123839363139e-30,5.154507798606924e-25,5.086873462474587e-06
890,3.5991778800708664e-30,3.559888909205367e-30,2.5329830628580926e-30,4.603171107351601e-25,4.91926387575655e-06
891,3.5991778800708664e-30,3.559888909205367e-30,2.481031102608247e-30,4.452776840368115e-25,4.9003073992695544e-06
892,3.5991778800708664e-30,3.559888909205367e-30,2.6408832879923875e-30,4.042481408877483e-25,4.73229744778379e-06
893,3.5991778800708664e-30,3.5044221268070144e-30,2.8536503985985674e-30,3.9573480715426962e-25,4.627852932550919e-06
894,3.5991778800708664e-30,3.559888909205367e-30,2.866217091485694e-30,3.8010141364623634e-25,4.565387275998292e-06
895,3.5991778800708664e-30,3.559888909205367e-30,2.813398462760874e-30,3.7402476435987344e-25,4.527659162762772e-06
896,3.5991778800708664e-30,3.559888909205367e-30,2.6716500188539736e-30,3.608432982640938e-25,4.519884834535688e-06
897,3.5991778800708664e-30,3.621518667425758e-30,2.6209980613165893e-30,3.5321455050964097e-25,4.466216671741902e-06
898,3.5991778800708664e-30,3.5044221268070144e-30,2.6132943415390403e-30,3.438355767477783e-25,4.462446072468171e-06
899,3.5991778800708664e-30,3.5044221268070144e-30,2.4367347138873405e-30,3.3843982824508086e-25,4.454275832961167e-06
900,3.5991778800708664e-30,3.50057026691824e-30,2.424408762243262e-30,3.2983331725052074e-25,4.41698923531687e-06
901,3.5991778800708664e-30,3.478999851541103e-30,2.5210904454515014e-30,3.273360686622228e-25,4.40774329783229e-06
902,3.5991778800708664e-30,3.478999851541103e-30,2.5118459817184427e-30,3.209756927246037e-25,4.283390137978234e-06
903,3.5991778800708664e-30,3.478999851541103e-30,2.5114607957295652e-30,3.054758622656207e-25,4.15772709324152e-06
904,3.5991778800708664e-30,3.478999851541103e-30,2.4592199459880615e-30,3.0423264598275555e-25,4.125231589013366e-06
905,3.5991778800708664e-30,3.5259925421841514e-30,2.526868235284663e-30,2.6177333789492596e-25,4.099558809970297e-06
906,3.5991778800708664e-30,3.581459324582504e-30,2.5218608174292563e-30,2.18622667949752e-25,4.097441386782611e-06
907,3.5991778800708664e-30,3.531385146028436e-30,2.5455016074966096e-30,2.0565742331252678e-25,4.0829175688942e-06
908,3.5991778800708664e-30,3.478999851541103e-30,2.4967755799036126e-30,1.996416299457326e-25,4.082258038098774e-06
909,3.5991778800708664e-30,3.455118320230701e-30,2.4575347572867226e-30,1.9797311074584143e-25,4.082214690415241e-06
910,3.5991778800708664e-30,3.463592411986005e-30,2.4417421317427473e-30,1.916978044820169e-25,4.082208404398297e-06
911,3.5991778800708664e-30,3.479770223518858e-30,2.43981620179836e-30,1.8017706642913142e-25,4.0591633337418415e-06
912,3.5991778800708664e-30,3.531385146028436e-30,2.435579155920708e-30,1.6121158146497093e-25,4.051208087495703e-06
913,3.5991778800708664e-30,3.559888909205367e-30,2.434568042699905e-30,1.430217825044679e-25,4.032867796861343e-06
914,3.5991778800708664e-30,3.208599287349135e-30,2.4344235979540758e-30,1.304127869512987e-25,3.97191450438332e-06
915,3.5991778800708664e-30,3.3064365285240065e-30,2.4099161394117482e-30,1.215225527721563e-25,3.8382703806630174e-06
916,3.5991778800708664e-30,3.257903093925448e-30,2.39604944381216e-30,1.1671867624514308e-25,3.8134540890311596e-06
917,3.5991778800708664e-30,3.257903093925448e-30,2.3885864652776596e-30,1.1465848452432176e-25,3.7944773918189475e-06
918,3.5991778800708664e-30,3.257903093925448e-30,2.4158865222393487e-30,1.0561204779703984e-25,3.7169916655676488e-06
919,3.5991778800708664e-30,3.20782891537138e-30,2.3513678691023763e-30,1.008667014365945e-25,3.684691001230436e-06
920,3.5991778800708664e-30,3.230169702726272e-30,2.4207013471003167e-30,8.751314117433221e-26,3.673312244184397e-06
921,3.5991778800708664e-30,2.6878278303868264e-30,2.3421234053693175e-30,8.471932633761784e-26,3.638951029989366e-06
922,3.5991778800708664e-30,2.7147908496082477e-30,2.3558456562230766e-30,8.047681024114488e-26,3.6164958976930795e-06
923,3.5991778800708664e-30,2.6408351397437778e-30,2.4097235464173095e-30,7.739437303925571e-26,3.6153472925926397e-06
924,3.5991778800708664e-30,2.638524023810513e-30,2.4090013226881643e-30,7.569872961980677e-26,3.5985255837138066e-06
925,3.5991778800708664e-30,2.6662574150096893e-30,2.4124679965880613e-30,6.919116891582678e-26,3.4202005904395645e-06
926,3.5991778800708664e-30,2.616953608433376e-30,2.450553261238319e-30,6.834623398249595e-26,3.3963678149949386e-06
927,3.5991778800708664e-30,2.616953608433376e-30,2.4530569701660223e-30,6.68394374311509e-26,3.3752050236145156e-06
928,3.5991778800708664e-30,2.6408351397437778e-30,2.4382754578428503e-30,6.514749410831112e-26,3.3565960939997952e-06
929,3.5991778800708664e-30,2.616953608433376e-30,2.565531278918237e-30,6.247793950123664e-26,3.1909944619762607e-06
930,3.5991778800708664e-30,2.5915313331674646e-30,2.5118459817184427e-30,6.122525207268399e-26,3.177211323675584e-06
931,3.5991778800708664e-30,2.6439166276547974e-30,2.498364472107732e-30,5.515266168367888e-26,3.14117973856274e-06
932,3.5991778800708664e-30,2.6724203908317285e-30,2.5484386506618e-30,4.880820471260814e-26,3.13315014475244e-06
933,3.5991778800708664e-30,2.638524023810513e-30,2.4653829218101006e-30,4.6041175131781325e-26,3.092439326526981e-06
934,3.5991778800708664e-30,2.6932204342311106e-30,2.4521421534424384e-30,4.3224172868908513e-26,3.0442699948292033e-06
935,3.5991778800708664e-30,2.8904356605363636e-30,2.44130879750526e-30,4.211284022418213e-26,2.978459301212101e-06
936,3.5991778800708664e-30,2.8634726413149423e-30,2.517238585562727e-30,3.6713783744212195e-26,2.97319129965863e-06
937,3.5991778800708664e-30,2.8480652017598444e-30,2.499857067814632e-30,3.5551989038640944e-26,2.958327364339689e-06
938,3.5991778800708664e-30,2.924332027557579e-30,2.6073721069600496e-30,3.477122782439405e-26,2.9564691003029864e-06
939,3.5991778800708664e-30,2.9335764912906377e-30,2.549209022639555e-30,3.176855339633767e-26,2.9217243394187208e-06
940,3.5991778800708664e-30,2.9489839308457355e-30,2.5439608635411e-30,2.7759314408820643e-26,2.891727475056292e-06
941,3.5991778800708664e-30,2.9120060759135006e-30,2.5291793512179278e-30,2.5093804254629376e-26,2.873178071038594e-06
942,3.5991778800708664e-30,2.8634726413149423e-30,2.593890597349339e-30,2.4080573859038212e-26,2.6523009605558388e-06
943,3.5991778800708664e-30,2.9397394671126768e-30,2.514686728386414e-30,2.3119066430626506e-26,2.49549580641821e-06
944,3.5991778800708664e-30,3.0298729885099994e-30,2.5085237525643747e-30,2.0439355239397306e-26,2.474060872060658e-06
945,3.5991778800708664e-30,2.968243230289608e-30,2.5460793864799258e-30,1.834496343240254e-26,2.4415867204362785e-06
946,3.5991778800708664e-30,2.9127764478912555e-30,2.5272534212735406e-30,1.67706083400963e-26,2.415562745448479e-06
947,3.5991778800708664e-30,2.9982877374220488e-30,2.550749766595065e-30,1.5803546529724982e-26,2.4121614128772256e-06
948,3.5991778800708664e-30,2.9397394671126768e-30,2.499134844085487e-30,1.4804276044742715e-26,2.396120199411662e-06
949,3.5991778800708664e-30,2.9397394671126768e-30,2.5484386506618e-30,1.4393755025225837e-26,2.3355567873637157e-06
950,3.5991778800708664e-30,2.9397394671126768e-30,2.5002904020521193e-30,1.3790901011812727e-26,2.2236100923645007e-06
951,3.5991778800708664e-30,2.9397394671126768e-30,2.5334163970955797e-30,1.3545373640259526e-26,2.217234622375458e-06
952,3.5991778800708664e-30,2.9127764478912555e-30,2.5085237525643747e-30,1.3122371631738047e-26,2.162261802117777e-06
953,3.5991778800708664e-30,2.9127764478912555e-30,2.5177682162974334e-30,1.2547846699655913e-26,2.1496125237166584e-06
954,3.5991778800708664e-30,2.9127764478912555e-30,2.5008200327868258e-30,1.2247686665963273e-26,2.1431530438379643e-06
955,3.5991778800708664e-30,2.9127764478912555e-30,2.483727404530389e-30,1.1963168072313975e-26,2.09811546051519e-06
956,3.5991778800708664e-30,2.9127764478912555e-30,2.521475631440379e-30,1.1856276071505566e-26,2.09308049566941e-06
957,3.5991778800708664e-30,2.8973690083361576e-30,2.5584534863726138e-30,1.030586548841891e-26,2.092250562204225e-06
958,3.5991778800708664e-30,2.8973690083361576e-30,2.4995200300743644e-30,9.550149067168824e-27,2.0759874130589917e-06
959,3.5991778800708664e-30,2.982880297866951e-30,2.4990866958368772e-30,8.592328446449659e-27,2.0748775196764965e-06
960,3.5991778800708664e-30,2.9982877374220488e-30,2.5483905024131905e-30,7.521496182523795e-27,2.0747223851586124e-06
961,3.5991778800708664e-30,2.9982877374220488e-30,2.493694091992593e-30,7.022452104229091e-27,2.0657311312720385e-06
962,3.5991778800708664e-30,2.968243230289608e-30,2.499134844085487e-30,6.592603799941304e-27,1.9618275018812545e-06
963,3.5991778800708664e-30,2.9127764478912555e-30,2.446749549598154e-30,6.0142169931346846e-27,1.9018670140170446e-06
964,3.5991778800708664e-30,2.9127764478912555e-30,2.4228198700391427e-30,5.666690060610802e-27,1.8776505282503346e-06
965,3.5991778800708664e-30,2.9127764478912555e-30,2.4222420910558265e-30,5.133629437266353e-27,1.823693560168776e-06
966,3.5991778800708664e-30,2.924332027557579e-30,2.4590273529936227e-30,4.9436374112175244e-27,1.7954705696222188e-06
967,3.5991778800708664e-30,2.9150875638245202e-30,2.3729382844795133e-30,4.766229989204305e-27,1.7278677912599999e-06
968,3.5991778800708664e-30,2.9150875638245202e-30,2.3729382844795133e-30,4.589683843062216e-27,1.7207133537926993e-06
969,3.5991778800708664e-30,3.005221085221843e-30,2.3727938397336843e-30,4.356306393156176e-27,1.6994610973223973e-06
970,3.5991778800708664e-30,2.95283579073451e-30,2.3727938397336843e-30,4.1427561994346086e-27,1.688810174026208e-06
971,3.5991778800708664e-30,2.9127764478912555e-30,2.382182748212572e-30,4.010551123588136e-27,1.685745704168913e-06
972,3.5991778800708664e-30,2.887354172625344e-30,2.4251309859724074e-30,3.791777037485412e-27,1.6454796300990598e-06
973,3.5991778800708664e-30,2.887354172625344e-30,2.3577715861674638e-30,3.563553568703547e-27,1.6327679211435112e-06
974,3.5991778800708664e-30,2.968243230289608e-30,2.3575308449244154e-30,3.287642533754698e-27,1.6218590552714238e-06
975,3.5991778800708664e-30,2.9127764478912555e-30,2.2835751350599456e-30,3.1710900683452436e-27,1.5664442830343446e-06
976,3.5991778800708664e-30,2.9982877374220488e-30,2.4194013443878554e-30,3.125842848010793e-27,1.5596974763369514e-06
977,3.5991778800708664e-30,3.0144655489549016e-30,2.419738382128123e-30,2.9843010563869254e-27,1.5591001616525987e-06
978,3.5991778800708664e-30,3.0298729885099994e-30,2.374479028435023e-30,2.8583190453767565e-27,1.5500191875320508e-06
979,3.5991778800708664e-30,2.968243230289608e-30,2.5195497014959916e-30,2.727095230836949e-27,1.54216070537223e-06
980,3.5991778800708664e-30,2.968243230289608e-30,2.5314904671511925e-30,2.4267587819614035e-27,1.5403182642672023e-06
981,3.5991778800708664e-30,2.9127764478912555e-30,2.5230163753958886e-30,2.2375924020797337e-27,1.511688166246455e-06
982,3.5991778800708664e-30,2.9127764478912555e-30,2.5085237525643747e-30,2.1553436378747324e-27,1.506249850715616e-06
983,3.5991778800708664e-30,2.95283579073451e-30,2.508764493807423e-30,1.7632674420282454e-27,1.486530540852744e-06
984,3.5991778800708664e-30,2.982880297866951e-30,2.5237867473736435e-30,1.7046020751782547e-27,1.4843594090773747e-06
985,3.5991778800708664e-30,2.9982877374220488e-30,2.499857067814632e-30,1.64950834541013e-27,1.4519843526714456e-06
986,3.5991778800708664e-30,2.9397394671126768e-30,2.5083793078185457e-30,1.5724871328531791e-27,1.400788031173004e-06
987,3.5991778800708664e-30,2.9397394671126768e-30,2.5114126474809556e-30,1.4598366015110531e-27,1.3844966109801658e-06
988,3.5991778800708664e-30,2.9127764478912555e-30,2.536112699017722e-30,1.39189884494381e-27,1.374337987309279e-06
989,3.5991778800708664e-30,2.9127764478912555e-30,2.557683114394859e-30,1.3441635157142058e-27,1.3614387423099922e-06
990,3.5991778800708664e-30,2.9127764478912555e-30,2.6867204206688037e-30,1.2645657940776535e-27,1.349401715572981e-06
991,3.5991778800708664e-30,2.9982877374220488e-30,2.614690640748721e-30,1.2557250052609383e-27,1.3451446112489766e-06
992,3.5991778800708664e-30,2.968243230289608e-30,2.6261980721664348e-30,1.1943292475287898e-27,1.343396224492377e-06
993,3.5991778800708664e-30,2.9127764478912555e-30,2.697072294119885e-30,1.1392422585154706e-27,1.3429990176140265e-06
994,3.5991778800708664e-30,2.8973690083361576e-30,2.61483508549455e-30,1.009740610531934e-27,1.3402405898850387e-06
995,3.5991778800708664e-30,2.888124544603099e-30,2.593120225371584e-30,8.477452503056793e-28,1.3399977936249056e-06
996,3.5991778800708664e-30,2.9150875638245202e-30,2.6828685607800292e-30,7.593649029367324e-28,1.3394668520629696e-06
997,3.5991778800708664e-30,2.8973690083361576e-30,2.6724203908317285e-30,6.726474034817694e-28,1.3255268002612881e-06
998,3.5991778800708664e-30,2.9435913270014513e-30,2.5861387293231803e-30,6.153885432701647e-28,1.315864858237203e-06
999,3.5991778800708664e-30,2.95283579073451e-30,2.5314904671511925e-30,6.052789518060872e-28,1.312247987897444e-06
1000,3.5991778800708664e-30,2.9150875638245202e-30,2.533801583084457e-30,5.7080557617353345e-28,1.225798027220137e-06
1001,3.5991778800708664e-30,2.888124544603099e-30,2.5399164106578866e-30,5.315999980746258e-28,1.202587605747143e-06
1002,3.5991778800708664e-30,2.8049243710055703e-30,2.5761720418609764e-30,5.120618239748062e-28,1.1923856255264099e-06
1003,3.5991778800708664e-30,2.8010725111167958e-30,2.5923017051452195e-30,5.04321126342325e-28,1.1613188982169992e-06
1004,3.5991778800708664e-30,2.7679465160733354e-30,2.6227795465151475e-30,4.676298497858149e-28,1.158030101357034e-06
1005,3.5991778800708664e-30,2.7671761440955805e-30,2.680172258857887e-30,4.552875277372093e-28,1.1488562061106976e-06
1006,3.5991778800708664e-30,2.7671761440955805e-30,2.4690421887044364e-30,4.333257633953728e-28,1.148189885516097e-06
1007,3.5991778800708664e-30,2.7178723375192672e-30,2.426864322922356e-30,3.7189264262230315e-28,1.1092388791965798e-06
1008,3.5991778800708664e-30,2.7394427528964043e-30,2.446893994343983e-30,3.510831621661935e-28,1.1071564421994398e-06
1009,3.5991778800708664e-30,2.7517687045404826e-30,2.4960052079258577e-30,3.1560618443961955e-28,1.0940786624519536e-06
1010,3.5991778800708664e-30,2.7024648979641693e-30,2.4900348250982572e-30,2.974814503259857e-28,1.0918726448144698e-06
1011,3.5991778800708664e-30,2.6932204342311106e-30,2.5984646809672586e-30,2.155624053274635e-28,1.0913753941130426e-06
1012,3.5991778800708664e-30,2.668568530942954e-30,2.5842609476274027e-30,1.8607333639098391e-28,1.0789438757299647e-06
1013,3.5991778800708664e-30,2.6724203908317285e-30,2.5707312897680824e-30,1.7582372981994948e-28,1.0739943955947386e-06
1014,3.5991778800708664e-30,2.6662574150096893e-30,2.4946570569647866e-30,1.5446901859658381e-28,1.071610728117073e-06
1015,3.5991778800708664e-30,2.668568530942954e-30,2.5177682162974334e-30,1.4463753141647585e-28,1.0656714940970174e-06
1016,3.5991778800708664e-30,2.6662574150096893e-30,2.4813681403485147e-30,1.3844894072617635e-28,1.0582170464291e-06
1017,3.5991778800708664e-30,2.675501878742748e-30,2.4490606655314188e-30,1.333901005412544e-28,1.0561612643771883e-06
1018,3.5991778800708664e-30,2.6932204342311106e-30,2.446749549598154e-30,1.2169123168706857e-28,1.0517876005792292e-06
1019,3.5991778800708664e-30,2.690909318297846e-30,2.455945865082603e-30,1.1491503977073652e-28,1.0501019270138928e-06
1020,3.5991778800708664e-30,2.690909318297846e-30,2.455945865082603e-30,8.925837883059308e-29,1.0495372624480005e-06
1021,3.5991778800708664e-30,2.690909318297846e-30,2.450216223498051e-30,8.890574105777578e-29,1.0490614082273487e-06
1022,3.5991778800708664e-30,2.712479733674983e-30,2.4836792562817794e-30,9.370053624732224e-29,1.046524190814874e-06
1023,3.5991778800708664e-30,2.7147908496082477e-30,2.5254719360749824e-30,9.027700317817949e-29,1.020855192027987e-06
1024,3.5991778800708664e-30,2.697072294119885e-30,2.5476682786840453e-30,8.57054232691875e-29,1.0190082943784566e-06
1025,3.5991778800708664e-30,2.718642709497022e-30,2.5546016264838393e-30,7.966127732471704e-29,1.0057731093089262e-06
1026,3.5991778800708664e-30,2.7240353133413064e-30,2.62239436052627e-30,7.808798515314711e-29,9.732342484741587e-07
1027,3.5991778800708664e-30,2.7147908496082477e-30,2.7529724107557246e-30,7.776924374735102e-29,9.694697517769247e-07
1028,3.5991778800708664e-30,2.7093982457639634e-30,2.734483483289607e-30,7.034593936970486e-29,9.660786378873168e-07
1029,3.5991778800708664e-30,2.7309686611411004e-30,2.6069387727225625e-30,6.998983492298766e-29,9.289039384735943e-07
1030,3.5991778800708664e-30,2.7147908496082477e-30,2.6934130272255493e-30,6.175629181773779e-29,9.250566260902698e-07
1031,3.5991778800708664e-30,2.718642709497022e-30,2.755620564429257e-30,6.1857788325807e-29,9.2424169501399e-07
1032,3.5991778800708664e-30,2.7240353133413064e-30,2.7953428695322438e-30,6.066082286537033e-29,9.240351280422183e-07
1033,3.5991778800708664e-30,2.7178723375192672e-30,2.610790632611337e-30,6.074228970201791e-29,9.239806773787324e-07
1034,3.5991778800708664e-30,2.7240353133413064e-30,2.6439166276547974e-30,5.922022726696868e-29,8.605458220088842e-07
1035,3.5991778800708664e-30,2.697072294119885e-30,2.7055945341237986e-30,5.889821178026713e-29,8.558327000841177e-07
1036,3.5991778800708664e-30,2.690909318297846e-30,2.73405014905212e-30,5.904207874711286e-29,8.298971053243107e-07
1037,3.5991778800708664e-30,2.6932204342311106e-30,2.7441131330115433e-30,6.102751992678166e-29,7.977874019084623e-07
1038,3.5991778800708664e-30,2.6932204342311106e-30,2.7683798503108225e-30,5.001254879584774e-29,7.850195627762862e-07
1039,3.5991778800708664e-30,2.6847463424758068e-30,2.6870574584090715e-30,4.642588946041539e-29,7.772771168268064e-07
1040,3.5991778800708664e-30,2.7024648979641693e-30,2.7117575099458378e-30,4.6627726918587174e-29,7.303699506947929e-07
1041,3.5991778800708664e-30,2.7178723375192672e-30,2.7442575777573724e-30,4.6545874895950716e-29,7.074114129103979e-07
1042,3.5991778800708664e-30,2.697072294119885e-30,2.738720529167259e-30,4.601585897525535e-29,6.642217848161839e-07
1043,3.5991778800708664e-30,2.697072294119885e-30,2.8521096546430576e-30,4.0697981212813313e-29,6.606751745189695e-07
1044,3.5991778800708664e-30,2.7024648979641693e-30,2.8474874227765282e-30,3.7561026519395383e-29,6.164190371116941e-07
1045,3.5991778800708664e-30,2.7240353133413064e-30,2.874691183240998e-30,3.2338867475189393e-29,5.977043892147443e-07
1046,3.5991778800708664e-30,2.7309686611411004e-30,2.8770022991742626e-30,2.734377557142666e-29,5.875443508012716e-07
1047,3.5991778800708664e-30,2.697072294119885e-30,2.8320799832214303e-30,2.61851361168833e-29,5.763008057142551e-07
1048,3.5991778800708664e-30,2.712479733674983e-30,2.9413283593167963e-30,2.783276918430658e-29,5.633365785874145e-07
1049,3.5991778800708664e-30,2.740213124874159e-30,2.89703197059589e-30,2.619341761564416e-29,5.515329769927795e-07
1050,3.5991778800708664e-30,2.7147908496082477e-30,2.8798430458422338e-30,2.3927753629067018e-29,5.509038178922971e-07
1051,3.5991778800708664e-30,2.7147908496082477e-30,2.7887465594727175e-30,2.2562654484485345e-29,5.289507749286977e-07
1052,3.5991778800708664e-30,2.7024648979641693e-30,2.8166725436663324e-30,2.0586072582560725e-29,5.218834611985566e-07
1053,3.5991778800708664e-30,2.7147908496082477e-30,2.690138946320091e-30,2.0430264850059798e-29,5.191228479664063e-07
1054,3.5991778800708664e-30,2.712479733674983e-30,2.6589870294696275e-30,1.9704767040009126e-29,5.187652079197025e-07
1055,3.5991778800708664e-30,2.697072294119885e-30,2.630242525049648e-30,1.924081051640624e-29,5.186558624695405e-07
1056,3.5991778800708664e-30,2.690909318297846e-30,2.842865190909999e-30,1.879880959416937e-29,5.026154889043835e-07
1057,3.5991778800708664e-30,2.6932204342311106e-30,2.8354022123754983e-30,1.6651012520188725e-29,4.999030198770538e-07
1058,3.5991778800708664e-30,2.697072294119885e-30,2.6903315393145298e-30,1.684033143372199e-29,4.922382761452857e-07
1059,3.5991778800708664e-30,2.712479733674983e-30,2.5206571112140143e-30,1.6385041594868848e-29,4.684690804166792e-07
1060,3.5991778800708664e-30,2.697072294119885e-30,2.662068517380647e-30,1.563932152040211e-29,4.323892475006751e-07
1061,3.5991778800708664e-30,2.7024648979641693e-30,2.6562907275474854e-30,1.5034772110858957e-29,4.0295034749582697e-07
1062,3.5991778800708664e-30,2.7024648979641693e-30,2.6408832879923875e-30,1.4990090536149173e-29,3.54327488862586e-07
1063,3.5991778800708664e-30,2.697072294119885e-30,2.5692386940611823e-30,1.461010455812157e-29,3.4168264507838796e-07
1064,3.5991778800708664e-30,2.6778129946760127e-30,2.5391460386801317e-30,1.480654941244907e-29,3.225893859633375e-07
1065,3.5991778800708664e-30,2.6932204342311106e-30,2.6820981888022743e-30,1.3775021334235266e-29,3.048721763744117e-07
1066,3.5991778800708664e-30,2.7147908496082477e-30,2.6166165706931083e-30,1.4372829988973064e-29,2.9560601280026516e-07
1067,3.5991778800708664e-30,2.742524240807424e-30,2.5942757833382164e-30,1.4170414751817965e-29,2.728421544629905e-07
1068,3.5991778800708664e-30,2.7093982457639634e-30,2.6081424789378045e-30,1.4369170722078728e-29,2.7041485646009775e-07
1069,3.5991778800708664e-30,2.697072294119885e-30,2.579397974517825e-30,1.421798522144433e-29,2.662568792234321e-07
1070,3.5991778800708664e-30,2.690909318297846e-30,2.5645683139460433e-30,1.2734441385282842e-29,2.601078508121057e-07
1071,3.5991778800708664e-30,2.6932204342311106e-30,2.5792053815233863e-30,1.2883700955972853e-29,2.5470259819407047e-07
1072,3.5991778800708664e-30,2.6870574584090715e-30,2.5650016481835304e-30,1.2580366989731863e-29,2.522342777051488e-07
1073,3.5991778800708664e-30,2.6932204342311106e-30,2.4933570542523252e-30,1.1405357130661211e-29,2.469619918088374e-07
1074,3.5991778800708664e-30,2.7147908496082477e-30,2.4836792562817794e-30,1.1550187062479131e-29,2.459921798517596e-07
1075,3.5991778800708664e-30,2.7093982457639634e-30,2.5476682786840453e-30,1.318587936424721e-29,2.316609770666103e-07
1076,3.5991778800708664e-30,2.7178723375192672e-30,2.5455016074966096e-30,1.3284294384405398e-29,2.2978832018246478e-07
1077,3.5991778800708664e-30,2.7024648979641693e-30,2.472557010852943e-30,1.320417569871889e-29,2.2911710932716814e-07
1078,3.5991778800708664e-30,2.712479733674983e-30,2.524942305340276e-30,1.217187724852733e-29,2.2540447991815186e-07
1079,3.5991778800708664e-30,2.7394427528964043e-30,2.5341867690733346e-30,1.0734555731031136e-29,2.2098211224898517e-07
1080,3.5991778800708664e-30,2.7024648979641693e-30,2.5796387157608734e-30,1.0461844050905904e-29,2.2057113499055281e-07
1081,3.5991778800708664e-30,2.690909318297846e-30,2.653353684382295e-30,1.0061250622473359e-29,2.1982277954145823e-07
1082,3.5991778800708664e-30,2.690909318297846e-30,2.6194573173610795e-30,8.868522207914344e-30,2.18874762677513e-07
1083,3.5991778800708664e-30,2.690909318297846e-30,2.5707312897680824e-30,9.639664557646993e-30,2.1861346913016872e-07
1084,3.5991778800708664e-30,2.6662574150096893e-30,2.5927350393827066e-30,9.941072593943595e-30,2.1713225053333924e-07
1085,3.5991778800708664e-30,2.6778129946760127e-30,2.581179459716383e-30,8.862551825086743e-30,2.119779915480987e-07
1086,3.5991778800708664e-30,2.6778129946760127e-30,2.5942757833382164e-30,9.332478731517229e-30,2.0972044304266925e-07
1087,3.5991778800708664e-30,2.697072294119885e-30,2.5707312897680824e-30,9.772168537820835e-30,2.033335394810617e-07
1088,3.5991778800708664e-30,2.690909318297846e-30,2.610790632611337e-30,9.947235569765634e-30,1.9265707038681794e-07
1089,3.5991778800708664e-30,2.690909318297846e-30,2.775072456867568e-30,9.562049580888187e-30,1.9131632595953957e-07
1090,3.5991778800708664e-30,2.6932204342311106e-30,2.6882611646243135e-30,9.674523889640402e-30,1.9002533654397693e-07
1091,3.5991778800708664e-30,2.697072294119885e-30,2.6247054764595347e-30,1.0526362704042876e-29,1.8580612559776e-07
1092,3.5991778800708664e-30,2.690909318297846e-30,2.5545534782352296e-30,1.0326836361804359e-29,1.8229521353703057e-07
1093,3.5991778800708664e-30,2.6932204342311106e-30,2.53033490918456e-30,1.0199724985474801e-29,1.7979039623383454e-07
1094,3.5991778800708664e-30,2.697072294119885e-30,2.5923017051452195e-30,9.389486257871091e-30,1.782141128630156e-07
1095,3.5991778800708664e-30,2.690909318297846e-30,2.4730866415876496e-30,9.55569401207171e-30,1.7721120092958702e-07
1096,3.5991778800708664e-30,2.6932204342311106e-30,2.4690421887044364e-30,9.605768190625778e-30,1.7187856216587692e-07
1097,3.5991778800708664e-30,2.690909318297846e-30,2.4129976273227678e-30,1.0011946815897046e-29,1.7103296873149724e-07
1098,3.5991778800708664e-30,2.712479733674983e-30,2.4382754578428503e-30,1.0107280348144214e-29,1.6996831019330347e-07
1099,3.5991778800708664e-30,2.740213124874159e-30,2.627401778381677e-30,9.435708576536385e-30,1.689755725675418e-07
1100,3.5991778800708664e-30,2.718642709497022e-30,2.5942757833382164e-30,9.928554049305078e-30,1.6884583110441547e-07
1101,3.5991778800708664e-30,2.718642709497022e-30,2.65860184348075e-30,9.03357440414833e-30,1.6875505452619912e-07
1102,3.5991778800708664e-30,2.7093982457639634e-30,2.534716399808041e-30,8.788403522227835e-30,1.664639304450071e-07
1103,3.5991778800708664e-30,2.7093982457639634e-30,2.5072237498519133e-30,9.24619707000868e-30,1.6529302484996366e-07
1104,3.5991778800708664e-30,2.7240353133413064e-30,2.5014459600187516e-30,9.466330862652142e-30,1.6475778571928454e-07
1105,3.5991778800708664e-30,2.718642709497022e-30,2.449782889260564e-30,9.199974751343387e-30,1.6334906181108214e-07
1106,3.5991778800708664e-30,2.718642709497022e-30,2.513001539685075e-30,9.301663852407033e-30,1.5779066769466598e-07
1107,3.5991778800708664e-30,2.7240353133413064e-30,2.61483508549455e-30,9.53739767760003e-30,1.571505143132609e-07
1108,3.5991778800708664e-30,2.7147908496082477e-30,2.5468979067062904e-30,9.476345698362955e-30,1.571163300124903e-07
1109,3.5991778800708664e-30,2.7024648979641693e-30,2.552242362301965e-30,9.778331513642874e-30,1.5544291394390961e-07
1110,3.5991778800708664e-30,2.697072294119885e-30,2.5021681837478968e-30,9.840924236835459e-30,1.5523964070064188e-07
1111,3.5991778800708664e-30,2.690909318297846e-30,2.5329830628580926e-30,1.026771031251167e-29,1.5474866399404843e-07
1112,3.5991778800708664e-30,2.690909318297846e-30,2.523738599125034e-30,1.0668303740944216e-29,1.5388946992401209e-07
1113,3.5991778800708664e-30,2.6816648545647872e-30,2.5223904481639628e-30,1.0894793102404154e-29,1.5378483067481602e-07
1114,3.5991778800708664e-30,2.7024648979641693e-30,2.5963461580284327e-30,1.03568808689368e-29,1.5374279277719388e-07
1115,3.5991778800708664e-30,2.7147908496082477e-30,2.5206571112140143e-30,9.512553181317435e-30,1.459534426571831e-07
1116,3.5991778800708664e-30,2.7024648979641693e-30,2.5214274831917692e-30,9.343841718189113e-30,1.4462688188276575e-07
1117,3.5991778800708664e-30,2.6932204342311106e-30,2.506983008608865e-30,9.220004422765014e-30,1.445550423073132e-07
1118,3.5991778800708664e-30,2.697072294119885e-30,2.468319964975291e-30,9.128137564417743e-30,1.4341499113060879e-07
1119,3.5991778800708664e-30,2.7024648979641693e-30,2.4995200300743644e-30,9.340760230278094e-30,1.4249099057917555e-07
1120,3.5991778800708664e-30,2.6932204342311106e-30,2.3205529899921805e-30,9.053604075569957e-30,1.4128493452529326e-07
1121,3.5991778800708664e-30,2.6932204342311106e-30,2.2221861180826024e-30,9.401812209515169e-30,1.405573654842334e-07
1122,3.5991778800708664e-30,2.697072294119885e-30,2.4035605705952703e-30,9.398538128609711e-30,1.4008928992192963e-07
1123,3.5991778800708664e-30,2.697072294119885e-30,2.400912416921738e-30,9.549723629244109e-30,1.389093856609211e-07
1124,3.5991778800708664e-30,2.7024648979641693e-30,2.345060448534508e-30,9.360212122716405e-30,1.387434117435352e-07
1125,3.5991778800708664e-30,2.7093982457639634e-30,2.322719661179616e-30,1.020299906638026e-29,1.38629020750992e-07
1126,3.5991778800708664e-30,2.697072294119885e-30,2.377030885611336e-30,1.0628051805106522e-29,1.3775654746721912e-07
1127,3.5991778800708664e-30,2.7024648979641693e-30,2.3986013009884732e-30,1.1831565427354106e-29,1.3769823347155385e-07
1128,3.5991778800708664e-30,2.7147908496082477e-30,2.323490033157371e-30,1.147931284052568e-29,1.348893703807924e-07
1129,3.5991778800708664e-30,2.7093982457639634e-30,2.3219492892018612e-30,1.0985696995779232e-29,1.3375117719924324e-07
1130,3.5991778800708664e-30,2.6932204342311106e-30,2.3427011843526337e-30,1.1272082778509614e-29,1.335502257375664e-07
1131,3.5991778800708664e-30,2.7147908496082477e-30,2.3388493244638592e-30,1.3580887595841032e-29,1.329166115182083e-07
1132,3.5991778800708664e-30,2.690909318297846e-30,2.3088048173314183e-30,1.1971580534311058e-29,1.322274980583863e-07
1133,3.5991778800708664e-30,2.690909318297846e-30,2.31154926750217e-30,1.0811592928806626e-29,1.3166215686062204e-07
1134,3.5991778800708664e-30,2.675501878742748e-30,2.311115933264683e-30,1.1185993709995505e-29,1.315505554522656e-07
1135,3.5991778800708664e-30,2.6932204342311106e-30,2.3246455911240034e-30,1.1380705227373054e-29,1.304899808091089e-07
1136,3.5991778800708664e-30,2.6932204342311106e-30,2.326523372819781e-30,1.0647311104550395e-29,1.3043614176686766e-07
1137,3.5991778800708664e-30,2.6932204342311106e-30,2.3388493244638592e-30,1.0042569102012803e-29,1.2973778470218052e-07
1138,3.5991778800708664e-30,2.7147908496082477e-30,2.3204085452463514e-30,9.80606490484205e-30,1.2490167619343051e-07
1139,3.5991778800708664e-30,2.690909318297846e-30,2.3344196855917686e-30,1.0274451067317026e-29,1.2236323102826058e-07
1140,3.5991778800708664e-30,2.6932204342311106e-30,2.3328789416362588e-30,1.0836244832094783e-29,1.215559202756627e-07
1141,3.5991778800708664e-30,2.690909318297846e-30,2.339041917458298e-30,1.121989007701672e-29,1.2125497822892485e-07
1142,3.5991778800708664e-30,2.697072294119885e-30,2.338127100734714e-30,1.1045786010044114e-29,1.2100534317736843e-07
1143,3.5991778800708664e-30,2.697072294119885e-30,2.3573864001785864e-30,1.0404836524552042e-29,1.1596755499003561e-07
1144,3.5991778800708664e-30,2.7024648979641693e-30,2.360467888089606e-30,1.0276954776244729e-29,1.0482526578975896e-07
1145,3.5991778800708664e-30,2.697072294119885e-30,2.3066862943925924e-30,1.0924645016542157e-29,1.0416435049191071e-07
1146,3.5991778800708664e-30,2.690909318297846e-30,2.345060448534508e-30,1.0508644148554514e-29,1.0020787795706068e-07
1147,3.5991778800708664e-30,2.6932204342311106e-30,2.3893568372554145e-30,9.813190845636283e-30,9.275429460282523e-08
1148,3.5991778800708664e-30,2.6932204342311106e-30,2.528553423986002e-30,9.174359883083037e-30,8.570066441437746e-08
1149,3.5991778800708664e-30,2.6932204342311106e-30,2.4960052079258577e-30,9.970346729098281e-30,8.513333447293287e-08
1150,3.5991778800708664e-30,2.7147908496082477e-30,2.5337534348358475e-30,9.705338768750598e-30,8.370530826030597e-08
1151,3.5991778800708664e-30,2.7024648979641693e-30,2.5330312111067023e-30,1.0471088514638963e-29,7.97928979103157e-08
1152,3.5991778800708664e-30,2.7093982457639634e-30,2.4806459166193695e-30,1.0527133076020631e-29,7.753993741565312e-08
1153,3.5991778800708664e-30,2.7240353133413064e-30,2.5665423921390402e-30,1.0578747998530209e-29,7.410393978178762e-08
1154,3.5991778800708664e-30,2.7024648979641693e-30,2.5291793512179278e-30,1.0540421992636903e-29,7.328253921157222e-08
1155,3.5991778800708664e-30,2.7093982457639634e-30,2.5114126474809556e-30,1.0480140385377583e-29,7.317169549056291e-08
1156,3.5991778800708664e-30,2.697072294119885e-30,2.5530608825283295e-30,1.0702007514970992e-29,7.000920687402414e-08
1157,3.5991778800708664e-30,2.690909318297846e-30,2.5962017132826036e-30,1.0206080554291279e-29,6.895596816377554e-08
1158,3.5991778800708664e-30,2.690909318297846e-30,2.5727053679610793e-30,1.0379221656291691e-29,6.748364304911265e-08
1159,3.5991778800708664e-30,2.712479733674983e-30,2.5091496797963006e-30,1.0049502449812597e-29,6.524247810997815e-08
1160,3.5991778800708664e-30,2.7147908496082477e-30,2.5522905105505746e-30,9.269886008324644e-30,6.215393376573107e-08
1161,3.5991778800708664e-30,2.718642709497022e-30,2.5110756097406878e-30,8.798418357938648e-30,6.021060396253845e-08
1162,3.5991778800708664e-30,2.718642709497022e-30,2.5491608743909454e-30,8.384921198878709e-30,5.965198858492671e-08
1163,3.5991778800708664e-30,2.7240353133413064e-30,2.6890315366020684e-30,8.292283968553683e-30,5.792325652370875e-08
1164,3.5991778800708664e-30,2.7309686611411004e-30,2.7510464808113374e-30,8.243750533955124e-30,5.655015453443254e-08
1165,3.5991778800708664e-30,2.7463761006961983e-30,2.8012651041112345e-30,7.988950002312693e-30,5.5176569210908606e-08
1166,3.5991778800708664e-30,2.7463761006961983e-30,2.7673687370900192e-30,8.495662170680975e-30,5.3024270385488366e-08
1167,3.5991778800708664e-30,2.7024648979641693e-30,2.7013574882461467e-30,8.458876908743179e-30,5.211779267825052e-08
1168,3.5991778800708664e-30,2.690909318297846e-30,2.581179459716383e-30,9.03511514810384e-30,4.8785070099062e-08
1169,3.5991778800708664e-30,2.6932204342311106e-30,2.550123839363139e-30,8.634329126676856e-30,4.860513185943068e-08
1170,3.5991778800708664e-30,2.6932204342311106e-30,2.5056830058964035e-30,7.260178111356563e-30,4.827017519794766e-08
1171,3.5991778800708664e-30,2.697072294119885e-30,2.5408793756300803e-30,8.119913238531025e-30,4.7447884946052024e-08
1172,3.5991778800708664e-30,2.6932204342311106e-30,2.601594317126888e-30,7.662312283744618e-30,4.578830803553234e-08
1173,3.5991778800708664e-30,2.6932204342311106e-30,2.705546385875189e-30,7.535008314420622e-30,4.389665926508979e-08
1174,3.5991778800708664e-30,2.6932204342311106e-30,2.5778572305623152e-30,5.417255747572417e-30,4.131041155097263e-08
1175,3.5991778800708664e-30,2.697072294119885e-30,2.638524023810513e-30,5.5012262931477005e-30,3.906959945597153e-08
1176,3.5991778800708664e-30,2.697072294119885e-30,2.594612821078484e-30,5.944190180356765e-30,3.8351817236445213e-08
1177,3.5991778800708664e-30,2.7024648979641693e-30,2.6716500188539736e-30,6.1046201447242215e-30,3.7267097727137796e-08
1178,3.5991778800708664e-30,2.6932204342311106e-30,2.644109220649236e-30,6.212472221609907e-30,3.653755763955536e-08
1179,3.5991778800708664e-30,2.690909318297846e-30,2.8164799506718937e-30,7.012118334519487e-30,3.603877711302167e-08
1180,3.5991778800708664e-30,2.6932204342311106e-30,2.6439166276547974e-30,6.955688587148941e-30,3.431884977705343e-08
1181,3.5991778800708664e-30,2.7147908496082477e-30,2.6582166574918726e-30,6.713214007150588e-30,3.4252515806431836e-08
1182,3.5991778800708664e-30,2.718642709497022e-30,2.5549868124727168e-30,6.464961637319073e-30,3.423627604111025e-08
1183,3.5991778800708664e-30,2.697072294119885e-30,2.5239311921194726e-30,6.536028452266962e-30,3.395444694161448e-08
1184,3.5991778800708664e-30,2.697072294119885e-30,2.486423706452531e-30,6.589954490709805e-30,3.384735773926356e-08
1185,3.5991778800708664e-30,2.7024648979641693e-30,2.486423706452531e-30,6.564339622449455e-30,3.2002227173175635e-08
1186,3.5991778800708664e-30,2.697072294119885e-30,2.4906126040815734e-30,7.00114053383648e-30,3.1179883468016055e-08
1187,3.5991778800708664e-30,2.690909318297846e-30,2.5376534429732316e-30,7.497260087510632e-30,3.081463777998307e-08
1188,3.5991778800708664e-30,2.690909318297846e-30,2.4814162885971244e-30,8.178461508840397e-30,3.071522655506669e-08
1189,3.5991778800708664e-30,2.697072294119885e-30,2.5607164540572688e-30,7.6890827099716e-30,3.050599274349947e-08
1190,3.5991778800708664e-30,2.690909318297846e-30,2.536257143763551e-30,7.384978371752856e-30,3.025198732422776e-08
1191,3.5991778800708664e-30,2.690909318297846e-30,2.5300941679415117e-30,7.465097057439365e-30,3.019506676932939e-08
1192,3.5991778800708664e-30,2.712479733674983e-30,2.6116091528377015e-30,7.334711600204349e-30,3.018398352608123e-08
1193,3.5991778800708664e-30,2.6778129946760127e-30,2.5861387293231803e-30,7.118237074455224e-30,3.0099487178813595e-08
1194,3.5991778800708664e-30,2.6870574584090715e-30,2.533801583084457e-30,6.954918215171186e-30,3.009271333415099e-08
1195,3.5991778800708664e-30,2.7024648979641693e-30,2.5193089602529432e-30,6.83955501150239e-30,2.971156545262331e-08
1196,3.5991778800708664e-30,2.7240353133413064e-30,2.4960052079258577e-30,7.21087430478025e-30,2.8572098614893878e-08
1197,3.5991778800708664e-30,2.7240353133413064e-30,2.4644681050865167e-30,7.130755619093741e-30,2.6311534503904018e-08
1198,3.5991778800708664e-30,2.7147908496082477e-30,2.5485830954076292e-30,7.167540881031537e-30,2.412622557863271e-08
1199,3.5991778800708664e-30,2.7240353133413064e-30,2.5014459600187516e-30,6.009671798465931e-30,2.194770584609199e-08
1200,3.5991778800708664e-30,2.7517687045404826e-30,2.5041422619408937e-30,6.064560801880967e-30,2.021803039201546e-08
1201,3.5991778800708664e-30,2.742524240807424e-30,2.516468213584972e-30,6.2438648797034186e-30,1.9488819080444666e-08
1202,3.5991778800708664e-30,2.7147908496082477e-30,2.536257143763551e-30,6.381954056715983e-30,1.9114686692297616e-08
1203,3.5991778800708664e-30,2.7147908496082477e-30,2.5445867907730257e-30,6.136975767789927e-30,1.8539632674684028e-08
1204,3.5991778800708664e-30,2.7147908496082477e-30,2.5260978633069082e-30,6.1575832181948705e-30,1.8157724837027305e-08
1205,3.5991778800708664e-30,2.718642709497022e-30,2.5908091094383194e-30,6.74614740919961e-30,1.7564129534296702e-08
1206,3.5991778800708664e-30,2.7024648979641693e-30,2.6007757969005233e-30,8.732936739829482e-30,1.7524733475133785e-08
1207,3.5991778800708664e-30,2.697072294119885e-30,2.5614868260350237e-30,9.696094305017539e-30,1.741011332337456e-08
1208,3.5991778800708664e-30,2.7024648979641693e-30,2.565531278918237e-30,9.540286572516612e-30,1.739084418134609e-08
1209,3.5991778800708664e-30,2.6932204342311106e-30,2.597357271249236e-30,9.676642412579228e-30,1.7313146314549537e-08
1210,3.5991778800708664e-30,2.697072294119885e-30,2.5076089358407908e-30,8.44501021314359e-30,1.7219162197290294e-08
1211,3.5991778800708664e-30,2.7024648979641693e-30,2.594612821078484e-30,7.998194466045752e-30,1.6969804667349254e-08
1212,3.5991778800708664e-30,2.7024648979641693e-30,2.5900387374605645e-30,7.885720157293537e-30,1.6917130463200255e-08
1213,3.5991778800708664e-30,2.7093982457639634e-30,2.536064550769112e-30,8.435765749410532e-30,1.6897120785043107e-08
1214,3.5991778800708664e-30,2.7093982457639634e-30,2.5637979419682884e-30,8.444047248171397e-30,1.6647003985947735e-08
1215,3.5991778800708664e-30,2.690909318297846e-30,2.4515162262105125e-30,8.45271393292114e-30,1.6631187018514034e-08
1216,3.5991778800708664e-30,2.6932204342311106e-30,2.4129976273227678e-30,8.504906634414034e-30,1.5804777308900346e-08
1217,3.5991778800708664e-30,2.690909318297846e-30,2.47000515367663e-30,8.551899325057082e-30,1.5339222976075396e-08
1218,3.5991778800708664e-30,2.6932204342311106e-30,2.5239311921194726e-30,7.378815395930817e-30,1.4790798412763845e-08
1219,3.5991778800708664e-30,2.7147908496082477e-30,2.5399645589064963e-30,6.98592568727582e-30,1.4549707475556165e-08
1220,3.5991778800708664e-30,2.697072294119885e-30,2.4900348250982572e-30,6.33419099409518e-30,1.4538167668982006e-08
1221,3.5991778800708664e-30,2.690909318297846e-30,2.4592199459880615e-30,6.48961354060723e-30,1.3841326038695136e-08
1222,3.5991778800708664e-30,2.690909318297846e-30,2.4405384255275053e-30,7.819468167206616e-30,1.3666671628144556e-08
1223,3.5991778800708664e-30,2.6932204342311106e-30,2.472123676615456e-30,8.534373362563158e-30,1.3381012308297232e-08
1224,3.5991778800708664e-30,2.6932204342311106e-30,2.529901574947073e-30,8.175187427934939e-30,1.3359207021012701e-08
1225,3.5991778800708664e-30,2.7024648979641693e-30,2.5316349118970215e-30,8.382417489951005e-30,1.3295507712271802e-08
1226,3.5991778800708664e-30,2.6932204342311106e-30,2.5372682569843542e-30,9.017203999621038e-30,1.3271303366669213e-08
1227,3.5991778800708664e-30,2.7147908496082477e-30,2.5699609177903275e-30,8.912433410646373e-30,1.3097004085030863e-08
1228,3.5991778800708664e-30,2.690909318297846e-30,2.5183941435293593e-30,9.358478785766456e-30,1.2874027721677979e-08
1229,3.5991778800708664e-30,2.712479733674983e-30,2.589653551471687e-30,9.444760447275005e-30,1.2856906586803844e-08
1230,3.5991778800708664e-30,2.740213124874159e-30,2.5254719360749824e-30,9.238493350231132e-30,1.2635885604937126e-08
1231,3.5991778800708664e-30,2.718642709497022e-30,2.54242011958559e-30,9.418760393025777e-30,1.2619545851352462e-08
1232,3.5991778800708664e-30,2.7240353133413064e-30,2.5364978850065993e-30,9.136804249167486e-30,1.2619085583759539e-08
1233,3.5991778800708664e-30,2.697072294119885e-30,2.536064550769112e-30,8.45868431574874e-30,1.2244301447618469e-08
1234,3.5991778800708664e-30,2.690909318297846e-30,2.4977385448758062e-30,8.883929647469442e-30,1.2200641193805293e-08
1235,3.5991778800708664e-30,2.690909318297846e-30,2.4576792020325517e-30,8.954803869422892e-30,1.2157498181840065e-08
1236,3.5991778800708664e-30,2.6932204342311106e-30,2.5072237498519133e-30,9.124478297523407e-30,1.202548296059746e-08
1237,3.5991778800708664e-30,2.697072294119885e-30,2.471353304637701e-30,9.198241414393438e-30,1.201473465166091e-08
1238,3.5991778800708664e-30,2.697072294119885e-30,2.49566817018559e-30,9.141426481034015e-30,1.1972568499629528e-08
1239,3.5991778800708664e-30,2.697072294119885e-30,2.4987496580966095e-30,9.199974751343387e-30,1.1968821707570796e-08
1240,3.5991778800708664e-30,2.697072294119885e-30,2.5039015206978453e-30,9.156833920589113e-30,1.1589154647873366e-08
1241,3.5991778800708664e-30,2.697072294119885e-30,2.392004990928947e-30,8.033631577022477e-30,1.156702808169691e-08
1242,3.5991778800708664e-30,2.690909318297846e-30,2.413575406306084e-30,7.713734613259757e-30,1.1469761171053196e-08
1243,3.5991778800708664e-30,2.6932204342311106e-30,2.437119899876218e-30,7.871853461693949e-30,1.1438181200871557e-08
1244,3.5991778800708664e-30,2.6932204342311106e-30,2.3920531391775566e-30,7.636119636500951e-30,1.1229663834417515e-08
1245,3.5991778800708664e-30,2.697072294119885e-30,2.3950864788399665e-30,8.477943615192612e-30,9.794085725338288e-09
1246,3.5991778800708664e-30,2.718642709497022e-30,2.3724086537448068e-30,8.276876528998585e-30,9.692977909066114e-09
1247,3.5991778800708664e-30,2.7463761006961983e-30,2.3858420151069078e-30,8.146105885774691e-30,9.372937611037735e-09
1248,3.5991778800708664e-30,2.7463761006961983e-30,2.4166568942171035e-30,8.117409529603322e-30,9.099636506313842e-09
1249,3.5991778800708664e-30,2.7093982457639634e-30,2.3729382844795133e-30,8.129157702264084e-30,8.960650135350203e-09
1250,3.5991778800708664e-30,2.7024648979641693e-30,2.3559901009689056e-30,7.623793684856873e-30,8.287854109566947e-09
1251,3.5991778800708664e-30,2.7024648979641693e-30,2.3559901009689056e-30,7.520563839837717e-30,8.143611646364896e-09
1252,3.5991778800708664e-30,2.7240353133413064e-30,2.3559901009689056e-30,7.030607261985604e-30,8.0954959743474e-09
1253,3.5991778800708664e-30,2.7147908496082477e-30,2.3754901416558264e-30,6.896369944861814e-30,7.986849661047288e-09
1254,3.5991778800708664e-30,2.742524240807424e-30,2.4012494546620057e-30,7.004992393725254e-30,7.717698987247636e-09
1255,3.5991778800708664e-30,2.6932204342311106e-30,2.4332680399874435e-30,7.019822054297036e-30,7.678627468111722e-09
1256,3.5991778800708664e-30,2.697072294119885e-30,2.385071643129153e-30,7.082992556472937e-30,7.664188874543603e-09
1257,3.5991778800708664e-30,2.7024648979641693e-30,2.385071643129153e-30,7.057377688212587e-30,7.6623734084124e-09
1258,3.5991778800708664e-30,2.7240353133413064e-30,2.369664203574055e-30,7.515749014976749e-30,7.51214027841633e-09
1259,3.5991778800708664e-30,2.7178723375192672e-30,2.385071643129153e-30,7.27866703882268e-30,7.491259666244543e-09
1260,3.5991778800708664e-30,2.6932204342311106e-30,2.3970605570329634e-30,6.804117900525666e-30,7.470054872849996e-09
1261,3.5991778800708664e-30,2.675501878742748e-30,2.499279288831316e-30,7.380163546891888e-30,7.457631655860213e-09
1262,3.5991778800708664e-30,2.690909318297846e-30,2.5114607957295652e-30,6.965896015854193e-30,7.242675197866602e-09
1263,3.5991778800708664e-30,2.697072294119885e-30,2.5985128292158683e-30,6.674502815268405e-30,6.805269335238753e-09
1264,3.5991778800708664e-30,2.690909318297846e-30,2.588883179493932e-30,8.253957962660377e-30,6.508243250675029e-09
1265,3.5991778800708664e-30,2.712479733674983e-30,2.7333279253229748e-30,8.302298804264496e-30,6.381177263345291e-09
1266,3.5991778800708664e-30,2.697072294119885e-30,2.6903315393145298e-30,8.632018010743591e-30,6.281219581433775e-09
1267,3.5991778800708664e-30,2.690909318297846e-30,2.6932204342311106e-30,7.667512294594463e-30,6.1488793493028106e-09
1268,3.5991778800708664e-30,2.712479733674983e-30,2.66009443918765e-30,7.727023529876029e-30,6.097131385979678e-09
1269,3.5991778800708664e-30,2.7147908496082477e-30,2.7011167470030983e-30,7.257096623445543e-30,6.088577122797612e-09
1270,3.5991778800708664e-30,2.7147908496082477e-30,2.668568530942954e-30,7.300237454199818e-30,6.087886752078223e-09
1271,3.5991778800708664e-30,2.7024648979641693e-30,2.742524240807424e-30,7.331052333310013e-30,6.068339639199529e-09
1272,3.5991778800708664e-30,2.6932204342311106e-30,2.6932204342311106e-30,7.334711600204349e-30,6.056699924425687e-09
1273,3.5991778800708664e-30,2.697072294119885e-30,2.6562425792988757e-30,7.519023095882207e-30,6.055976696925767e-09
1274,3.5991778800708664e-30,2.718642709497022e-30,2.6200350963443957e-30,7.710075346365421e-30,6.054882612889555e-09
1275,3.5991778800708664e-30,2.7240353133413064e-30,2.6019795031157653e-30,7.848549709366864e-30,5.920734808881521e-09
1276,3.5991778800708664e-30,2.7240353133413064e-30,2.6192647243666408e-30,7.421956226685091e-30,5.884348355201067e-09
1277,3.5991778800708664e-30,2.7309686611411004e-30,2.628557336348309e-30,6.978221967498272e-30,5.840844227608179e-09
1278,3.5991778800708664e-30,2.7024648979641693e-30,2.62239436052627e-30,6.745569630216294e-30,5.668454953669841e-09
1279,3.5991778800708664e-30,2.7147908496082477e-30,2.4006716756786895e-30,6.757895581860372e-30,5.653047533996525e-09
1280,3.5991778800708664e-30,2.7240353133413064e-30,2.3642715997297707e-30,7.278474445828242e-30,5.632146139000057e-09
1281,3.5991778800708664e-30,2.718642709497022e-30,2.3496826804010374e-30,7.566786158503011e-30,5.517242016916003e-09
1282,3.5991778800708664e-30,2.7463761006961983e-30,2.4251309859724074e-30,7.291570769450075e-30,5.506236924619626e-09
1283,3.5991778800708664e-30,2.7517687045404826e-30,2.446893994343983e-30,7.515941607971188e-30,5.157006937028433e-09
1284,3.5991778800708664e-30,2.7093982457639634e-30,2.4421273177316247e-30,6.37945034778828e-30,5.100781932350487e-09
1285,3.5991778800708664e-30,2.7093982457639634e-30,2.4836792562817794e-30,6.519080268756355e-30,5.0220483654987375e-09
1286,3.5991778800708664e-30,2.697072294119885e-30,2.526868235284663e-30,6.810280876347705e-30,4.970798463359736e-09
1287,3.5991778800708664e-30,2.7024648979641693e-30,2.498364472107732e-30,7.594519549702187e-30,4.605101010503956e-09
1288,3.5991778800708664e-30,2.6932204342311106e-30,2.5191645155071142e-30,7.159066789276233e-30,4.584248031617368e-09
1289,3.5991778800708664e-30,2.690909318297846e-30,2.6046276567892978e-30,7.035229493852134e-30,4.509448884963065e-09
1290,3.5991778800708664e-30,2.6932204342311106e-30,2.5830572414121607e-30,6.71148067020064e-30,4.4332824348365764e-09
1291,3.5991778800708664e-30,2.697072294119885e-30,2.6039054330601526e-30,7.082992556472937e-30,4.249125289149409e-09
1292,3.5991778800708664e-30,2.718642709497022e-30,2.556912742417104e-30,7.170814961936995e-30,4.21035535562543e-09
1293,3.5991778800708664e-30,2.718642709497022e-30,2.5761720418609764e-30,7.5473342660647e-30,4.104298218854294e-09
1294,3.5991778800708664e-30,2.6932204342311106e-30,2.527012680030492e-30,7.783838463235452e-30,3.970629571408164e-09
1295,3.5991778800708664e-30,2.6932204342311106e-30,2.6108387808599466e-30,7.353200527670466e-30,3.963962578533908e-09
1296,3.5991778800708664e-30,2.6932204342311106e-30,2.5624497910072173e-30,7.704490149526698e-30,3.945360643929648e-09
1297,3.5991778800708664e-30,2.6932204342311106e-30,2.573042405701347e-30,7.291570769450075e-30,3.9191323417758215e-09
1298,3.5991778800708664e-30,2.7147908496082477e-30,2.6069387727225625e-30,7.137496373899096e-30,3.911305908014923e-09
1299,3.5991778800708664e-30,2.7024648979641693e-30,2.5840202063843543e-30,7.105911122811145e-30,3.910137013556249e-09
1300,3.5991778800708664e-30,2.697072294119885e-30,2.5399164106578866e-30,7.089155532294976e-30,3.6896980159087246e-09
1301,3.5991778800708664e-30,2.690909318297846e-30,2.6179165734055697e-30,6.930458904877468e-30,3.6823847129332386e-09
1302,3.5991778800708664e-30,2.6932204342311106e-30,2.5804090877386283e-30,6.884814365195491e-30,3.5653285843520677e-09
1303,3.5991778800708664e-30,2.675501878742748e-30,2.4964385421633448e-30,7.460282232578397e-30,3.5017555307112077e-09
1304,3.5991778800708664e-30,2.690909318297846e-30,2.4818014745860018e-30,7.616089965079324e-30,3.4234683282179434e-09
1305,3.5991778800708664e-30,2.690909318297846e-30,2.4798755446416146e-30,8.012638940628656e-30,3.4201507077191844e-09
1306,3.5991778800708664e-30,2.712479733674983e-30,2.47756442870835e-30,7.648252995150591e-30,3.402805844603509e-09
1307,3.5991778800708664e-30,2.7024648979641693e-30,2.4946570569647866e-30,7.613008477168305e-30,3.3186934409734066e-09
1308,3.5991778800708664e-30,2.7240353133413064e-30,2.4967755799036126e-30,7.326430101443484e-30,3.2672619195502483e-09
1309,3.5991778800708664e-30,2.7093982457639634e-30,2.5254719360749824e-30,7.178518681714544e-30,3.2516500126516423e-09
1310,3.5991778800708664e-30,2.6932204342311106e-30,2.5183459952807496e-30,6.999792382875409e-30,3.12828967252827e-09
1311,3.5991778800708664e-30,2.6932204342311106e-30,2.521475631440379e-30,7.202207620030507e-30,2.880083720625273e-09
1312,3.5991778800708664e-30,2.697072294119885e-30,2.505297819907526e-30,7.172355705892505e-30,2.833077833711992e-09
1313,3.5991778800708664e-30,2.718642709497022e-30,2.528553423986002e-30,6.996710894964389e-30,2.7645093012620892e-09
1314,3.5991778800708664e-30,2.7024648979641693e-30,2.556286815185178e-30,6.810858655331021e-30,2.714353601620389e-09
1315,3.5991778800708664e-30,2.7240353133413064e-30,2.526868235284663e-30,6.670073176396314e-30,2.6611292595882133e-09
1316,3.5991778800708664e-30,2.7240353133413064e-30,2.5547460712296684e-30,6.77484376537098e-30,2.5883113136952424e-09
1317,3.5991778800708664e-30,2.7309686611411004e-30,2.5546016264838393e-30,6.354798444500123e-30,2.534556889723769e-09
1318,3.5991778800708664e-30,2.7178723375192672e-30,2.739490901145014e-30,7.072785127767685e-30,2.5052275995066878e-09
1319,3.5991778800708664e-30,2.7024648979641693e-30,2.727550135489813e-30,7.126133387227211e-30,2.498577492352688e-09
1320,3.5991778800708664e-30,2.7024648979641693e-30,2.754898340700112e-30,7.845660814450283e-30,2.3845520499626046e-09
1321,3.5991778800708664e-30,2.7093982457639634e-30,2.807235486938835e-30,7.867038636832981e-30,2.3780247225854923e-09
1322,3.5991778800708664e-30,2.7178723375192672e-30,2.9062764343289486e-30,7.787112544140911e-30,2.3607127023061273e-09
1323,3.5991778800708664e-30,2.7178723375192672e-30,2.9168209007744687e-30,7.925586907142353e-30,2.279050355130597e-09
1324,3.5991778800708664e-30,2.7024648979641693e-30,2.8415651881975375e-30,7.429467353468201e-30,2.2719755696529412e-09
1325,3.5991778800708664e-30,2.7093982457639634e-30,2.7807058019549008e-30,6.646769424069228e-30,2.2288133729778537e-09
1326,3.5991778800708664e-30,2.7093982457639634e-30,2.6562425792988757e-30,7.411748797979838e-30,2.1816314002965216e-09
1327,3.5991778800708664e-30,2.7093982457639634e-30,2.5761238936123667e-30,7.560623182680972e-30,2.1629777214982537e-09
1328,3.5991778800708664e-30,2.7240353133413064e-30,2.6840241187466616e-30,9.309367572184582e-30,2.0888602621602972e-09
1329,3.5991778800708664e-30,2.712479733674983e-30,2.593264670117413e-30,8.732936739829482e-30,2.064571737002375e-09
1330,3.5991778800708664e-30,2.697072294119885e-30,2.5707312897680824e-30,8.412461997083446e-30,2.032183723564563e-09
1331,3.5991778800708664e-30,2.6932204342311106e-30,2.5661572061501627e-30,7.608386245301775e-30,2.0184169270294558e-09
1332,3.5991778800708664e-30,2.7024648979641693e-30,2.5915794814160742e-30,8.090639103376339e-30,1.90905812423615e-09
1333,3.5991778800708664e-30,2.6778129946760127e-30,2.757594642622254e-30,7.614549221123814e-30,1.8627736968296824e-09
1334,3.5991778800708664e-30,2.668568530942954e-30,2.7517687045404826e-30,7.796934786857286e-30,1.797356721088223e-09
1335,3.5991778800708664e-30,2.6816648545647872e-30,2.7920206403781758e-30,6.33573173805069e-30,1.7552244860044267e-09
1336,3.5991778800708664e-30,2.7024648979641693e-30,3.021061859014428e-30,6.528324732489413e-30,1.7269742185633962e-09
1337,3.5991778800708664e-30,2.697072294119885e-30,2.8330910964422336e-30,6.579747062004553e-30,1.7028924680094775e-09
1338,3.5991778800708664e-30,2.697072294119885e-30,2.7529724107557246e-30,6.576665574093533e-30,1.6312370249758696e-09
1339,3.5991778800708664e-30,2.7024648979641693e-30,2.7001537820309047e-30,6.593035978620824e-30,1.6021237873370427e-09
1340,3.5991778800708664e-30,2.7024648979641693e-30,2.8690578381536653e-30,7.013466485480558e-30,1.5856210487975588e-09
1341,3.5991778800708664e-30,2.690909318297846e-30,2.862750417585797e-30,7.266148494184163e-30,1.5830657185555993e-09
1342,3.5991778800708664e-30,2.6932204342311106e-30,2.5329830628580926e-30,8.764521990917433e-30,1.5721092127951805e-09
1343,3.5991778800708664e-30,2.6816648545647872e-30,2.5645683139460433e-30,8.23084680332773e-30,1.5714435317825108e-09
1344,3.5991778800708664e-30,2.7024648979641693e-30,2.582286869434406e-30,8.37105450327912e-30,1.5713499791037333e-09
1345,3.5991778800708664e-30,2.7240353133413064e-30,2.4818014745860018e-30,8.582714204167278e-30,1.570676301082897e-09
1346,3.5991778800708664e-30,2.727887173230081e-30,2.5091496797963006e-30,8.207735643995083e-30,1.5340945869093858e-09
1347,3.5991778800708664e-30,2.7093982457639634e-30,2.369664203574055e-30,8.259157973510222e-30,1.5295072424416547e-09
1348,3.5991778800708664e-30,2.7309686611411004e-30,2.348527122434405e-30,8.014950056561921e-30,1.4995667466338688e-09
1349,3.5991778800708664e-30,2.7394427528964043e-30,2.3498271251468665e-30,7.827749665967481e-30,1.4952214049074404e-09
1350,3.5991778800708664e-30,2.7587020523402766e-30,2.3796790392848686e-30,7.699290138676853e-30,1.4105427227134943e-09
1351,3.5991778800708664e-30,2.7240353133413064e-30,2.3731790257225617e-30,7.793853298946266e-30,1.3819649481969485e-09
1352,3.5991778800708664e-30,2.7240353133413064e-30,2.3727456914850746e-30,7.633038148589932e-30,1.3680571004170976e-09
1353,3.5991778800708664e-30,2.7517687045404826e-30,2.3986013009884732e-30,8.520314073969131e-30,1.354559648440877e-09
1354,3.5991778800708664e-30,2.718642709497022e-30,2.37043457555181e-30,7.938683230764186e-30,1.319534175841877e-09
1355,3.5991778800708664e-30,2.697072294119885e-30,2.385071643129153e-30,8.036520471939058e-30,1.281201715703092e-09
1356,3.5991778800708664e-30,2.7024648979641693e-30,2.305386291680131e-30,7.762460640852754e-30,1.2695317549916456e-09
1357,3.5991778800708664e-30,2.7147908496082477e-30,2.296912199924827e-30,7.919423931320314e-30,1.2584773669533962e-09
1358,3.5991778800708664e-30,2.718642709497022e-30,2.2779899382212226e-30,8.064253863138234e-30,1.2577928206335507e-09
1359,3.5991778800708664e-30,2.740213124874159e-30,2.2471750591110268e-30,8.369513759323611e-30,1.2294931152255436e-09
1360,3.5991778800708664e-30,2.718642709497022e-30,2.2635454636383183e-30,7.990298153273764e-30,1.219673575399737e-09
1361,3.5991778800708664e-30,2.7147908496082477e-30,2.3050011056912535e-30,8.183083740706926e-30,1.1232272251981821e-09
1362,3.5991778800708664e-30,2.7240353133413064e-30,2.412805034328329e-30,7.857794173099922e-30,1.111812377398319e-09
1363,3.5991778800708664e-30,2.742524240807424e-30,2.422482832298875e-30,7.448726652912073e-30,1.0880866666969917e-09
1364,3.5991778800708664e-30,2.7240353133413064e-30,2.4884940811427474e-30,7.364948700331229e-30,1.0636670113688216e-09
1365,3.5991778800708664e-30,2.742524240807424e-30,2.4506014094869286e-30,7.50958603915471e-30,1.0552647234568466e-09
1366,3.5991778800708664e-30,2.7517687045404826e-30,2.3851197913777626e-30,7.87936458847706e-30,1.032126394301072e-09
1367,3.5991778800708664e-30,2.7309686611411004e-30,2.3073122216245182e-30,8.240669046044105e-30,1.0180217015426981e-09
1368,3.5991778800708664e-30,2.7024648979641693e-30,2.3272937447975358e-30,8.45868431574874e-30,1.0039659720760069e-09
1369,3.5991778800708664e-30,2.7024648979641693e-30,2.3149677931534575e-30,9.167619128277681e-30,8.856256733878301e-10
1370,3.5991778800708664e-30,2.690909318297846e-30,2.3735160634628295e-30,9.672983145684892e-30,8.258813170309874e-10
1371,3.5991778800708664e-30,2.712479733674983e-30,2.3196381732685965e-30,9.972465252037107e-30,8.069593462473741e-10
1372,3.5991778800708664e-30,2.7147908496082477e-30,2.330423380957165e-30,9.669709064779434e-30,7.980036323614885e-10
1373,3.5991778800708664e-30,2.6932204342311106e-30,2.2974418306595336e-30,8.135898457069439e-30,7.666264139225681e-10
1374,3.5991778800708664e-30,2.7147908496082477e-30,2.2861269922362586e-30,8.579632716256258e-30,7.486787684357752e-10
1375,3.5991778800708664e-30,2.690909318297846e-30,2.282275132347484e-30,8.20369119111187e-30,7.27645186428632e-10
1376,3.5991778800708664e-30,2.6932204342311106e-30,2.2738010405921803e-30,8.477365836209296e-30,7.132925900631772e-10
1377,3.5991778800708664e-30,2.6870574584090715e-30,2.2826603183363616e-30,9.218463678809504e-30,7.043028545305196e-10
1378,3.5991778800708664e-30,2.7093982457639634e-30,2.2348491074669485e-30,8.954803869422892e-30,6.961873178253142e-10
1379,3.5991778800708664e-30,2.718642709497022e-30,2.215589808023076e-30,8.970403901972428e-30,6.839601309935434e-10
1380,3.5991778800708664e-30,2.718642709497022e-30,2.1978712525347136e-30,8.654551391092922e-30,6.810565013159496e-10
1381,3.5991778800708664e-30,2.718642709497022e-30,2.2063453442900174e-30,8.554980812968102e-30,6.755766326629972e-10
1382,3.5991778800708664e-30,2.7178723375192672e-30,2.2040342283567527e-30,8.902611167929998e-30,6.738550299608011e-10
1383,3.5991778800708664e-30,2.727887173230081e-30,2.2711047386700382e-30,8.807085042688391e-30,6.672370383903019e-10
1384,3.5991778800708664e-30,2.7093982457639634e-30,2.252567662955311e-30,8.81632950642145e-30,6.663589616558786e-10
1385,3.5991778800708664e-30,2.7309686611411004e-30,2.2526158112039207e-30,9.198241414393438e-30,6.633088844663535e-10
1386,3.5991778800708664e-30,2.7147908496082477e-30,2.2549269271371854e-30,9.866924291084687e-30,6.586004548415292e-10
1387,3.5991778800708664e-30,2.718642709497022e-30,2.2481380240832204e-30,1.0263088080645141e-29,6.572628523551464e-10
1388,3.5991778800708664e-30,2.7463761006961983e-30,2.214241657062005e-30,1.0193562009652762e-29,6.507314509995564e-10
1389,3.5991778800708664e-30,2.718642709497022e-30,2.1526118988416135e-30,1.0954882116669036e-29,6.265054224338046e-10
1390,3.5991778800708664e-30,2.712479733674983e-30,2.15164893386942e-30,1.0085902525761515e-29,6.23998005005725e-10
1391,3.5991778800708664e-30,2.712479733674983e-30,2.2063453442900174e-30,9.932405909193853e-30,6.223080789122745e-10
1392,3.5991778800708664e-30,2.718642709497022e-30,2.2019157054179268e-30,1.0021191279630104e-29,6.204400650991478e-10
1393,3.5991778800708664e-30,2.6932204342311106e-30,2.2234861207950638e-30,9.76831667793206e-30,6.195118084121393e-10
1394,3.5991778800708664e-30,2.697072294119885e-30,2.203697190616485e-30,9.678953528512493e-30,6.121788190070925e-10
1395,3.5991778800708664e-30,2.6939908062088655e-30,2.200952740445733e-30,9.813190845636283e-30,6.115342525888544e-10
1396,3.5991778800708664e-30,2.7093982457639634e-30,2.1262266586035084e-30,9.512553181317435e-30,6.06513104099315e-10
1397,3.5991778800708664e-30,2.7178723375192672e-30,2.1331600064033024e-30,9.701294315867384e-30,6.031204547937342e-10
1398,3.5991778800708664e-30,2.7309686611411004e-30,2.1262266586035084e-30,9.743857367638342e-30,6.014588904701899e-10
1399,3.5991778800708664e-30,2.7309686611411004e-30,2.1115895910261654e-30,9.76831667793206e-30,6.005349545975355e-10
1400,3.5991778800708664e-30,2.7587020523402766e-30,2.098685860398771e-30,9.950317057676654e-30,5.628678587490265e-10
1401,3.5991778800708664e-30,2.7394427528964043e-30,2.1110118120428492e-30,9.97805044887583e-30,5.37943804862267e-10
1402,3.5991778800708664e-30,2.718642709497022e-30,2.080437674175702e-30,1.0810052184851116e-29,5.266435972781821e-10
1403,3.5991778800708664e-30,2.7240353133413064e-30,2.07769322400495e-30,1.0766718761102403e-29,5.130546963314312e-10
1404,3.5991778800708664e-30,2.7517687045404826e-30,2.0817376768881632e-30,1.0542540515575729e-29,5.065572028306823e-10
1405,3.5991778800708664e-30,2.7309686611411004e-30,2.0989266016418193e-30,1.0249221385045553e-29,4.957282834305728e-10
1406,3.5991778800708664e-30,2.7517687045404826e-30,2.1397563164628287e-30,1.0344554917292721e-29,4.913602543863794e-10
1407,3.5991778800708664e-30,2.7587020523402766e-30,2.1474600362403777e-30,1.0650392592461414e-29,4.851755019899509e-10
1408,3.5991778800708664e-30,2.7024648979641693e-30,2.1433674351085548e-30,9.643709010530206e-30,4.762913822231111e-10
1409,3.5991778800708664e-30,2.690909318297846e-30,2.1266599928409955e-30,8.631247638765836e-30,4.745112270197859e-10
1410,3.5991778800708664e-30,2.690909318297846e-30,2.1359044565740542e-30,8.900107459002294e-30,4.726355513999378e-10
1411,3.5991778800708664e-30,2.6932204342311106e-30,2.1323896344255475e-30,8.250876474749357e-30,4.722036749959277e-10
1412,3.5991778800708664e-30,2.690909318297846e-30,2.1295007395089667e-30,8.267632065265526e-30,4.538028542325752e-10
1413,3.5991778800708664e-30,2.6932204342311106e-30,2.140911874429461e-30,8.823070261226805e-30,4.2430246043205843e-10
1414,3.5991778800708664e-30,2.6932204342311106e-30,2.1355192705851768e-30,9.044937390820214e-30,4.1733552765477145e-10
1415,3.5991778800708664e-30,2.6847463424758068e-30,2.149530410930594e-30,9.267767485385818e-30,4.0540563881468747e-10
1416,3.5991778800708664e-30,2.668568530942954e-30,2.1501563381625198e-30,8.851766617398175e-30,4.016739252915616e-10
1417,3.5991778800708664e-30,2.6724203908317285e-30,2.1532378260735394e-30,8.742951575540296e-30,3.960737542096358e-10
1418,3.5991778800708664e-30,2.6778129946760127e-30,2.15164893386942e-30,8.315587720880768e-30,3.9447386958243396e-10
1419,3.5991778800708664e-30,2.6939908062088655e-30,2.1608933976024786e-30,8.334076648346886e-30,3.879826614669648e-10
1420,3.5991778800708664e-30,2.7032352699419242e-30,2.1632045135357433e-30,8.862359232092305e-30,3.865985999168803e-10
1421,3.5991778800708664e-30,2.7240353133413064e-30,2.1971490288055683e-30,9.170508023194262e-30,3.8567223382465266e-10
1422,3.5991778800708664e-30,2.7525390765182375e-30,2.1971490288055683e-30,9.551264373199619e-30,3.737668838438154e-10
1423,3.5991778800708664e-30,2.7610131682735413e-30,2.1978712525347136e-30,9.602108923731442e-30,3.643451373711358e-10
1424,3.5991778800708664e-30,2.7178723375192672e-30,2.1880490098183387e-30,1.0090524757628045e-29,3.6314036087954016e-10
1425,3.5991778800708664e-30,2.7240353133413064e-30,2.252567662955311e-30,1.0280614043139065e-29,3.5663437261364663e-10
1426,3.5991778800708664e-30,2.697072294119885e-30,2.206393492538627e-30,8.906270434824333e-30,3.5389183645121747e-10
1427,3.5991778800708664e-30,2.697072294119885e-30,2.2229564900603573e-30,8.793218347088803e-30,3.529454512012104e-10
1428,3.5991778800708664e-30,2.690909318297846e-30,2.1601711738733334e-30,9.166078384322172e-30,3.469832722273272e-10
1429,3.5991778800708664e-30,2.6932204342311106e-30,2.1601711738733334e-30,8.077350186760067e-30,3.462177150170214e-10
1430,3.5991778800708664e-30,2.6932204342311106e-30,2.1613267318399658e-30,7.818505202234423e-30,3.384594491444361e-10
1431,3.5991778800708664e-30,2.7147908496082477e-30,2.1501563381625198e-30,7.818505202234423e-30,3.3645520027819533e-10
1432,3.5991778800708664e-30,2.6932204342311106e-30,2.1397563164628287e-30,8.051927911494156e-30,3.362626891183835e-10
1433,3.5991778800708664e-30,2.697072294119885e-30,2.141826691153045e-30,8.640492102498895e-30,3.3260075459946526e-10
1434,3.5991778800708664e-30,2.7024648979641693e-30,2.1786119530908412e-30,7.851823790272322e-30,3.305371960814763e-10
1435,3.5991778800708664e-30,2.7024648979641693e-30,2.1871341930947547e-30,7.595867700663258e-30,3.2875408526156276e-10
1436,3.5991778800708664e-30,2.6847463424758068e-30,2.184967521907319e-30,7.488208216772012e-30,3.2854223321600754e-10
1437,3.5991778800708664e-30,2.6939908062088655e-30,2.1972934735513974e-30,7.685423443077265e-30,3.2679495110543217e-10
1438,3.5991778800708664e-30,2.7178723375192672e-30,2.1972934735513974e-30,8.038253808889006e-30,3.2651028614672785e-10
1439,3.5991778800708664e-30,2.7240353133413064e-30,2.200230516716588e-30,8.465617663548534e-30,3.254313426301295e-10
1440,3.5991778800708664e-30,2.7178723375192672e-30,2.214241657062005e-30,8.8931741112025e-30,3.2510866519046265e-10
1441,3.5991778800708664e-30,2.7394427528964043e-30,2.1803452900407897e-30,8.505677006391788e-30,3.1886399726212777e-10
1442,3.5991778800708664e-30,2.7024648979641693e-30,2.17880454608528e-30,8.284772841770572e-30,3.1746159235576014e-10
1443,3.5991778800708664e-30,2.7024648979641693e-30,2.226037977971377e-30,8.45271393292114e-30,3.1718308707076506e-10
1444,3.5991778800708664e-30,2.7024648979641693e-30,2.2383639296154552e-30,6.967436759809703e-30,3.1485438067554085e-10
1445,3.5991778800708664e-30,2.7093982457639634e-30,2.255312113126063e-30,7.059688804145852e-30,3.1405171218303297e-10
1446,3.5991778800708664e-30,2.697072294119885e-30,2.257382487816279e-30,6.807006795442246e-30,3.1394958370869905e-10
1447,3.5991778800708664e-30,2.6932204342311106e-30,2.235667627693313e-30,6.764058557682411e-30,3.1304952628717433e-10
1448,3.5991778800708664e-30,2.7147908496082477e-30,2.235667627693313e-30,7.515749014976749e-30,3.129699808690337e-10
1449,3.5991778800708664e-30,2.7147908496082477e-30,2.198834217506907e-30,7.954090670319284e-30,3.129590865416276e-10
1450,3.5991778800708664e-30,2.712479733674983e-30,2.1972934735513974e-30,7.83391264178952e-30,3.1283931309724375e-10
1451,3.5991778800708664e-30,2.697072294119885e-30,2.2217527838451153e-30,7.47646004411125e-30,3.116860427374898e-10
1452,3.5991778800708664e-30,2.7024648979641693e-30,2.1978712525347136e-30,7.146740837632155e-30,3.082429589892032e-10
1453,3.5991778800708664e-30,2.7024648979641693e-30,2.2010008886943428e-30,6.365005873205376e-30,3.0777729951152593e-10
1454,3.5991778800708664e-30,2.7240353133413064e-30,2.1971490288055683e-30,6.158546183167064e-30,3.068250459537901e-10
1455,3.5991778800708664e-30,2.7024648979641693e-30,2.221945376839554e-30,6.307805753857075e-30,3.064659456097731e-10
1456,3.5991778800708664e-30,2.6778129946760127e-30,2.2221861180826024e-30,5.4852410746092864e-30,3.0618205514734276e-10
1457,3.5991778800708664e-30,2.6778129946760127e-30,2.2129416543495437e-30,5.2084849416008406e-30,3.0424386079901967e-10
1458,3.5991778800708664e-30,2.6778129946760127e-30,2.382038303466743e-30,5.3250037032362684e-30,3.040262042160035e-10
1459,3.5991778800708664e-30,2.6662574150096893e-30,2.2302750238490288e-30,5.3779667767069174e-30,3.028246416569901e-10
1460,3.5991778800708664e-30,2.668568530942954e-30,2.206537937284456e-30,6.021419971126693e-30,3.0225376426621117e-10
1461,3.5991778800708664e-30,2.6724203908317285e-30,2.2067786785275045e-30,5.9212716140185566e-30,2.9042709879858375e-10
1462,3.5991778800708664e-30,2.6870574584090715e-30,2.2137120263272986e-30,5.485048481614848e-30,2.8860371839496107e-10
1463,3.5991778800708664e-30,2.7024648979641693e-30,2.1971008805569587e-30,5.523759673497031e-30,2.8782371632796915e-10
1464,3.5991778800708664e-30,2.7024648979641693e-30,2.1978712525347136e-30,5.526841161408051e-30,2.8606195328486433e-10
1465,3.5991778800708664e-30,2.7240353133413064e-30,2.2233416760492347e-30,4.902839859426586e-30,2.820102063520676e-10
1466,3.5991778800708664e-30,2.7147908496082477e-30,2.2298898378601514e-30,5.035921618583744e-30,2.811658334102678e-10
1467,3.5991778800708664e-30,2.7147908496082477e-30,2.2132786920898114e-30,5.009151192356762e-30,2.8063552288917864e-10
1468,3.5991778800708664e-30,2.7024648979641693e-30,2.2094749804496467e-30,5.1277884769310155e-30,2.649380020239389e-10
1469,3.5991778800708664e-30,2.690909318297846e-30,2.2618602749369795e-30,5.551493064696207e-30,2.6355264714514313e-10
1470,3.5991778800708664e-30,2.6932204342311106e-30,2.1971490288055683e-30,5.961330956861811e-30,2.6239983745957485e-10
1471,3.5991778800708664e-30,2.6932204342311106e-30,2.249534323292901e-30,6.166249902944613e-30,2.6230708632904007e-10
1472,3.5991778800708664e-30,2.6932204342311106e-30,2.2494861750442915e-30,5.891804885869432e-30,2.5924634508989454e-10
1473,3.5991778800708664e-30,2.6932204342311106e-30,2.2340787354891936e-30,6.2787242116968276e-30,2.5745957075216547e-10
1474,3.5991778800708664e-30,2.697072294119885e-30,2.2410120832889876e-30,5.7716268573396684e-30,2.5705648396148585e-10
1475,3.5991778800708664e-30,2.697072294119885e-30,2.2864640299765264e-30,5.97211616455038e-30,2.562242633676394e-10
1476,3.5991778800708664e-30,2.697072294119885e-30,2.2388935603501617e-30,5.6699377562760224e-30,2.561694130845856e-10
1477,3.5991778800708664e-30,2.697072294119885e-30,2.1879045650725096e-30,5.725404538674375e-30,2.535370896064109e-10
1478,3.5991778800708664e-30,2.718642709497022e-30,2.2375935576377003e-30,5.615241345855425e-30,2.3669071001187055e-10
1479,3.5991778800708664e-30,2.718642709497022e-30,2.2471750591110268e-30,5.57826349092319e-30,2.3280854887400587e-10
1480,3.5991778800708664e-30,2.7178723375192672e-30,2.247608393348514e-30,5.919730870063047e-30,2.2672829343459588e-10
1481,3.5991778800708664e-30,2.697072294119885e-30,2.25723804307045e-30,5.982901372238948e-30,2.2194549238615573e-10
1482,3.5991778800708664e-30,2.6932204342311106e-30,2.281071426132242e-30,6.195524038099299e-30,2.017475119290383e-10
1483,3.5991778800708664e-30,2.6870574584090715e-30,2.313860383435435e-30,6.3372724820062e-30,1.8464239751034043e-10
1484,3.5991778800708664e-30,2.7024648979641693e-30,2.3254159631017582e-30,6.636176809375099e-30,1.8033301731282274e-10
1485,3.5991778800708664e-30,2.7093982457639634e-30,2.501831146007629e-30,7.1066814947889e-30,1.7172240397306412e-10
1486,3.5991778800708664e-30,2.7093982457639634e-30,2.447519921575909e-30,7.090503683256048e-30,1.6939538245663336e-10
1487,3.5991778800708664e-30,2.7178723375192672e-30,2.479490358652737e-30,6.368087361116395e-30,1.571602344129441e-10
1488,3.5991778800708664e-30,2.7093982457639634e-30,2.506838563863036e-30,9.441871552358424e-30,1.4897914367963523e-10
1489,3.5991778800708664e-30,2.697072294119885e-30,2.4590755012422324e-30,9.428004856758836e-30,1.4477132469220947e-10
1490,3.5991778800708664e-30,2.690909318297846e-30,2.4436680616871345e-30,9.244656326053171e-30,1.374251832180743e-10
1491,3.5991778800708664e-30,2.690909318297846e-30,2.47000515367663e-30,9.217500713837311e-30,1.3553550008298652e-10
1492,3.5991778800708664e-30,2.6932204342311106e-30,2.49566817018559e-30,1.0384614260135976e-29,1.352593344045144e-10
1493,3.5991778800708664e-30,2.690909318297846e-30,2.4730866415876496e-30,1.0287739983933298e-29,1.318309417498919e-10
1494,3.5991778800708664e-30,2.690909318297846e-30,2.389886467990121e-30,1.0142910052115378e-29,1.3149868013906284e-10
1495,3.5991778800708664e-30,2.712479733674983e-30,2.3827605271958882e-30,1.0295251110716408e-29,1.3025365038178988e-10
1496,3.5991778800708664e-30,2.7147908496082477e-30,2.360612332835435e-30,1.0043339473990558e-29,1.2448291640803821e-10
1497,3.5991778800708664e-30,2.718642709497022e-30,2.354449357013396e-30,9.75926480719344e-30,1.229917424519551e-10
1498,3.5991778800708664e-30,2.7463761006961983e-30,2.3238752191462485e-30,9.99018380752547e-30,1.1351322362754825e-10
1499,3.5991778800708664e-30,2.7517687045404826e-30,2.376019772390533e-30,1.0578940591524648e-29,1.1218342430789444e-10


==> Algo1_noise.csv <==
0,130.053209410201,108.8373055014321,144.6312511818433,146.0508697628745,174.55456244738667
1,105.01098403865636,90.16954752242067,129.59182688618088,122.85848582755742,85.77803221958023
2,82.57607624101054,71.01948429507306,106.28904583515865,95.2446593124504,69.1663572211242
3,58.18573224983959,56.14770913739345,75.91968323145409,71.67985215089159,53.47295171173877
4,46.95128875540533,50.317121797909714,64.14769561250242,56.38021879459417,44.23830473377329
5,33.674892011539185,42.00495984873315,56.65975770385995,44.02584477891647,32.87739609101682
6,27.219880190133278,32.364162121772644,44.17252735077665,30.492782643810045,29.34592656374974
7,20.362393743474186,27.77057525785609,33.27039118931087,25.854878842443387,23.989999274515416
8,16.393786520269007,22.02413847165548,35.33276414288891,20.048254048720864,20.43890353117436
9,14.918136540013556,17.597064187320232,27.128105400921033,14.487418812392836,17.803015815373094
10,11.51280363056748,11.823012214194689,21.904440267465326,11.56576820053985,11.854420357286408
11,10.04346435322545,9.805875146077769,18.6126221789819,9.39219531770646,9.384768958095984
12,8.978594770347533,8.188978558752712,14.626596525952817,6.688683586662484,8.07627772110979
13,8.279652936258628,7.375341881287289,12.74368234340098,5.837505635275869,6.735964792009982
14,6.824899096489355,6.348943251476534,9.660725808192632,4.861637765613692,5.794782138179024
15,5.930089949526761,5.379241798159468,7.910020860230671,3.430570871312653,5.157989275516988
16,5.051860372406804,4.180455228998335,6.674392348339307,3.0269103046027412,4.778703643263851
17,4.584796421080345,3.641224132509825,5.596225342357842,2.697339952079904,3.8412220778023314
18,4.023887927497935,3.4121458045664594,4.429519298054336,2.2943153603360398,3.396454678825674
19,3.1400619520417172,3.157294166972006,3.7831084139910556,1.5603895667546894,3.0302780669285734
20,2.5948672725185955,2.534361345723452,2.8211753904243126,1.112659690342156,2.722203837521577
21,2.099597814915079,2.1471765434256915,2.598812559945988,0.9893370844373117,2.2814304266824488
22,1.5375228782696044,1.74006044381461,2.2614544586582013,0.7741940362463364,1.8895056936708594
23,1.2783954895211285,1.202687395097119,1.6322498093458115,0.7252251278800076,1.7139292455352806
24,1.0910319566696118,1.0359793328183566,1.5063804794392577,0.5894223858004707,1.660121906858398
25,0.8921905315324449,0.8888689944617971,1.3167818582609347,0.5310906055561349,1.5221197291414492
26,0.6996120195546489,0.7952632145728188,1.2380062658434996,0.47501437022796855,1.396418825597473
27,0.5548824518716869,0.7016956373749459,0.8910060157736488,0.44028195904111594,1.3079948043758494
28,0.491542584635312,0.5088662516058642,0.7143822589823938,0.3864570634394745,1.0251413506047757
29,0.45393519257542236,0.45753771962225775,0.5660395750837464,0.3582539783329019,0.9658497455601028
30,0.38235982642525684,0.3587694854236885,0.5447147039552493,0.3357996146931619,0.8292036401182663
31,0.2487927986846578,0.3201697194855771,0.4570168583316976,0.29711280677032365,0.6939396008388232
32,0.20839948844679476,0.26949509360502677,0.4071651509164249,0.2818209641776581,0.686196756744208
33,0.17593298479696906,0.2240239586090019,0.33658926300981423,0.27730992995324405,0.7017593441935015
34,0.13941502710718434,0.19147013990512143,0.293658323113093,0.26041693948420064,0.6718406308672953
35,0.1198573990691367,0.14344767390331553,0.26230241915373553,0.2537299254394139,0.7001951090096886
36,0.10749806993172847,0.12792866463438618,0.23362640141491764,0.2456211216245418,0.6129942102262997
37,0.10016543231098919,0.1139652293350505,0.21340415757300613,0.24344829985247224,0.5409760795847597
38,0.09076605520403841,0.09419903537486983,0.1889765808145369,0.2346011221899731,0.5543249832378153
39,0.08015274278212636,0.08428295095909298,0.1668371899463663,0.20113804398757623,0.49028215033778216
40,0.07227863017659994,0.0757293684436301,0.14904185406404213,0.17259123256550316,0.44742621769995544
41,0.06258607000258919,0.07163525370308535,0.14304290677424975,0.1495718886562805,0.49319477842231074
42,0.05518567677222622,0.06599888175906388,0.1318261800298015,0.13472440617046316,0.37091516200650976
43,0.04734288270491938,0.06322710309609679,0.12795299061258333,0.1363761127191207,0.434922850651991
44,0.04530470380504172,0.059537344345406425,0.1238439766645365,0.1438687073897072,0.44453186745587225
45,0.036199635176579224,0.05050523518415911,0.11823192855623066,0.1328219472840336,0.4156287563411646
46,0.03343490674105103,0.04566567225327769,0.09328438023841404,0.1264647049797199,0.4579689560564563
47,0.03061688752294133,0.037630253710818566,0.08131200361115878,0.11156253449340023,0.3491299113247678
48,0.023283655294852493,0.028834538539829948,0.07668996471284019,0.10990427746366577,0.3363459378614712
49,0.02132052561294775,0.028275524576951594,0.06590601309461722,0.1080956736593161,0.31684933219056743
50,0.01808665131379703,0.024987659757629063,0.06514715934044063,0.10880585089788047,0.3211477022505245
51,0.017192988914586954,0.023997618658604804,0.06566007657867481,0.1112406417739236,0.27905846337359463
52,0.013847729640200082,0.01922243833932919,0.05893433906639369,0.1083761921745465,0.3235739883491764
53,0.011876391386879095,0.015471371219739516,0.05544989553155777,0.10535795316324902,0.2970735289753315
54,0.010789318535486755,0.014764595929049993,0.050813582276634864,0.11048681440361108,0.3029304956716956
55,0.010590480248823173,0.01426111714894961,0.050598307373913486,0.10663375775205666,0.2502678144122065
56,0.009726267376215318,0.01413938844796441,0.03945361241913921,0.10334312481916545,0.263331902189765
57,0.009483936966280332,0.0142150839210015,0.03681059312253964,0.09366828913445124,0.27044265005473167
58,0.00744956483720589,0.012602125121640754,0.03618554039098913,0.08848723874002286,0.3194433060928463
59,0.00579467545402522,0.0119454031010175,0.033335206426611565,0.08980021186552599,0.33748368391150335
60,0.005284839686649953,0.007910492801809828,0.0302767404259538,0.0932268770446508,0.36395400751445733
61,0.004489794167029005,0.007282533153839316,0.02920888998000924,0.09120814517467676,0.3255596280476151
62,0.0044663311088793765,0.006929383918660638,0.02945964835815395,0.09515607037315299,0.3227373067372143
63,0.00403277209670072,0.006267008037788071,0.028631977294042408,0.09365658735191895,0.29260480579680687
64,0.003295429668020756,0.005520878643704513,0.02446973584659845,0.08918784885486228,0.25889530284175466
65,0.002969761805014034,0.005278672736213768,0.024329775185766584,0.0762416815621367,0.22416265303010874
66,0.0027692821946095282,0.005293993834803753,0.022573933947847413,0.07866622283974048,0.2213988615853746
67,0.00257564120569318,0.004343679429123172,0.022330218428543352,0.07047188471121893,0.23778701252627182
68,0.002481824158785674,0.0039052533132007384,0.02007317780530207,0.07175667361632948,0.2321224087292291
69,0.00228080331653576,0.0037539347707799863,0.020375724833969336,0.07232008091100606,0.2533926991792439
70,0.0021048248692261294,0.003355510964660441,0.021286717044747834,0.07941891194659459,0.28043611903124804
71,0.0019071257617713751,0.003876255294258414,0.019348363607200617,0.08249419378825,0.2161321856381705
72,0.001594505927651399,0.0048357557717951085,0.018952369440705337,0.09096854616132467,0.1796494277571448
73,0.0014305207134496043,0.00450929974131439,0.01922002151461,0.08529242133318407,0.2043894061685656
74,0.0013718527465171272,0.004395039776758418,0.017913549020263465,0.07317732636198798,0.19842690919165207
75,0.0011674767467163205,0.003893775626354012,0.017762710928335187,0.08190713703299202,0.17728513710700308
76,0.0011329426137075577,0.0037824170588838194,0.015016744359544348,0.08751360150411719,0.17856803084943212
77,0.0011485844690946629,0.0036204976918396054,0.016292799049789957,0.097193765709321,0.16865102499643872
78,0.000914583208978654,0.0035903713357683525,0.015564757294724278,0.06912120832342963,0.1519697683923209
79,0.000891633817189795,0.0036631436266426945,0.015849693278823778,0.07821059455785306,0.1749467440918387
80,0.0009052732496924755,0.0033304931133992855,0.015919726065087136,0.07176576265104229,0.15740225009667577
81,0.0008811020139050601,0.0032057663593321787,0.012873812727231026,0.06465499243219537,0.17538308302326855
82,0.0007283558171537392,0.004214301720615784,0.013842181260341433,0.07031306267294711,0.17738199510740818
83,0.0005702082178946649,0.0036488525874981323,0.012718136535622766,0.07106640934139093,0.16650728272870693
84,0.0006193223612840338,0.003503343089911587,0.011519087884581317,0.07409096862614345,0.15336537456492902
85,0.0006082498656317974,0.003380218040801747,0.010930603164168565,0.07527741101481072,0.1931942215321196
86,0.000621286179653312,0.003165222564609245,0.011941155314466064,0.08498957741767942,0.18616771547355127
87,0.0006457750193320914,0.0031002428146510155,0.011377242782085769,0.09373275284067115,0.17179512877328434
88,0.0006102905149802329,0.0030512274530042354,0.010900009268592031,0.09276191347132548,0.18379939549150787
89,0.0006487231790237659,0.003958497794339338,0.010562341274063079,0.09377458740283401,0.21093397642566758
90,0.0005067803211667309,0.003911352771021826,0.011568294092048827,0.09137137928541833,0.19908423660331612
91,0.0003837570229109247,0.0030648570553461034,0.010955026114273065,0.09878379443450466,0.194024537042389
92,0.0005575447868173696,0.0029489178758916245,0.009542540940441522,0.09528617036835932,0.1779244710822388
93,0.0007806804905338056,0.0036807629748388153,0.010617435556578287,0.09280382455122474,0.21239726072757498
94,0.0007917840488542592,0.003567220748700619,0.009992037375036011,0.09973544517590745,0.20013995976287705
95,0.0007577781974302582,0.0029240000789755517,0.009775670921053909,0.09914982542858267,0.2160839023820197
96,0.0008198736551563486,0.0032463728285766443,0.009678535770582771,0.10696866077122669,0.1645919111179333
97,0.0007080987784782661,0.002945151005000887,0.011264498646731846,0.11787708682612512,0.20293214572189405
98,0.0007074969417932195,0.0027234739011315822,0.011221583097905588,0.13176017555615321,0.22079903912398485
99,0.0009415912094259272,0.0027066066901301326,0.011997335881468953,0.11149388349325781,0.21120481622290235
100,0.0008690147838319308,0.0026584348323387894,0.010275421979360945,0.11888541772615069,0.2652285009630959
101,0.0008377002990667057,0.002378950055691009,0.01127963252041681,0.11712837621228785,0.3156450798925539
102,0.0007752740705828334,0.0022907804863297044,0.011021031744879443,0.1162842195965768,0.31278369821164065
103,0.0008463363510285921,0.0024402811792246597,0.012060322687349911,0.12110599022284678,0.2400516403541234
104,0.0008263541389498118,0.002547438105177025,0.013265898466995281,0.1103442917903048,0.24695244267513372
105,0.0008429206147568941,0.0026096949708034806,0.014448533897349472,0.118865488846604,0.21428327268438363
106,0.001095798850622378,0.0030661506011184433,0.014541843376283009,0.10999186275703625,0.2493783975636206
107,0.001062717496343351,0.0032392424974399463,0.014779240448899883,0.1230163667874627,0.22051500063714644
108,0.001302998037724082,0.004070129964716211,0.0136184000534258,0.1124741541735849,0.22604346439168455
109,0.0012362142589609688,0.0034774318963770507,0.01386477687255171,0.10575396108533866,0.20984472758634828
110,0.0011292658119090155,0.003490560013892556,0.011986396752792219,0.10639758747966968,0.22314545251065535
111,0.0011425752263419262,0.0031012388120370354,0.011835423876124402,0.09601964089753544,0.22067248796119884
112,0.0011439996994595614,0.002766364864295673,0.012928339339184462,0.09818839370503915,0.238376508928147
113,0.0009345469827716154,0.0029751767106912484,0.011512067623445811,0.10743767708829804,0.23730527530701714
114,0.0008206642357171196,0.002938922693393141,0.011999692261710966,0.1089655742349257,0.2650542532476577
115,0.0007308189888341741,0.003051025201780067,0.011828820982230455,0.11115490580758455,0.29475981557868536
116,0.0006891648055842406,0.0028877201243641456,0.012813337843953134,0.12114651010741699,0.2521523082466516
117,0.0006809517682898476,0.0028362455905946884,0.01394548692513205,0.11393856046331172,0.2291286621009397
118,0.0006840659280949558,0.0031351200990280435,0.012694040815698825,0.10500980875369083,0.18011005697067253
119,0.000728065218445024,0.003342680034459503,0.013133230223752967,0.10469633043409148,0.17673849386085635
120,0.0006935621853169938,0.0035626280572654263,0.014120902497038474,0.1037057168963305,0.1972880541048832
121,0.0006930468758328343,0.0031578043879880655,0.014082821743204684,0.10410832136314253,0.2051985302162449
122,0.0007630534506274399,0.0034340002118488752,0.012824393786279259,0.11462605784568716,0.18294474050703588
123,0.000820838148143514,0.0037935509051751897,0.01395466632961584,0.10233120459585374,0.16394725558423426
124,0.0007103364966135996,0.003892466303690001,0.011900428867386162,0.10362786544802177,0.22010874244955947
125,0.0007964712963695769,0.0036833932053844574,0.012909265324681122,0.10472691655578951,0.22997792839818298
126,0.0007573126988268906,0.0035752800016439815,0.009959634028325007,0.11098543492766921,0.24423892609847878
127,0.0007668028585369648,0.0034686411669914347,0.0107758766513609,0.0981120385377501,0.22506306392217895
128,0.0007194331205486502,0.00363361074286422,0.010466716330671425,0.09332591182215534,0.22543791339961558
129,0.0007528239628916721,0.0037313319445756005,0.010832905918197425,0.08626147773625462,0.1913402594987637
130,0.0007497064702474015,0.0034263310039906133,0.012159163403803117,0.08343454955301847,0.18310583939797598
131,0.0007590070130992978,0.0034990877434128032,0.012078846926968086,0.09194442382485103,0.1986268909230366
132,0.00066368344330076,0.0032390329258046567,0.012059450422624953,0.09674374502664806,0.21355032022985918
133,0.0008343044377641945,0.0034769361588662022,0.01218119631908574,0.09713243215555618,0.15883241212646013
134,0.0008535795263006283,0.003676959561273234,0.009789516545903288,0.0923099753144581,0.15457728918848662
135,0.000806650189820508,0.0035228872325067067,0.009637944928295485,0.096118134459764,0.15372483392504618
136,0.0008315812040677727,0.003665445379807037,0.010861790032015787,0.09941041584680953,0.13536898179393908
137,0.0008318913186935249,0.003432288643369655,0.01179884083962214,0.09674146537747903,0.14910395720868427
138,0.0008278288939815037,0.0036264583694373114,0.012118106748456713,0.0851109845328877,0.14478958234104242
139,0.0008495971428817394,0.0035805474447003598,0.01182402229751625,0.08444856542672115,0.1466068349121482
140,0.0007513612486877472,0.002837404299833612,0.012746794939583533,0.09185357638473839,0.1560352703471784
141,0.0009648357394629148,0.002832307474536521,0.01386507259038591,0.0943316484104518,0.21399244685827357
142,0.0008769945385472189,0.0030737880218047833,0.013188117153193188,0.10171179507787378,0.21932863206903971
143,0.0008562060522640236,0.0034423277709801615,0.014036430336058107,0.0914682807943383,0.19274873544688245
144,0.0008173296065321649,0.0038107762006838195,0.01528941815441998,0.09651335084184995,0.20682975489795122
145,0.0008284366129365882,0.0032358451843581444,0.012729077144137955,0.10212014125190938,0.2027255482067647
146,0.0008068929812763075,0.0028016742419962135,0.011536259164911845,0.10243308361277992,0.20007142991902024
147,0.0007752167252197711,0.002686299934102351,0.011735352258197967,0.10058067298522902,0.19801575485614958
148,0.0007889394745171513,0.003141586101784057,0.010692655510732701,0.10655914671921603,0.2151524228534383
149,0.0009893574045339636,0.003156720221350339,0.010641514329517389,0.08553017222283213,0.2341966558452007
150,0.0012368680794992433,0.002757879040424428,0.010249490362898305,0.09416651736020368,0.19543756018277017
151,0.001200030293444617,0.0029529972066448164,0.010614193784325408,0.1035321794724065,0.20807629126330537
152,0.001220709792975068,0.0028971494694233183,0.011590504651012289,0.10486265768786075,0.24895852938792928
153,0.0011001114934135218,0.0029239279808684748,0.010706632684978908,0.11127710070633218,0.2536621270643641
154,0.0008154289119853766,0.0035283729090583916,0.011109581706781087,0.1203436760944649,0.2190353387422377
155,0.0008957968279924382,0.003855829366343114,0.011578070454569366,0.10983176337257167,0.19348605783594885
156,0.0009159366274264102,0.002773943877239716,0.011933372525351935,0.0944851838916119,0.17642459499835622
157,0.0007871302574006294,0.0026782224145655282,0.01199933662433714,0.10275863436778526,0.19534328672055773
158,0.0006498808562502949,0.002791189131128657,0.012441996656565195,0.09078258477043437,0.21228383888171146
159,0.0008270430124576162,0.0030022482454283485,0.013877798209585186,0.10101607781148272,0.15179486896118038
160,0.0008252796873352669,0.0025083370222304096,0.013430270370052677,0.0946113886614118,0.14966068956297054
161,0.0007903634724818197,0.0023761762443866305,0.01367012254822534,0.08963841366673653,0.1335599613657517
162,0.0010333167911199435,0.0021354267435778227,0.01384292188209249,0.09307647294685338,0.1273591747751601
163,0.0012949996876973336,0.002268070491406856,0.014036241113897936,0.09556945363870128,0.13133777947575512
164,0.001130865465731004,0.0024929480164039438,0.014962090973321992,0.08681140516656463,0.14223441047580795
165,0.0013911479906390258,0.00236689026954578,0.015748765477500627,0.09481955721846787,0.15214753169354928
166,0.0013924572220045096,0.0024466454644130136,0.013888081942974322,0.09980325380917991,0.14168628456953536
167,0.0013879103644058109,0.00230283623736032,0.01409294840228424,0.1041514490323606,0.19848534139103882
168,0.00134367460686037,0.0022368333290078302,0.014877679498393694,0.08819923580179256,0.19943291729941473
169,0.0016118718335053964,0.0022612910155832707,0.015949265784467977,0.0909661061403682,0.21559878710934005
170,0.0016399021246897244,0.002134063198348634,0.016437349530093192,0.10190091919775698,0.13903078285108025
171,0.0015105027629862624,0.002634081461208284,0.015565579427368888,0.10719992153420553,0.14051113102898333
172,0.0013373975567543854,0.002486209240070215,0.013093705176535436,0.08880920480064487,0.1430630873527298
173,0.0016082100036324154,0.002460955445773274,0.011653413323418474,0.0794279953712116,0.16774911170343812
174,0.0018728689313912284,0.0033271581659339404,0.010994413764939856,0.0882349272645324,0.16761747382788758
175,0.0016597932654275913,0.003187552789526364,0.012447606621853347,0.09747469770122835,0.13642181617105992
176,0.001492904033170771,0.0032353953734053924,0.012310105455250532,0.09917069906727874,0.1277840989500318
177,0.001744047779390557,0.003037772912595372,0.013463797385858216,0.11001808209829567,0.14061041054285622
178,0.0016610904350177588,0.003213733111189836,0.01328338271385328,0.09927001759057266,0.14702479825381926
179,0.0015280004180539828,0.003033168948250519,0.01496313237947101,0.10681259239413046,0.1837986737364424
180,0.001394921136267735,0.00376466166363892,0.014676763159871216,0.11993965945797262,0.17642345328535303
181,0.0013026973470133592,0.003701472958798965,0.01400112498906811,0.11520476749109175,0.17405376693303254
182,0.0012863860134191903,0.0031366983211397904,0.012903399982846954,0.1099023226030601,0.17403446047612492
183,0.001529526363133201,0.0031455385563494845,0.01184018634799503,0.11091227242410459,0.18403098281438218
184,0.001557614030982725,0.003148376368748637,0.011535912614237894,0.1176032615586999,0.1660519579559274
185,0.001494675786284416,0.0029302700778307154,0.012203470276526041,0.12361316499810532,0.18510483228195695
186,0.0013626967385785155,0.002990891788410515,0.012827958126582625,0.10739216207834187,0.17581591702498234
187,0.0012740813966370301,0.0029613778910073754,0.01332571578746843,0.11083961093225815,0.16986461595577654
188,0.0015037887926539096,0.0025379690443445594,0.014977474913780622,0.1099102829675245,0.11484156006047722
189,0.0012886940569515342,0.003243869319012462,0.01584204844140351,0.11577680940960858,0.11294995023795092
190,0.0015514148822095492,0.003322993053083176,0.014497151361056242,0.12406549178777515,0.11428021165281924
191,0.0018197550944521557,0.002925841826724966,0.01234218834323128,0.128092225072299,0.15263118026317207
192,0.0016588926913921167,0.0023591698253768957,0.013068336779698382,0.11511592791716183,0.1362587629129581
193,0.0015803525718453666,0.002509885753247432,0.013159194957106775,0.09679799194776628,0.14424777282820078
194,0.0014917882538986503,0.0026636003058343257,0.01390870301565731,0.10637825982048767,0.15396307068304482
195,0.0017261580123141206,0.0026913060119462765,0.01370223247015874,0.12082800618123886,0.11969538134723366
196,0.0016316503540265974,0.002522661100091516,0.012834566232264616,0.11660160816380694,0.12371147297352587
197,0.001623553874309533,0.002609553754167178,0.011722273999071485,0.12139756064482474,0.10922497976455386
198,0.0014590251870621534,0.0027032887730743227,0.012843592662234542,0.11269639270326565,0.14524335752590217
199,0.0013245856581098805,0.002829104637960842,0.013630789387643057,0.11125371137638083,0.14886878000753764
200,0.001301621818361063,0.002936439847910021,0.014752937863718807,0.11348971385764921,0.18454441677553757
201,0.0012209464257020416,0.002883930368061791,0.014932241195904257,0.11790692893090568,0.13199329122040976
202,0.001215705547355645,0.002730104956261371,0.012819175433362645,0.12630433583006645,0.184320302526831
203,0.0012284728977649659,0.002802068391391122,0.013437769857344774,0.13937023993613132,0.1730407290845412
204,0.0013455478268536408,0.0022399616182380883,0.013510995523459432,0.12347647110151723,0.17639453886188614
205,0.00136701466033947,0.003026320522913474,0.013311464027459073,0.12613610514211426,0.12970513831286568
206,0.0015810985264710828,0.0028201310731077933,0.012150138274028341,0.10113815170220479,0.13230478042924973
207,0.0015101237803482935,0.002316136429738759,0.0126525694414201,0.10318812722334308,0.13859615284982318
208,0.0017316947014039484,0.0032340867039782235,0.013390788904313,0.09025168112302188,0.13906364106970345
209,0.001579758149248412,0.004358081453316336,0.014468384384954711,0.09700809021699591,0.15759647037804525
210,0.0015680800764894484,0.004028548326024077,0.015367832948198108,0.10506265898985599,0.1790029523713375
211,0.00147774463131244,0.0035855231545267297,0.015595990517146293,0.09817625430598911,0.18703754526499966
212,0.0017179224358366421,0.0028193131400594484,0.012611764128174734,0.10429665727971876,0.18562803361032054
213,0.001960583714550463,0.0028585709288135356,0.012158653375615119,0.10391393922918864,0.17630883485357443
214,0.002191567762649347,0.002951680949021649,0.012386417024159095,0.10325901608636291,0.17896274940688361
215,0.0021164271539758426,0.0030372608128161724,0.011538422801135956,0.10993404131115374,0.19912614582298638
216,0.001969235312438245,0.0027283441154720887,0.01241158847287715,0.093741102630549,0.21775056240755133
217,0.0018546191667205886,0.002661702055056338,0.01295134940118351,0.0896837007577177,0.2328254303594647
218,0.0017822991699480016,0.0025991378758305713,0.012715838928227904,0.09547152231646126,0.1965610607361033
219,0.0015781498197601838,0.0025303596746079774,0.011029225509673092,0.10219586949499466,0.21454576563096125
220,0.0018061393731739336,0.002331141932949051,0.012136041767872002,0.09061581717200301,0.2308624987040486
221,0.001757336154720214,0.0023318324700568813,0.01342896807266902,0.08758898312196209,0.2051176823240534
222,0.001605606315751105,0.0021734335273517866,0.009900908399210822,0.08463586763214517,0.21368498499880376
223,0.0016220473057059097,0.002339778076323126,0.010005264045753417,0.08706603270437865,0.21274384977931995
224,0.0015975109638848072,0.002465352670605791,0.01017462110929525,0.09614673629238422,0.23338537367556594
225,0.0014255481333765383,0.0027559568703103823,0.010894698532862734,0.0989944230459383,0.23494600060176898
226,0.0012576026726462814,0.0024838026439991715,0.008869019629414143,0.10072434560283908,0.2633132997813661
227,0.001272389033104509,0.002668055681292939,0.010285327333484312,0.09113520127003037,0.281490404290871
228,0.0011245370088002217,0.002735157169637821,0.010242732387921621,0.07681498009123414,0.25397267617208863
229,0.0010656269778328768,0.0034541523246198838,0.009474970236163192,0.08573234795553442,0.24167783802986698
230,0.0010241387528058174,0.0032149515053846514,0.009595466705285246,0.09048327132003786,0.26956330911743526
231,0.000997480151159613,0.0029290347518160786,0.010841962054932992,0.09731287745528476,0.2191284742958651
232,0.0010265456564383841,0.0026209236063685316,0.008840823761149714,0.09137953182344435,0.23079628114825815
233,0.0010688965332947538,0.0026654165445753504,0.009623187015381948,0.10347837047428167,0.24889580858558735
234,0.001094400089317525,0.0029423433822716337,0.008238221595074004,0.11222525660713627,0.2064172428331478
235,0.0010609973109067339,0.0023505574775900084,0.009650450550274194,0.11279320358617571,0.23053051218654833
236,0.001087075506338115,0.0024066892046761793,0.009783576090291199,0.11370807867580565,0.21734152470951545
237,0.0010125717027398347,0.002435807936006342,0.008774941048736043,0.11293487813718867,0.20721468584106142
238,0.0012052702022841014,0.0024106705819252794,0.007998847009722778,0.11561066026899901,0.20184725834439993
239,0.001232372123993106,0.0022045054256280513,0.008677358425460132,0.11631677663973977,0.20105107765277813
240,0.0011899748997392249,0.002918654378023126,0.008799212001375928,0.11402105431101184,0.20420887819163872
241,0.0010315611088284546,0.0030102152161623386,0.010120952284541952,0.11613156753520207,0.19368219778879034
242,0.0010009450577050198,0.0026105020571311134,0.009921594526446923,0.10714771138852751,0.2190956646401426
243,0.0010351269073789638,0.002689116037610908,0.009292974364887657,0.10413650556795905,0.20897945659219153
244,0.0010243659375309576,0.002204545295361547,0.010329172055982635,0.09210389955992825,0.19675960590581484
245,0.0010228827045773985,0.0028651060773130267,0.010314982572814898,0.09956982859275106,0.19553798104145126
246,0.0010470889502507239,0.002980832589508441,0.010390610826664742,0.09124097115787543,0.16853054443618384
247,0.0012298710674807092,0.00307970106216661,0.010286164324746317,0.08485714839900263,0.16312505042563297
248,0.0014406839277651187,0.0026436326606060793,0.010289634581914483,0.08294608332526426,0.1636783191058767
249,0.0016559757865823802,0.0028660727671968238,0.009718121333830045,0.08458855173468366,0.1658823966692775
250,0.001633808246528555,0.002840957301913919,0.009656905395495696,0.07314969702221714,0.16190737809362216
251,0.0015445653552055285,0.0029290085409531294,0.009740695680899334,0.07848156295747462,0.19798316195683227
252,0.0017686125573261248,0.0029252553911564205,0.008550905183805172,0.08675488339805737,0.1933628550651088
253,0.0016601512572162367,0.0031837460860403366,0.009967967118884636,0.08282682662333835,0.23211193926681373
254,0.001300956771266608,0.0031595442212179253,0.009330609598290244,0.09175611063762543,0.16485096296779334
255,0.0015612421599221057,0.0038910168309881274,0.009416218902695197,0.07809380940050396,0.19394009919622152
256,0.0015331685823832958,0.0037759092438779166,0.010022027483312268,0.08663070902226819,0.1446475624156611
257,0.0015344058179556272,0.0034155559154520707,0.010295215251276408,0.09069972126252614,0.16349003327583178
258,0.001484585054626366,0.00331097669828179,0.011351337643304055,0.09307287386511807,0.1601441617221209
259,0.001437530555207815,0.004178961014058374,0.012592078936517303,0.10314214085570789,0.16884735993347524
260,0.001384760653367229,0.00407451848671433,0.011876053980461203,0.09675280833485163,0.16740871560639844
261,0.0016123474489262426,0.0034961205915090463,0.010853384469087138,0.08010540322914043,0.15167363309100448
262,0.0014157358824943046,0.004395873938778409,0.011682810920704867,0.0844502302544484,0.15224634615382304
263,0.0014447718084283875,0.004249688494179792,0.012818028328110236,0.09147742375860181,0.18785885560457224
264,0.0014019176753449051,0.003745091254117105,0.013036695065836103,0.09269941011618818,0.19838194404119133
265,0.0013737147355135872,0.0031264220442391846,0.012175443857869115,0.10122011453856528,0.16849837707384735
266,0.0013529047516303027,0.0031937674441836913,0.011951232192370013,0.10774161217864073,0.20510769546745386
267,0.0012471323895403036,0.004055930553932366,0.012056674456843825,0.10620537592992749,0.20512575762498078
268,0.0012295100262508683,0.003781708131642948,0.012325030605201053,0.11699205608830643,0.185043404125306
269,0.001416613422180451,0.0036212974906115725,0.011676999093163712,0.10757438913595066,0.16850009315936537
270,0.0012761818483022285,0.004647634459103568,0.01141508640941908,0.11369242268935811,0.16986791603396062
271,0.0012484414913407527,0.004208186751349434,0.011747581599640991,0.10662461207556197,0.177962255922125
272,0.001115108113826419,0.003799305148469272,0.01213846481842492,0.0875981906788258,0.17732589881752006
273,0.0009731787416069808,0.003663345964153869,0.013338410034524198,0.08870305411560417,0.2300654918811825
274,0.0008849152644041043,0.0035901604115097232,0.013840019781871543,0.09719251111905229,0.2259393476481869
275,0.000876494284118791,0.004600088954264257,0.012273991544129784,0.10182227912730896,0.16957667499130452
276,0.0008416585210326589,0.004381082839625065,0.01224031555961254,0.104737935402728,0.19874660484127518
277,0.000766423906562141,0.004377669968500629,0.013377123885942907,0.10149464524478219,0.21261672787203512
278,0.0007761419897089302,0.004167725733875823,0.013430751239343513,0.10952548794466352,0.17838296883033522
279,0.0007290157340046331,0.004000991393384784,0.010636109491769654,0.08915127728806405,0.23334156223400673
280,0.0007435597428204806,0.0050619085257405565,0.01117530419700875,0.08840656928053438,0.231389100494879
281,0.0007618267025465265,0.00470871655213293,0.012474556981597955,0.09159922132451997,0.18432138795455255
282,0.0008022003563504877,0.004680210173035851,0.009682390807158667,0.08578003621447677,0.1727765942586842
283,0.0007856661863708127,0.0048669314481918965,0.010563393598612686,0.09229608907503817,0.16811562128122576
284,0.0008152300910293822,0.005135911828702858,0.010539045799879044,0.10159573936001129,0.13961825055536337
285,0.001008820822614725,0.0036544113215071965,0.011242747735182666,0.07888222244760171,0.15796092409772616
286,0.0009049086467366981,0.003430994617412617,0.01239135040976475,0.07823796261839694,0.12077744388401708
287,0.001149608358761081,0.0029227277443843592,0.011823909774860123,0.0860371111756858,0.14928220415452556
288,0.001082529329920745,0.0033473769085294505,0.012506860896097732,0.09325027304635036,0.16020409832705176
289,0.0011206310953095903,0.002849738411555961,0.013502307173104161,0.08194721647044073,0.21683338896160537
290,0.001030634135572782,0.0028946321223850243,0.01438451656642095,0.06926394388110982,0.21434586570288458
291,0.0009160789526917567,0.0026858438959544606,0.012269471250825854,0.06408053948106274,0.2029689884438787
292,0.0011542017934956712,0.0027572032795163855,0.011915605282407687,0.0689578100861068,0.17261963450058418
293,0.0009668463906135867,0.003140721793412328,0.011565524127659361,0.07463800624558116,0.2507452589420787
294,0.0009760381448232512,0.004025875071489469,0.011011963413534158,0.0758224246733505,0.25419851121996956
295,0.0009539443862060911,0.003836148656548719,0.011813082407578295,0.07818669335174958,0.2435420612185513
296,0.0009356517692360269,0.003911540674963289,0.01165234832876794,0.08398468339765355,0.2546719086678809
297,0.0009461869356304321,0.0036353248789222983,0.012043526958642371,0.07464196049836806,0.24147633362445386
298,0.0009522715244439008,0.0031131598087385326,0.01210521108713813,0.08440024256940437,0.2478429456702536
299,0.0008863902729992426,0.0029005662025954264,0.012748879584519599,0.08520013060437008,0.2230516870802138
300,0.0008333622429511771,0.003061700540275228,0.013486624189271447,0.09627787442694671,0.22166922374689682
301,0.0008547822578165654,0.0030846958988224793,0.01446187652553889,0.10242923108389927,0.22633304464916726
302,0.0008686334414717642,0.0029405032772368746,0.014647891823157864,0.11330216102043819,0.24472828051300274
303,0.0008775880557944726,0.0038269477246133093,0.01565895266355512,0.10322259976668602,0.2405757576464316
304,0.0007809822852282095,0.0038855862936985645,0.013272993375181563,0.11543815472507069,0.20492389600683458
305,0.0007814973345490554,0.003916528816031283,0.013537868386922,0.11752450543040248,0.18906597898611974
306,0.0008279819446263595,0.0048661923639333,0.013529911398060758,0.10938751669961588,0.18232396005525758
307,0.0008384689102623021,0.0045600714536322825,0.014330476997101766,0.11048451030643587,0.1399561776126004
308,0.0008273811656772918,0.003761444606526844,0.014587306032321053,0.1008391939131494,0.1705669486547716
309,0.0008450219697522485,0.003387962461473001,0.015977836615088403,0.10025729837328465,0.17801728483501403
310,0.0008404286938298978,0.0034545210481208397,0.015827289485458706,0.07972869576623189,0.18147953010347403
311,0.0008652182145700286,0.00329299585803328,0.016027588813352294,0.08805520580487186,0.18172850493214646
312,0.0009083338334881199,0.0029215141414691975,0.015262213684860275,0.09809478197865659,0.20245763740133335
313,0.0008029418890061116,0.0027774825093454004,0.015535931514813328,0.09924923066114144,0.19223488464648542
314,0.0009194982332074629,0.0029520325817452508,0.016067669389490565,0.101370430386478,0.20821020179089145
315,0.0011340820574641908,0.0029155482915340964,0.01644874420450432,0.0999124277208513,0.19494376329590707
316,0.001135696285738739,0.0030564035052602265,0.016899122313084172,0.09255150964956153,0.19987058562335036
317,0.00137930170481189,0.003666472072587945,0.01659020047110984,0.09202601787951527,0.21393342175576865
318,0.0016261447559205765,0.0037931039045218406,0.015610079855670362,0.09318007264851397,0.23163947456742437
319,0.0015787183830662766,0.003714662834701454,0.015141712679357038,0.09965267098014391,0.2189368439866912
320,0.0014580922735817528,0.003957782039574923,0.014811634728007323,0.10990631318322946,0.2173030434624085
321,0.0012626250327150965,0.003862251509848034,0.015491161170680669,0.09433545368426849,0.20927585640879395
322,0.0008810045778441751,0.0036987489239500675,0.015795534431983085,0.0910125668583283,0.20375012842047027
323,0.0008462600920609972,0.0036740742695910234,0.015799596906786437,0.08351219541860455,0.16124357457795002
324,0.000914094827175711,0.00444375875420312,0.0154390233226663,0.09493384532676644,0.18067327432227306
325,0.0008033359226291677,0.003861518945314634,0.014729746111863343,0.09968277844445173,0.2077121468762614
326,0.0007880672933015559,0.0035345123677268087,0.015448890071391372,0.10685991278886424,0.19135308310474694
327,0.001020380724637214,0.004217847867258187,0.014816265893667066,0.11327240060649109,0.21985085521992825
328,0.0008120226142731686,0.004203697012006257,0.01331442654071114,0.12542988935893665,0.2243049936363987
329,0.0007893278733156194,0.0034851989456360566,0.015002282790540628,0.11883340588219032,0.25103191970302713
330,0.0008459359961955056,0.003626846513257342,0.01469023901857309,0.12172579297157465,0.1926283824689115
331,0.000875148732715201,0.003712001939156661,0.01468893065328227,0.1066843687546091,0.21391345088553404
332,0.000791631794421279,0.0035758522344651756,0.0154340049404339,0.10930695759532272,0.22085426723380344
333,0.0007769441743164348,0.003191040367008109,0.01603487929594833,0.10549784678743525,0.16168513178033234
334,0.0007545235218004455,0.0030663155480848904,0.015972567985631465,0.11610571821995466,0.18823809433332864
335,0.0009790524539106805,0.0027954550006767283,0.01713359284156871,0.12646821664055088,0.14414959627234825
336,0.0008637866784800655,0.0027207545780192927,0.0175718707111245,0.11720323449702577,0.15495455941586675
337,0.0007711634959234577,0.0029834146363198243,0.01686644441742666,0.12308960074675604,0.1911211820266039
338,0.0007621802049586758,0.0027762708360900175,0.018158078263733387,0.11809554250082185,0.17932757945880928
339,0.000816556522220907,0.002863328726227124,0.015378405691917186,0.1257192407654933,0.16999005689671629
340,0.0008388511154012319,0.003104104711881965,0.016604430261159733,0.12592632012838567,0.1958062273156789
341,0.0008151445872520017,0.002540739430773758,0.01729004397495104,0.11053408077616511,0.19769978079594225
342,0.000841792260850383,0.0024969899332201754,0.017652485701456548,0.11947097832078532,0.23685025376680716
343,0.0007391784062305161,0.002847827558006164,0.01773174213284584,0.10643819861187823,0.22489277121795448
344,0.0006670559175468686,0.003513207379812952,0.01940160035590157,0.10590204478846676,0.20311807739509785
345,0.0006985965380615673,0.0034395321550072986,0.017726486415193678,0.11126487584259948,0.16319331607233548
346,0.0007397872276730392,0.003412766581985096,0.0146286794716233,0.11975971378633087,0.1630646805467304
347,0.0007245158855218806,0.0035069903355554387,0.014561887425695249,0.1070723626372966,0.12416156284493429
348,0.0008043120104772694,0.00432187617510072,0.015707334497802927,0.09866182241356841,0.13106597868533718
349,0.0008645585050011255,0.003912903846509914,0.014663249672903982,0.10745203244025317,0.17075836967464617
350,0.0009186465694231686,0.0033282668561837527,0.015299234745551931,0.1173119553127905,0.16771186102692343
351,0.0009696589461891254,0.0034971943971993063,0.013548451123835065,0.11061799426644123,0.16919139417693282
352,0.0011479599345242209,0.0033275224406993016,0.01471663545833236,0.1048741090746054,0.17202466195912774
353,0.0011939659169921475,0.0035134223996901442,0.016510812727443078,0.10771885649023237,0.1706507683512098
354,0.0010679199236491468,0.003181415943361317,0.017457728122150417,0.10569925098701638,0.19406716719262168
355,0.0012880327645321537,0.003784159956834796,0.01786305657322755,0.09327878645816162,0.18277545147507254
356,0.0011907918587561934,0.003942627771468266,0.014698142648495787,0.09936101088887275,0.1850126413245306
357,0.0011713787440057225,0.0038526853015943283,0.013685070147746335,0.103395323591384,0.19882808412091527
358,0.0011711311079106628,0.004636718828769627,0.014271619347599534,0.09785532738843619,0.18256778033696364
359,0.0011244416268333822,0.004188045315116204,0.01210669879879823,0.09403623901047325,0.20934599914311688
360,0.001004668008249241,0.004305089906706118,0.012579176674255418,0.09848216926800707,0.20002182083971143
361,0.0009597133708199514,0.003951327405643643,0.012401724237782772,0.10172385267476627,0.19763414873669907
362,0.000995298593526535,0.003935019828221674,0.01283546838318207,0.11038089847562968,0.1899473587389522
363,0.0008098088545642803,0.004071570823312311,0.013372069131564647,0.1067966787886694,0.22668917912934436
364,0.0008252370415701552,0.003715187514176933,0.013697162644136273,0.11354420658609807,0.22566587653833123
365,0.0008029313608236218,0.004168309553077103,0.014377932569473232,0.09539156644368094,0.21315214218389564
366,0.0010095494018258393,0.003915735021203555,0.015289934389836255,0.10252968200800586,0.2270846823958959
367,0.0010337688018223128,0.0037195476552475673,0.015374851629923064,0.10239180313786694,0.21118294844098517
368,0.0009088608182138953,0.003521814535698919,0.015430275392935167,0.10352827844202304,0.20209720622464977
369,0.0008957086979943472,0.0032292097131945328,0.014104887212068484,0.10749954764461839,0.1976214754181395
370,0.0011321830037382167,0.003835933858765861,0.015397456329599147,0.10734100935243684,0.21419806786388712
371,0.0010753125130781517,0.004040532212612263,0.01567032009836862,0.11144316218531201,0.21433476834228543
372,0.0009952671188795446,0.004029161916057685,0.013895129860902973,0.1031391349952653,0.1699303716206189
373,0.000972852491119264,0.003680815481314383,0.014573300614110295,0.10525016703755667,0.17127427662590178
374,0.0009785723715511842,0.003419076037652601,0.015125934279933877,0.10443651405047087,0.1593217944161236
375,0.0008845683403411347,0.003568771333220772,0.016295139182710368,0.1094228788095328,0.18974752388251465
376,0.0009053593086936488,0.0028460968715379106,0.012893554674244799,0.11354060763245126,0.18252386119399763
377,0.0007437418355066311,0.0028215799546444115,0.01421361322626168,0.11896730116464092,0.1569332306155558
378,0.0006565617441491019,0.0024341726883374626,0.012471802905967526,0.11644977493464487,0.17840914839486144
379,0.0008647232430633727,0.0023881577972199915,0.013576051951333882,0.11843729655781124,0.20101420526647956
380,0.0008508010022974595,0.0021927002710888707,0.012593772579786198,0.11505649885014499,0.20415908390565113
381,0.0011032145604617637,0.0025316090795098967,0.013110186443629952,0.11878701086160984,0.21100543685610695
382,0.0010062451948445684,0.0033625662839450606,0.013296722873157031,0.11676237668241918,0.2056457821150239
383,0.0012532111772929095,0.0031320562885454708,0.014243516701657783,0.12267871308298717,0.23334288093790043
384,0.0011998087218177177,0.003037113171289889,0.012878194408926878,0.09706283132839211,0.19499065269529556
385,0.0012122297432018904,0.0028683442483824328,0.011154013912136393,0.10200774716494966,0.18870947412454359
386,0.0014534061099078146,0.0027728272537251067,0.01127417984092787,0.10609376680049484,0.2143490915554207
387,0.0016889865169966308,0.002832383321185858,0.010394806134334033,0.10591938600416981,0.20829532608462065
388,0.0015965105501717165,0.0028053023778557974,0.010305488615413541,0.09889962067339708,0.23422885859067058
389,0.001420869214721991,0.0031247040040091704,0.010347510647997799,0.10539089315457462,0.20239009075370595
390,0.0014591954503889648,0.00277181257873786,0.01087810303286573,0.10987315988180904,0.22692850449616264
391,0.001353853492193631,0.003072936896353746,0.01097924755814006,0.10285087907031445,0.21278444993593162
392,0.0012377131945320366,0.0028045127435107377,0.010293256232308666,0.11319989343144317,0.17298268148995816
393,0.0011604288635388507,0.0027604918283139542,0.010734996472440115,0.11919447768172764,0.17150725847303755
394,0.0012189314993007638,0.0032369429059059735,0.011140465283665956,0.11236504654601148,0.17928827649782136
395,0.0011711835780806143,0.0030275236943743036,0.011309541920449997,0.11097853483628745,0.20450383668620395
396,0.0010938861437391964,0.003000076911535865,0.012346948671526787,0.1206774933389484,0.195245914633796
397,0.0011538056120198234,0.003081317781671254,0.01300914851893959,0.11998665229844434,0.18103858808836057
398,0.001384120125088778,0.0027668293609244498,0.01406060020229509,0.12612968662994406,0.17667118543520635
399,0.0010843805596553286,0.0025541188826301046,0.013685863194195281,0.11699125876911895,0.17016304757477904
400,0.001042480648719685,0.00259938598338583,0.014555068078356909,0.10196542882001346,0.20339582000125175
401,0.0010309324631569243,0.0027760386662702037,0.01260811669252128,0.11106453192869958,0.21733639199333335
402,0.0009763199188655937,0.0026192758988629536,0.01099450891736492,0.09498031704620123,0.20335947570983856
403,0.001203180669890531,0.003170069153211611,0.012012781690838964,0.09934993843011039,0.22170408619094098
404,0.0012193348177425682,0.0033140184175621196,0.011903485695881672,0.10483697144123905,0.22690747632357358
405,0.0011044742269084318,0.002916036632580587,0.013203853824183348,0.09744304270722406,0.20201952143191043
406,0.0009574581892044193,0.002671154036848571,0.014074993273978537,0.09922306516137924,0.1737970384710312
407,0.0009436559194043789,0.002373012321838019,0.014295812085769966,0.10355308834098081,0.17978819476893143
408,0.0009728537344767096,0.0031594210722452245,0.015520224003047884,0.11265774700748746,0.1939823519486229
409,0.0009829802841236951,0.0032673180405779225,0.012809658356064402,0.1055217757270365,0.20232463580049562
410,0.0009625329488450611,0.002685104086837958,0.013164272120194446,0.11627277317465574,0.19527877192040285
411,0.0009978453699902928,0.0027082525364370844,0.013605751630084418,0.10243101873672451,0.22512370143905674
412,0.0009486050995920312,0.00265381914300185,0.014844518998264538,0.10713386508537996,0.19205920336855947
413,0.0009839654623438744,0.0022028472098215876,0.014532722381312604,0.11349364826554813,0.2062536805165984
414,0.0009705069009861658,0.0023467728322576842,0.015437314550319079,0.11238896478995553,0.15031373081948646
415,0.0008590012319930003,0.0022530628949078667,0.01558699006637297,0.10574842900003102,0.16137346771429917
416,0.0008999084246883948,0.002101403531040216,0.014402435890100877,0.10488874833922462,0.15663668003634207
417,0.0008750755820227298,0.0022982923612810844,0.01379871858885359,0.10906580874535801,0.1748998197291069
418,0.0009517330045069781,0.0024074038449542813,0.014598701178069723,0.09196957020834631,0.17540226865645842
419,0.0011443997604194715,0.002377335975663143,0.013923605928476605,0.09951594604318978,0.1903940995414576
420,0.0009981891772703135,0.0025456369586323944,0.014359534110543032,0.10753476825952482,0.19693375066850627
421,0.000999430940428372,0.002396484759537708,0.015330565566507033,0.11633754962549613,0.21307752574079017
422,0.0009132509909539746,0.002560106555630845,0.013361638435648542,0.11410323977198578,0.18412703977602973
423,0.0011561669156280774,0.0023155083295803803,0.013671406206463907,0.12128264809732042,0.1931374609296534
424,0.0011376520956772815,0.002059514880005305,0.013995822713785118,0.1282286303479623,0.19011950444657533
425,0.0010772198296120285,0.0026573077142039445,0.014581999866547221,0.13626641438077058,0.18220238578041886
426,0.001054298898171865,0.003615652870404204,0.014128974029563068,0.11925402970900487,0.19516945898400756
427,0.0010939375402875709,0.0033611938747632073,0.015213100720678564,0.11631427598742958,0.1887860496440065
428,0.001063178393276185,0.0032924399698531824,0.014575494946367826,0.12733230481959307,0.16392679125685206
429,0.0010471452385990199,0.002957678057831136,0.013566967540128986,0.11596987190919901,0.19308863422888609
430,0.0008854866460713098,0.0024795519232037578,0.014146857578778234,0.12123665510296006,0.18503239397839769
431,0.0009402681222131931,0.0023602151024663225,0.014262750382764517,0.09277543752150383,0.17241759131575202
432,0.0009380498196673776,0.0025546619088368107,0.01301258470740941,0.09547469162437819,0.16492598032106084
433,0.0009467321802729828,0.002659891830763586,0.01263583312045052,0.10544418606473419,0.19723863764005523
434,0.0008394265974557744,0.0033844770124189976,0.01335064003338205,0.11630765554843257,0.20510519128911256
435,0.0009378534301200074,0.0030692075011547826,0.01311280415509618,0.1243634564428133,0.19610442520784616
436,0.0009764091149075267,0.0028993830629044114,0.013246256455189532,0.11187788132691995,0.1916656547809482
437,0.001019619627280543,0.002875690674743467,0.012898930646317943,0.11664231578348125,0.1743106701800451
438,0.0011747930849966607,0.0029106143334328848,0.013795165125982535,0.12573609005678948,0.1931502931037999
439,0.001100055561508563,0.002876853868006629,0.013788020388053487,0.13167908219904018,0.2111618728989039
440,0.0011019905860143832,0.0030953255360017824,0.01028047429406553,0.10805684771173316,0.20857809825687806
441,0.0011360508257431798,0.003056179087445088,0.010746591236493358,0.11742919711960234,0.16314965488406385
442,0.0011300223107613987,0.0030950294662243074,0.010939897723263635,0.11395608730956802,0.20236729260655806
443,0.0011616017596150145,0.0034887884545991687,0.011586448601532417,0.11982891754319265,0.20537918065800134
444,0.0011268466362926574,0.0035518080569508685,0.01195903280969908,0.106733996676347,0.19589586552741334
445,0.0011518234371239349,0.002703737657664136,0.013139012707551538,0.11599896616319468,0.22730492198886432
446,0.0010716471951212744,0.002898391915033711,0.012971180787419812,0.12215454143674921,0.26067039514701784
447,0.0012282688909507366,0.002942158083358693,0.014263373557085384,0.10176704558563532,0.24883821828576821
448,0.0012685897883756448,0.003068025304727606,0.014851390914587686,0.09999569478351165,0.2482989976354638
449,0.0014617521864710914,0.002692548665072385,0.013880995031716734,0.10749314769530299,0.2495531943264765
450,0.0013051526449875746,0.002961220884763207,0.014547927175462272,0.11478833902068525,0.20850565616422836
451,0.0011344506275495954,0.0029413147632269014,0.014523763789838337,0.12505147418328383,0.24404036460732276
452,0.001365119889869373,0.0030507332663395133,0.015690379539146645,0.13183471190208285,0.22710020959329266
453,0.0015991092904751366,0.0027194632588413824,0.015961551234310947,0.11248459162680732,0.2551073174610886
454,0.0014280429556906245,0.002611217579472896,0.016442628599994197,0.10948737202978201,0.2051000959383638
455,0.0016683291789048563,0.0026631282408418676,0.01633272100186806,0.11653108234079786,0.2453980531186006
456,0.0015827739513657895,0.002595174538889101,0.015676881138408465,0.12459068920968716,0.2238488706879472
457,0.0018090216229913736,0.003116011925806597,0.01650726525883506,0.130238423437849,0.1885207074118148
458,0.0016987671111862823,0.002794059089679258,0.013411499703397054,0.13510671485258635,0.21073757437356105
459,0.0019244436026661016,0.003059645486887166,0.01460291773357879,0.11649650328971058,0.193251779036514
460,0.0017232275982974562,0.0026012490292783063,0.01484435402408214,0.122445266416991,0.20661953577443926
461,0.001421289822509967,0.003056419618665422,0.013773310609620656,0.12601446585463927,0.20556732254142587
462,0.0014040135890054145,0.003330652047975521,0.014556897221597554,0.10960086452082995,0.17867484145702858
463,0.0016604086834108825,0.0032100242658743504,0.014707773592570117,0.11585011739101411,0.1847230046083497
464,0.0019177803126405352,0.003396593044539577,0.016057622269366818,0.11541441292913143,0.19175946225707283
465,0.0018044859093411041,0.003103334912791785,0.01566472031525083,0.12554209558510365,0.1836515461758262
466,0.001716242535004716,0.0032916684838481193,0.01546506167305716,0.13320852331213573,0.18996506821025164
467,0.001647189504040256,0.002958905481462814,0.015679622520230155,0.10342767393480255,0.22960587056585163
468,0.001521110344664502,0.002279674520218292,0.011478565731248173,0.10782600053285338,0.20101538863864263
469,0.0014640853839737202,0.0030418272671192135,0.01289121781388496,0.10088639581003453,0.20350442759888893
470,0.0012605790366073994,0.003014965984103432,0.012421737255009566,0.0803054368268679,0.25351147101875243
471,0.0012661382784381447,0.0025476214991605453,0.01283428385366931,0.08980323471086978,0.2550876187584353
472,0.0012809695738234112,0.0026999653092581385,0.012406992848744067,0.10044849502330809,0.27597439519729794
473,0.0011479885305516024,0.002335184323950015,0.012757750614082693,0.09660868901588038,0.2548251687885717
474,0.001062401283998808,0.002362083825257856,0.014117929369160932,0.10269040157421594,0.2557803207346527
475,0.0012254864215435336,0.0023204949226629003,0.013765226229159027,0.11259787440911988,0.2405470725278019
476,0.001138349497739175,0.002280840942677864,0.013155390393601554,0.12099652031602535,0.23215979098033843
477,0.0013727010401243366,0.0023548904667770243,0.013397491780405101,0.11818090079575644,0.25545675250662103
478,0.001300425977937345,0.002309639206798497,0.013626312123385833,0.12231428590973215,0.25075422863810104
479,0.0011593358463102717,0.0023677302215786146,0.013695284028895388,0.13050439332716157,0.29126004012550644
480,0.0010180309087114048,0.0032284720116728264,0.014677437387659701,0.13004327281027012,0.25697201947616893
481,0.0012521119850121456,0.0033557896245955364,0.015063864552284666,0.11279797049099105,0.2875891953152503
482,0.0012741227940945737,0.0029707493041545097,0.011465772348625239,0.11735366495848515,0.2820470636243724
483,0.0012019731329292816,0.0024844875922684284,0.011256515237560603,0.1264104984667865,0.31456614414627404
484,0.0011982277910796198,0.0027453461886949512,0.012417018575573924,0.13638646478559674,0.2327295992884894
485,0.001243732483311773,0.0027186290636870194,0.013104162500763574,0.1387833415529678,0.22891004507595542
486,0.0010955729931913655,0.0027296549833637934,0.013722464080566332,0.1478882829798511,0.2110145532381593
487,0.0010919498150602019,0.002647123567120215,0.015319377106253553,0.14305577523229143,0.24812174296280873
488,0.001034235881330242,0.0029947591586604394,0.015055901936226556,0.14818567542281466,0.24786717631143085
489,0.001027903115118629,0.0030609496420558623,0.01412606773279034,0.1507966623649468,0.2735598546698178
490,0.0012322492547588233,0.002240550017841762,0.014795805241005733,0.15772023581440545,0.26584061616755517
491,0.0012361846421061755,0.0022747413955803274,0.015079526114511013,0.13749794058166764,0.2625679275247484
492,0.0012623257511068756,0.0026341018164201886,0.015253195577197166,0.14409953076070983,0.23149406644034182
493,0.00102439913342055,0.002236180877915577,0.015971515349969344,0.15153336349312482,0.22150183029386938
494,0.0009677416688768041,0.0029726986868098865,0.01471487600609467,0.11325460132080484,0.16948287032055767
495,0.000936975763379861,0.002669278944123563,0.015523422445361064,0.1194930864466593,0.1950127449821817
496,0.0009015345641932245,0.002731765840173478,0.013010135065324667,0.12950378907680296,0.20281212514458022
497,0.000965707904649162,0.0024559131631945725,0.012286883123627638,0.1302425126561355,0.21272281514240748
498,0.000985744515695085,0.0025002657060489443,0.012104367009436321,0.1133961790901321,0.2126085646672424
499,0.0010191351071510198,0.002608575106182451,0.013265073431477046,0.12267085443484935,0.16988442616204927
500,0.0010282419599496196,0.002753769363842681,0.01337114344007258,0.1344630896104582,0.15192463229473915
501,0.0010664445945238491,0.0030804719838294662,0.01442714265462281,0.14193217156348983,0.1674420002223501
502,0.0012715418975362406,0.003121616102897316,0.014430000702816552,0.1166376816113917,0.15279916492039813
503,0.0011139739992504167,0.003287734107829043,0.014873098938596088,0.11538395114056771,0.1566107558692849
504,0.001008622253283772,0.0034528861233002997,0.015341928020652457,0.09779616886841493,0.1903371640263668
505,0.0009522519126098952,0.003878932491080341,0.014635635617463612,0.09994265434867797,0.21586468088427938
506,0.000966802868130971,0.0038535515074328733,0.014972181731152586,0.1075134943926184,0.2151979276278473
507,0.0010983929680737623,0.004082109524989032,0.01391477921021175,0.11951326705671944,0.2523412803086649
508,0.00111610077961479,0.003732992421855689,0.013962757767640707,0.1276475313309879,0.25633327906822145
509,0.0011482464537136258,0.00334604098209879,0.015284159902425543,0.13245064894520672,0.2397478881195147
510,0.0011808862290092984,0.0034465760429561038,0.01611743421416469,0.14088629254226026,0.24990220940024394
511,0.0012168687157248744,0.003362843247956253,0.01537633422148954,0.12513924223723993,0.2880356633491004
512,0.0012447103597687883,0.0033661325799074064,0.013725622345263443,0.13880595294642906,0.2810183518121152
513,0.001412385948567382,0.0032145339813408756,0.014021372015461452,0.14208450372811943,0.24299235504749178
514,0.0016275884110204778,0.003493847727076058,0.014102574319120657,0.142781601829553,0.2578592074756855
515,0.0014976095402885132,0.0038305029002788297,0.013668742029101016,0.12843059445030086,0.2734335879439278
516,0.0013011809326226747,0.0037223188626242113,0.014050762392511584,0.13949824760534207,0.2884105250741569
517,0.0012798183277842937,0.0037109539027261602,0.011235231827205122,0.14245707873192012,0.32174110082956137
518,0.0013212042288275375,0.004041964200830265,0.012215972798172534,0.15120607443229894,0.3298387331668031
519,0.0013283352769283595,0.004650942781787223,0.013069452193180037,0.12926290441907956,0.3389984886027652
520,0.0013681220548665241,0.004495880586050884,0.0114263564122172,0.1269221724168721,0.3686462080347726
521,0.0013116778041698015,0.004741719550108863,0.011617110491590412,0.11998420103586561,0.30200819044318417
522,0.0010852105027755181,0.003725080566289104,0.01256750109812502,0.10010615299282409,0.2560731343511981
523,0.0012388204207133885,0.004475711106964696,0.013279251474057233,0.11299543614536417,0.20840366914609204
524,0.0010662898555184577,0.00436051301492178,0.01169232880992107,0.10975813388347537,0.20752033105722867
525,0.0010844315442511815,0.0035193757342616727,0.011913352724646591,0.10498667223079404,0.19740904890628272
526,0.0010634902984210724,0.00374960062275922,0.011757682591184591,0.10151759273767816,0.18240030589255413
527,0.0010234917070177216,0.0036252115766115408,0.012530508435329947,0.10371625749180471,0.20656888423506406
528,0.001004365622576776,0.0046138289303232355,0.01293218801624545,0.1119715405912203,0.18267876404972727
529,0.0008755962139117946,0.003919091237600813,0.013344272302033913,0.10427896787417633,0.1904551215617621
530,0.0009708501146222235,0.0051063447834606085,0.013482359690874385,0.10540158252570336,0.17716479395477133
531,0.0010113026091855696,0.004532897244653539,0.01289385103004856,0.09905053622421334,0.1708266345861347
532,0.0010539692466071103,0.004026737396157502,0.012906567771737912,0.10395161364071848,0.17477868619303505
533,0.0010966095609758553,0.003682858664519848,0.01343168297080394,0.10107034629692517,0.18818225189008894
534,0.001140967518113535,0.0033167637745039544,0.0141174348269504,0.09958089150536163,0.1811746976193349
535,0.001199034569362011,0.003278859379534702,0.012035993164567655,0.08448755011559181,0.1846184484043581
536,0.0011147586483195163,0.003024239932236559,0.012807439776628071,0.08319895719893636,0.184737462468575
537,0.0009958973547504314,0.002875212631782053,0.012639138891704569,0.09128050349199812,0.20022768745431632
538,0.001110670240598473,0.0029117872152403046,0.014001793080024989,0.09326712742394994,0.25195683570693767
539,0.0010759433482595458,0.0030249309841610195,0.014859477767833829,0.09727607669178921,0.2729398499204019
540,0.0010547769430516072,0.0029806006791398575,0.015052420267107838,0.08572361863008982,0.27446397860140004
541,0.0009626774545178286,0.0031563678386579775,0.013240647924374896,0.09243015836055755,0.27704410889465364
542,0.0011194167278205883,0.003994170474040748,0.01202035405883318,0.0968162037499257,0.285487607362756
543,0.0009653531148226165,0.0036830296082042847,0.012028322227439117,0.08869885569877073,0.29335642434539483
544,0.0009232377397891015,0.003669105568088104,0.011989036907321374,0.09698304592171358,0.30780591167342236
545,0.0011392485105560489,0.004653689641023615,0.012539380508542275,0.09237683275189437,0.2906668033659722
546,0.001042719085766752,0.004357260720936212,0.011749676170050625,0.0876999137440409,0.21334512860881097
547,0.0012622405941459859,0.004164971285281863,0.012597199039218732,0.09904606141762136,0.18331739133323083
548,0.0011389139589729304,0.004058522154797188,0.013505412234037853,0.10930482089424705,0.20522785681835787
549,0.0010992191694984164,0.00398472269098896,0.012769796878264201,0.10474150015093003,0.22750155285096735
550,0.0009596708113204978,0.004022066153178301,0.013384358147069217,0.11572759187207378,0.21368259793766609
551,0.0009443046182164965,0.00376801976049084,0.014016398121215445,0.11734128182443965,0.21411863361580838
552,0.0009165666794673019,0.003984752379261756,0.014967386888390315,0.11930242274009534,0.22511679188156422
553,0.0011355567866959812,0.0038948040264185713,0.014654005895306741,0.10028935597140037,0.2163058312502467
554,0.0011209237797133514,0.0034397115816698497,0.014680876048753448,0.11399056103974613,0.16557346504120266
555,0.001059887213653033,0.0029363283980176403,0.013724475764544376,0.09945488663566159,0.16365171121854397
556,0.0010780716409916288,0.0025439565799116144,0.014049096521248194,0.10273963741257737,0.14026681614366088
557,0.0010623558558291344,0.0027474146791329483,0.014504124402858946,0.10146780830008664,0.1637135911117749
558,0.0009643979030035404,0.003444429536423872,0.011613476572379471,0.10953258258729584,0.15912281590867675
559,0.0011383271531799752,0.0033344400752279503,0.012530836709714551,0.08692745503041564,0.15604464523050074
560,0.0010394886193025093,0.002895101235780247,0.010862492196347127,0.08110369752585403,0.211867601565764
561,0.0009968711603636684,0.0026487469114066676,0.011126925990294368,0.08963416561726514,0.21280552986851847
562,0.000979545151376275,0.002250502957834657,0.011302766595367523,0.08364900632180804,0.19819133895480703
563,0.0008244993946238795,0.0025956498474465966,0.010525664261935345,0.08727673606012962,0.20599342184211206
564,0.000751928198117195,0.0034877581897594812,0.011515861818069444,0.0971838796713656,0.20446099340912977
565,0.0007789737313941688,0.0034000869980191873,0.008979428264835857,0.09170274033570927,0.21308225516849866
566,0.000769346088488496,0.0031479619577619777,0.00912641427052091,0.09335296630958959,0.24173121992668622
567,0.0007296965844991078,0.0026438257317738328,0.009242293362109032,0.09135932933372028,0.2462517161861549
568,0.0007421610525387425,0.0025456699621026753,0.00769743791593466,0.10167216436840248,0.23658673691455087
569,0.0008822525921245339,0.002821672362780441,0.00817158648862844,0.1003363239219461,0.23006018005056952
570,0.0008519140764193007,0.0036261754870552604,0.00897676297567482,0.09746276562041076,0.27024390003614174
571,0.0008406452515977707,0.0033799809926709306,0.00901424988284381,0.10076077767562855,0.20146453512108728
572,0.0010471933126172648,0.003521582188985309,0.010014596414175994,0.09861910591957158,0.16955534958450466
573,0.0012891358168096233,0.0032993634372532675,0.008798985375170085,0.09571283435305097,0.19062016664822581
574,0.0012196246956188894,0.0031294734580338407,0.009372553095133867,0.07927113859235446,0.19319804393419177
575,0.0011005698676182542,0.0030155748462772905,0.01014395961457614,0.08945478476283475,0.22430774963034505
576,0.0013424648027780513,0.003195755919486693,0.010718687539864966,0.09035820842442678,0.18430724581550423
577,0.001324501737595842,0.0030421797020179367,0.01013692303216344,0.08669518553167757,0.20031959703522215
578,0.0013016743331249478,0.003056216128487603,0.010918008442487732,0.09596464707016342,0.14061132300783535
579,0.001095697884511853,0.0027239865729997764,0.010745065209604969,0.09526591244980237,0.14876352133613752
580,0.001077490537889252,0.0027309924229239812,0.01158817581231295,0.08898468430968987,0.15249213236908282
581,0.0009886349572836557,0.002620997946778862,0.011711322982367918,0.10040891487305903,0.14810071925119903
582,0.0012082362574339094,0.00262152600161277,0.012052075254748032,0.10300555358756008,0.14671906171825305
583,0.0011522081939981624,0.0029153031857352425,0.011620446712247825,0.11208626207664502,0.14255403119908208
584,0.0011640402898320506,0.0027004065729936636,0.012412366448223779,0.12274557069108782,0.16794758860329778
585,0.0011215470603217984,0.0029212751338918647,0.012886511888668776,0.11928759341081924,0.16784318393302788
586,0.00106588000999386,0.003216732775325367,0.009989673003522773,0.11260442725589265,0.17238669559514633
587,0.0010762231138853615,0.00296615433945887,0.01017963619979325,0.11889994209143342,0.21055944160515663
588,0.0010623659562494355,0.002951893091446286,0.011586497229201761,0.10342452377501074,0.1662436702630032
589,0.0013006587825480425,0.0030744596920460683,0.011260346017231027,0.10204098333752859,0.18406255511894518
590,0.0012937520414019752,0.0026290236400437683,0.010141839053125297,0.10273617475054773,0.1777855786051233
591,0.0015409886988870993,0.002933211194362063,0.011210791929483325,0.1134960295741951,0.19448359890281292
592,0.0013587040253497868,0.0027517754883713635,0.012620461268627446,0.10717760026883955,0.1894440100633879
593,0.0013796233890568652,0.0032439837594012274,0.012608536665484955,0.109010864629602,0.17049218552118123
594,0.0013145428767444218,0.0030460097447196363,0.011135567003624393,0.08855011063070266,0.1713703463886041
595,0.0012958062517093149,0.0029669041681248008,0.011167887037356375,0.0887723904709367,0.18490516543345437
596,0.0014681209315620346,0.0030159444938002407,0.011068303488307741,0.10060247690596846,0.18957390219572787
597,0.0012356496495776043,0.0031907920924072455,0.012699080887896225,0.09392941496825136,0.22901366855305558
598,0.0010865812968820273,0.0030684618114862213,0.011947204356220814,0.09505073657670807,0.1807635174163705
599,0.0009622497377085343,0.0031535053949458287,0.01038859668978339,0.09483030217485672,0.17934127018647925
600,0.0011787902780938753,0.003364419582739562,0.01157109893022204,0.10636149173040732,0.20237584301824424
601,0.0014288078855534906,0.003644316218339126,0.012643233228690227,0.10101568633468457,0.2054335962678675
602,0.0016799314934868308,0.0036578370518243323,0.012008759565137236,0.10612035139908246,0.193363380859924
603,0.0015897052645877782,0.002950109948244743,0.01258049016267526,0.1084309664174036,0.20530637578484087
604,0.0014080895221751076,0.002789587461119671,0.010771007570047984,0.111765907389751,0.1575351871105379
605,0.001645835214047169,0.0025812756413210207,0.010977852488480516,0.10440776570818824,0.158261182755997
606,0.001452729070043982,0.002532580857468007,0.009456099769682955,0.09919579765636956,0.16986442204078783
607,0.0014511553486131039,0.0029279203929413644,0.009850863371966126,0.09903303600924457,0.16424830059793014
608,0.0012268608890926552,0.0027622894058343672,0.01047719060449285,0.10000988036353303,0.1623071744299748
609,0.0013359295190496312,0.0027264260014547375,0.01129352222901707,0.09671122771515969,0.16411696040706322
610,0.0012321695215725748,0.0028423923754701506,0.011757893701993984,0.10134419162932025,0.1444554121829822
611,0.0010625838090939702,0.002923127186119692,0.010992496982271557,0.08633663046792645,0.13606153928424294
612,0.0011579847097629335,0.002756205468247829,0.010804899086972478,0.08829180203136708,0.14133727203392107
613,0.0011928235773132384,0.0029324973799154247,0.012646135899549297,0.0934182151706231,0.1514441538357273
614,0.001244545918932008,0.002983586612362629,0.013078204523414759,0.09393345170439019,0.19208026958745256
615,0.0009312398877538958,0.002643552010189342,0.01279450003181688,0.09792004355476323,0.1394906486145717
616,0.0008509584598511825,0.003288126978377786,0.013189000749977739,0.09877665797195802,0.14740225280946176
617,0.0009289300087195911,0.003215469629285338,0.013741178962132514,0.1040640003932258,0.1757706392051265
618,0.001079178953888848,0.003113495784340657,0.01337545463670057,0.09674617739138272,0.19542870877531524
619,0.0010476665424438098,0.00300710167372201,0.014429191782207288,0.09415355914703219,0.20248029679057872
620,0.0010163115744320625,0.0029034475999464766,0.014117586535516695,0.08681351152848288,0.19754976019212814
621,0.0009566722079444562,0.0026512734022328815,0.0131982749302386,0.09485199673035484,0.23566538950032467
622,0.0009585219768018113,0.0026788743351013416,0.01348779514529398,0.10213209768686105,0.25122045944225163
623,0.0011361458509748612,0.002856478311562866,0.015022912879175792,0.10163225841457783,0.25270593855294754
624,0.0011485804346739314,0.0036502645740267,0.014472538696617972,0.10667202670806628,0.2608475728153926
625,0.001077793362093262,0.0037385192601951155,0.01380858047449145,0.09982114104515072,0.2554612312458057
626,0.0010320202342274903,0.004730301816511692,0.014627093737363758,0.0979699355637486,0.28344868600066014
627,0.0010142009275158125,0.004118873411358776,0.014932743293867236,0.09320773274702754,0.25776939574892044
628,0.0010082621830884674,0.005157832050537956,0.013583509110071702,0.09350048168784558,0.25681584870225554
629,0.0010349440693702275,0.003945913390892601,0.013131405050993058,0.09819427460230908,0.2720622102682663
630,0.001076329224452847,0.0038210484185204558,0.010838947040450145,0.09186621321145297,0.3150759920351199
631,0.0010032567892712943,0.003815837678854443,0.010776221542628087,0.08413868111460518,0.30534674104146897
632,0.0010393249201411756,0.0039018438898248153,0.012465910249486142,0.08629431082123935,0.28578952309720784
633,0.0010459664932042,0.004120181646991893,0.01267081173604609,0.10043793086661548,0.19466432849795504
634,0.0010668879832576137,0.004138061378447024,0.013075554311101883,0.10529828679925379,0.2368870784049765
635,0.0009960018554634063,0.004082416947930423,0.01450742673994255,0.09310203822672819,0.3100911098371364
636,0.0010193210105657535,0.0032813011076780517,0.015195505854399181,0.10492091902852274,0.253071352226673
637,0.001079437804257938,0.002963868628359134,0.015356333217725364,0.11263097811527631,0.2613774295264792
638,0.000937075274574852,0.003049040729583848,0.012678442642239642,0.12083934354724248,0.22590349809581517
639,0.000924407118480504,0.0038464351285670446,0.012902228483945387,0.10831924721576508,0.23267371850057822
640,0.0009487901628614982,0.0038372944820186687,0.012111128461339304,0.10629061758576866,0.23502929045403284
641,0.0009487808643640163,0.0033793617332350907,0.011258018359980193,0.09944399971929851,0.2392393356927472
642,0.0009358322912252931,0.0030718251941532254,0.012223790235105924,0.10688726131462285,0.24081819642973626
643,0.0010056330462666937,0.0023712659636242477,0.012944552924496776,0.11642758782070424,0.22380857842538754
644,0.000990399239194338,0.00233833111947258,0.014108116225739488,0.12633053957333937,0.2551176161815591
645,0.0009099075907322294,0.0021305132911757303,0.013280795224400213,0.11734836684732503,0.25824470478586076
646,0.0010249040473272251,0.0020249494963861508,0.013571340302521275,0.11950301915048393,0.2686196021358128
647,0.0010650432998349651,0.0021868931101842737,0.013279587394365105,0.12379733283787456,0.2334774307752118
648,0.0010267328707034451,0.002261267626522999,0.014785731017905512,0.12041632257931287,0.22332136318682033
649,0.0010936174984648268,0.0019796129196912506,0.015561700230248719,0.13057769589719603,0.17764748000038522
650,0.0012447050569621624,0.0022642379787259706,0.015736334806944943,0.12524203449310878,0.17268118991854373
651,0.0011930101461757557,0.002419456291792544,0.017475602762783607,0.11708907170531337,0.1661294723983562
652,0.001054430029770796,0.002503894853457162,0.014168683969555626,0.12112575265148587,0.1704635550774581
653,0.0010292672094115863,0.0025288801235187133,0.014567129683702584,0.10880100187098837,0.17687217114917497
654,0.0009115410926780984,0.002541924971440009,0.014904547317781066,0.0947912995656997,0.16862463739333294
655,0.0008916801649121014,0.002427084825848248,0.015955293615084434,0.10362880527488427,0.17600015121350404
656,0.000843585187035575,0.0018671537219714521,0.016378772687402888,0.09739309298293183,0.2189762448592212
657,0.0010331100937941773,0.0026254027297858704,0.017112363825883516,0.08595511278115854,0.24492499615038626
658,0.0012557711109843005,0.0023586452271263086,0.017555563804781363,0.08908337202238079,0.25070782911604816
659,0.0012305707092755338,0.00204129784949701,0.018107696769971527,0.09470971963806293,0.1944731963118522
660,0.0014521449614202358,0.0021020616837069926,0.017146562886313124,0.09487966743366905,0.1917896340973848
661,0.0016757255901586085,0.002359644278686711,0.01837495830208601,0.10329125843738601,0.2152774130428178
662,0.0018910175502152387,0.0023213655877953147,0.018868772010214335,0.10115147263942914,0.21117550898757118
663,0.0017470613123418415,0.0025146904946073494,0.0192741450590156,0.09715420328401675,0.21844104895476235
664,0.001492524864481712,0.0025620910290597857,0.019063697740153727,0.09183216631204624,0.24340993456085935
665,0.0013803727292298138,0.0024181971558256002,0.019734628124278796,0.09685633334283192,0.2239982922545819
666,0.0013272410627004191,0.002570751529787906,0.01936376787870389,0.10596557436243007,0.17261368534878807
667,0.0012464392221727552,0.002558680743650744,0.02029661913623664,0.11154833492026639,0.15119548902779575
668,0.0012664292339555493,0.00284484188752373,0.01886118756719568,0.10712174452628756,0.15732704865525046
669,0.001255419184728396,0.002943252496579481,0.016814488170540938,0.10827569181811969,0.18751340235856023
670,0.0011404717678676463,0.003033330512315693,0.014921674698690735,0.10378066201166447,0.19427387007637117
671,0.001107728416786307,0.0037611831289911498,0.015817064911603104,0.07937913180991236,0.18482446341851588
672,0.001052846136401887,0.0031683163660993665,0.014949964107267736,0.08039715801585992,0.18217414064077053
673,0.0011976363363249245,0.0027547894632713376,0.014337063572959403,0.08858805048974905,0.18284916369695203
674,0.0014295368539567032,0.0029146047566929213,0.014550492788541206,0.09041148717819225,0.1857509423388127
675,0.0016852668550711954,0.0029361776468366184,0.014750995965876704,0.07388909275610328,0.1901911674155559
676,0.0015350498559364625,0.002924817066857506,0.013027393643840758,0.0802397684582835,0.17693482127669327
677,0.0017813355920306385,0.0028713203681743483,0.013721989798230043,0.0819324373587578,0.21172489907445585
678,0.001692112695707987,0.0032009482541117034,0.014347201584689325,0.07704147617552205,0.2328016197104019
679,0.0016614237579817548,0.0031321288026371404,0.015204591378502165,0.08594874577883305,0.2358443773953505
680,0.0015656472922417394,0.0029329938027872282,0.014852532344086006,0.08070936628529365,0.18516019698419378
681,0.0013760399104803844,0.0034350182667182132,0.01579212736911004,0.08387186145639886,0.19080890364581557
682,0.0011516507021915889,0.0033210066904629035,0.015562394925515009,0.08719088122979421,0.21321485918792693
683,0.0011373666962920476,0.003041719312127408,0.016615876862262482,0.08216201189178088,0.18082766619116364
684,0.0010737412016216502,0.0033124428515465777,0.016379984348384318,0.08627377269352962,0.16986016721030067
685,0.0010628548848425573,0.003016954734955282,0.014775270330557724,0.0840160429951482,0.1738190812621911
686,0.000900398314836446,0.0029480085966033377,0.014846953213208586,0.08622131554763166,0.15608362965502737
687,0.0010438835644101068,0.003058478269349787,0.014538740467013126,0.09496989421305363,0.1883640838613674
688,0.000973641634055005,0.0036111534268893123,0.016117076682312274,0.09760513197328034,0.18961361975441846
689,0.0009877426695324859,0.0033973387361298413,0.016022878873525968,0.08507295427088953,0.22049570183591244
690,0.0009733867628233684,0.0034463069022785155,0.016310194978373035,0.08437623254660692,0.19780816514507704
691,0.0008976596481755209,0.0031288145198162436,0.01776538669641146,0.08774073416138134,0.20820836314694072
692,0.0008387517849762193,0.0029067677387164346,0.015860809244141193,0.07252731362735595,0.1964602088001114
693,0.0008528510087497228,0.0036125999101301962,0.014975793525499999,0.08158073949005229,0.16011410191663686
694,0.000800398315169659,0.003368022922503221,0.015199537407830544,0.07751922801479612,0.1548333342471227
695,0.000949913676441506,0.0035903085308941,0.015104815797594841,0.08078836464968701,0.1548439109664327
696,0.0008956844416916426,0.0034339123158545395,0.013986917869096283,0.08641838572570934,0.20596877194421187
697,0.0009008187327039482,0.0033599742716373046,0.014317170834568717,0.07732210600117088,0.18668324169514977
698,0.0009237323999284576,0.0033331976617456175,0.014798721480322984,0.07882162588164379,0.186385188425621
699,0.0009449395396168899,0.002894213339234528,0.014485945058793089,0.08345757240261917,0.18612348129200484
700,0.000681577419660996,0.0027507795916830047,0.01337764052050079,0.09147073979983096,0.1727755528736528
701,0.0005656303491103612,0.0024225254091741213,0.011238461329850858,0.09662790720685141,0.17760590419405334
702,0.00053581122436347,0.0021631657503616976,0.011787831280471056,0.10199028201273519,0.1875581825628047
703,0.0007275111636114449,0.0025713432894739563,0.013080986445554933,0.10001855033642462,0.1950552378737643
704,0.0007820879113560712,0.00254061450008007,0.012063617157205154,0.10324413050079653,0.18816486402388743
705,0.0007583891719414539,0.00264248722538409,0.011642210258428619,0.10173083907421396,0.2063015584491779
706,0.000986412031205278,0.002822448010784557,0.01175726216850818,0.10414034718931059,0.2287353599077301
707,0.0010076570521358613,0.003095919747197869,0.01111407044778621,0.11149043606218448,0.24768968604382324
708,0.0012727968717891904,0.0030563458885665266,0.011258965652710402,0.1010904379879168,0.1674214917344446
709,0.0011349444995029422,0.003417052960192264,0.011344128419046222,0.08500388208144619,0.19440881012292438
710,0.0009702941237808635,0.0031137369058331595,0.010318444167543298,0.08656863665302689,0.19266942417178215
711,0.0009858487023462455,0.003055610188551608,0.011970304838612267,0.0968957462577546,0.19656788625703858
712,0.0009397118887178246,0.0035026207379586006,0.01265499880261532,0.09040031841478659,0.22505672116416
713,0.0009248959050554886,0.00310343450904117,0.012105880340819275,0.09661781443053584,0.23893588873253852
714,0.0009696896605094752,0.002993415394616556,0.01021023576685703,0.09879636570769659,0.2807888053839501
715,0.0012244307275865482,0.002744332665888988,0.00952566761862779,0.08617683038882581,0.28303797099274464
716,0.0012229586683754044,0.0028040330865554204,0.010439853330502803,0.09109374385207936,0.28566530086135555
717,0.0011214761279709187,0.0033525937849296114,0.010882924737498339,0.09456384062301243,0.3026200722970487
718,0.0010911005588098701,0.0027444298490056354,0.011854159994950765,0.0960355762426118,0.32999187867906665
719,0.001351387372325708,0.0028584417392297783,0.012723974101181553,0.10785645311190595,0.31413038211278127
720,0.001613237067270799,0.002897289042431702,0.013031911019537705,0.11422486651338214,0.3111136456633982
721,0.0015373241050186891,0.0037069785235369947,0.013151354539888417,0.0966430887617786,0.28026262696521737
722,0.0014661479416966112,0.0035696046326648464,0.01390009757721464,0.08971115890164197,0.3266766746093439
723,0.0013184435262939434,0.004560497723049724,0.014084702365474561,0.10221015607423854,0.3082258191101995
724,0.0011914982522466433,0.004193354283281238,0.015516737118449066,0.09255879042518317,0.29547192029589797
725,0.0010481866310446876,0.0039008390492658654,0.014652700153608247,0.0994251548256748,0.31243879022371274
726,0.001063008209637194,0.003555743227670719,0.014391176846406315,0.10907814926082911,0.27042392832074347
727,0.0010239875379467328,0.0033747062965261343,0.01302034899106865,0.0952216470154095,0.27554390906693765
728,0.0008597245632344427,0.003431567214156784,0.01012639938983359,0.10904571842018926,0.27894109040313647
729,0.0008478485043661765,0.004346198470176301,0.011400467029531774,0.11334761476235426,0.2614922592704034
730,0.00103218346425006,0.004445350977629526,0.011209093335202789,0.10763028215505344,0.2634563544868326
731,0.0009780866782122344,0.004194500783917755,0.011990786975689099,0.11267637904283201,0.27051051737213405
732,0.000991462145707377,0.0035899883734559963,0.012427877924316495,0.11366871289446628,0.31957858919150517
733,0.0009977395302924767,0.003760285272109104,0.01290282390941497,0.10696447557533596,0.3072752906673028
734,0.0010189480201791598,0.0033158466893699577,0.013732995568370793,0.1110879811628186,0.3013591266447677
735,0.0010655725146561613,0.0031940371616482775,0.012798108769044882,0.09574236952392257,0.29091809365218674
736,0.001076704607585208,0.004067429968065932,0.014241866326043021,0.10121911806530157,0.280147120893883
737,0.0010206227024721368,0.0033380072571863196,0.013017990681836136,0.10397787555703622,0.2758438520040192
738,0.0012492265377258454,0.0034655123078823845,0.013603544718422206,0.10695304697256586,0.29241752564071194
739,0.0011671247468630643,0.0033539484274999628,0.014702109692536222,0.1152494717456582,0.2190423152982674
740,0.001107952040893973,0.003016879687769215,0.011941666448233513,0.11476487658687208,0.21653972412947378
741,0.0009863165081492606,0.002662680145492464,0.012815495966947643,0.11708217633971366,0.24847115823482852
742,0.0012058052216786632,0.002763181098053636,0.013046810464141663,0.1252837206786547,0.24310834435939863
743,0.0012315660064056413,0.0029700804271732433,0.011652355236133892,0.12027857886731816,0.2605048705618872
744,0.0010792760862869454,0.003246749209157154,0.012262738211432096,0.1272398403140006,0.27614347257784344
745,0.0010713715292694928,0.0037457886096572608,0.012437121145215866,0.1141932648795539,0.2568636766015842
746,0.0011021826984163503,0.003484655268753226,0.01272559200050657,0.11668985776382115,0.2743865658619965
747,0.0010657729523167573,0.0037519250805729105,0.012719362491012366,0.11889201272890278,0.2925460563920506
748,0.0010890622027247487,0.0045589477835510095,0.013961232035576194,0.12684510840689978,0.2933088560502363
749,0.0013222113608410133,0.004323852268608384,0.014852931012855626,0.13742538648681657,0.23273429529995232
750,0.001291146787113682,0.004291587327259616,0.015701503225627828,0.14210751551484896,0.23108679903364976
751,0.0011494599152956214,0.004129211653886274,0.01584380666921821,0.14645800232188347,0.2353469495769447
752,0.0011130907683986973,0.003432963054088019,0.014872971491887653,0.15102486944656116,0.25294168298024633
753,0.001261392572322727,0.0030883894840455844,0.014158188196251316,0.12315681790132196,0.28262020671947985
754,0.0014785869526346383,0.0031770711492925654,0.014028520947732675,0.10790950256727995,0.30367510148034726
755,0.0012725635387198038,0.002789605285143117,0.015007115337476163,0.11425596080115347,0.2722574995891834
756,0.0011488993568908419,0.0030060858450706345,0.016379902695668278,0.11982649751133173,0.2660582001329913
757,0.0010970150980230322,0.0027815509698270965,0.014265990020754508,0.12857895818515766,0.26512214532121
758,0.001010256501086289,0.0026825138314943912,0.014197688487459713,0.1377963102743765,0.2664138632141478
759,0.00098251695608808,0.0026947533948463807,0.014231001711541994,0.1187540936206585,0.2612366195661999
760,0.0009815666246086913,0.0025325772644509237,0.01455655968711982,0.12163348879259965,0.20734421179262927
761,0.0009347042798694228,0.002674405969705656,0.01489275814214056,0.12309495557501349,0.19947116109658755
762,0.0011594734480089156,0.003330547522698246,0.014714010866853335,0.09888760472638358,0.16831700866186458
763,0.0011571528165607086,0.003085421458878012,0.013472754778745051,0.10516045281834933,0.16936568150316886
764,0.0014095134049523486,0.0035059364261969283,0.014158466698671978,0.10579556491481085,0.21004670431785022
765,0.0016576575782507967,0.003675388025614543,0.01472022686872256,0.11646044601544746,0.20591874725016576
766,0.0011989813096053325,0.0031986999465703583,0.015849874409881,0.11139579712351541,0.20039609944262438
767,0.001144393225796346,0.0030325866923716664,0.01664709217087579,0.09730791630168953,0.2003804988681036
768,0.0011343595943561296,0.003757468043489967,0.01641763702524333,0.09103331590004483,0.20964108817580115
769,0.0013956621524478414,0.003959480545931327,0.016212098745598074,0.07985221700243347,0.22714523425166702
770,0.0012227341099897977,0.0036121813421064386,0.016645731961000144,0.09129037351078777,0.24489826084347172
771,0.0011151175825818177,0.003463778580693994,0.013130251912463264,0.10127140044969526,0.2635913481930198
772,0.001117518711035326,0.003478906096871301,0.012368137909343577,0.10632879182750195,0.29614395643658725
773,0.0011394341609797624,0.004129658585476309,0.010938751737946192,0.10011992372765459,0.2810388740934313
774,0.0010474250277467817,0.003596898340044935,0.010711844067100218,0.08830893239878551,0.27848423823479673
775,0.001256881415755922,0.0032359168857791208,0.009287039108993093,0.09917391014118646,0.2775054313311433
776,0.0011495033205439927,0.0040348714685898785,0.010134459525050628,0.10365932989724348,0.2840120787700066
777,0.0011187085982660334,0.00406741060790678,0.011609627681012162,0.10159525670188815,0.27528122694783397
778,0.0011185586927978846,0.003497992517953986,0.010884041396851516,0.09184589284817764,0.24853327323899557
779,0.0011357689660471957,0.0035186939708607722,0.011514348334414613,0.09154955259534747,0.17997248068939672
780,0.0013729062640950144,0.003509103443386411,0.011052890100309284,0.09732883435325676,0.2090245813388384
781,0.0013883172886733177,0.003461957383387591,0.011592634624918772,0.10490675919914738,0.21732536128778634
782,0.0016316119549850845,0.0035998648823897155,0.012857425763509423,0.09845264039239628,0.2176903764883325
783,0.0016431516296290913,0.0033750485436750506,0.011672306911378607,0.09540856365564493,0.212806210071193
784,0.0018786198641061536,0.0038989488678002394,0.013423566086107359,0.100590678707718,0.1995647346128795
785,0.0018142553805483997,0.0037823209356557005,0.010842279478472355,0.10688604282203039,0.1903709779389789
786,0.0015933696855653504,0.0032962947655470185,0.012542969275436569,0.10438125166067774,0.2188858498390697
787,0.0018341646783450554,0.0033069206127685916,0.012803832951186738,0.11113931878274116,0.21474452986082362
788,0.0018305478396465156,0.0029141943667918037,0.013653992114804262,0.11705506474824898,0.2133423908511152
789,0.0018625712650658737,0.003792111098077969,0.01472062173190498,0.128126441214731,0.20231189304835936
790,0.001728345748175361,0.00371236704692303,0.014425054828303434,0.10802657002089533,0.20293720902561632
791,0.001749515807048165,0.0036500424088978423,0.01460259446955024,0.11279108601040233,0.20899542487721254
792,0.0014933091636620188,0.0033804101515045454,0.01501045590054335,0.11977121416394569,0.21045794504979815
793,0.0017520206756673079,0.003181645763616149,0.013254710221664698,0.11514341864574931,0.23939870310516492
794,0.0016204409898168963,0.003971801819406415,0.014046429406742543,0.12746790466374902,0.21912428454037514
795,0.0015856313552038421,0.004062017114288666,0.014507975022475795,0.12695003195015936,0.2599337681124577
796,0.0015626921933054433,0.0034529237275348237,0.01518027257388248,0.10714684831922104,0.23460109173885063
797,0.0018174135381475711,0.0035514690772246024,0.016392941369669452,0.09912018843949888,0.19946781535244812
798,0.0017786656006301286,0.003199890914533645,0.015686733150787623,0.10242226588416121,0.21477799811910872
799,0.0017189117143171762,0.003066778345860289,0.01610690767402291,0.10839543856655688,0.16546988374565008
800,0.0017075209757904733,0.002985360108569065,0.017094991731536776,0.11281206163773268,0.18407579283935405
801,0.001712183576015884,0.0027498909694653813,0.017474459197886417,0.10514362207876754,0.1790226753577373
802,0.0014219185392366474,0.002666980286806931,0.018149416288630378,0.11117461206669334,0.18024953718026138
803,0.0012852844438903466,0.0022960367980554923,0.014590118863749125,0.10441014263072135,0.16710820078657126
804,0.0015335437271891139,0.002885386029141574,0.01454284780187695,0.10509687137107375,0.21407501879522567
805,0.0017880782731164576,0.0024970559677151547,0.013273871135087092,0.09768590323622343,0.22171817138403663
806,0.002033459270131591,0.002575891216921001,0.01257437006779481,0.10030354310433934,0.21356138376312006
807,0.002032654574668854,0.0023793355260037044,0.013228740298696999,0.09260578647215682,0.15678366921938627
808,0.0018296791760581683,0.002128497577765291,0.01222097149219953,0.06872123408376721,0.17626519261355883
809,0.0017518382019815321,0.0024674831397674952,0.011692119982821624,0.07267219438593522,0.1734287150999746
810,0.0015610977431607285,0.003261631273973143,0.010580426801859708,0.08005901950996971,0.1992612337265578
811,0.0015396728885717385,0.0030084714539407417,0.009633613175216053,0.07930131930188097,0.19105883425210615
812,0.0014999766521431404,0.0025065562969247158,0.010303496240484314,0.07706757817887988,0.22326481539818713
813,0.0014931902606635183,0.002825942176747765,0.010895858445496159,0.08620668109357252,0.2221098626869277
814,0.0014701522108283038,0.002950060755071833,0.009778513618855761,0.09896867175319986,0.2127053664444683
815,0.0014799790855843343,0.0028204034410125615,0.010266315739260673,0.10035039727878631,0.2232547351652827
816,0.0013091583690828731,0.0024258529100582515,0.011461856262989248,0.10703845062770374,0.2044107614816521
817,0.0015622447036661175,0.002334030542918329,0.012330015807626023,0.095359807542059,0.22129439159464045
818,0.0014421458374166947,0.0021594550926118112,0.012286953858153628,0.10218525436021758,0.221840504338415
819,0.0016975696357105533,0.002262943895114904,0.011842756626730722,0.11319993326150694,0.18263827208740424
820,0.0019487011737977596,0.002313142631253674,0.011191363695226842,0.09797829364045632,0.21159905150282937
821,0.001961363444837587,0.0020953820171184124,0.011914979560109923,0.11015733590030077,0.2050696820461515
822,0.001863408537711949,0.0021567239422396922,0.010384067712109209,0.10714340692722923,0.14200338725020253
823,0.00210821927886099,0.0022766436631376477,0.01208751425168357,0.11637346037144207,0.17238022737020214
824,0.0017241781041403017,0.0024096529759084126,0.011108530200365981,0.10422426640455631,0.1913825778529399
825,0.0016589726326735935,0.002152485164694723,0.01155777662025171,0.10110543974199057,0.18774151904643183
826,0.001198535400525305,0.0022627636847378993,0.012980881545958646,0.11196861770485125,0.16362289815845857
827,0.001105481628675255,0.0024398709755953365,0.011168060900393404,0.10837211755563517,0.18630965730752472
828,0.0010523148342563306,0.002528313998920299,0.011297921250842238,0.08762696977111611,0.19783248217514865
829,0.001104297459396579,0.0031276243402687566,0.011671011819087175,0.09849777915044176,0.2178741925154846
830,0.0010921463807745484,0.0033694808088991723,0.012670354784588516,0.10282295344978726,0.2129939847778395
831,0.0011679563472098975,0.0033997935292200553,0.014103522050585498,0.11269980012015146,0.23422074680034818
832,0.0011579402510602556,0.0035598016083380393,0.013801300076733232,0.09393128236511229,0.25727869345641063
833,0.0010259392714289562,0.0035102156442196877,0.013067492888770226,0.09406301337374989,0.1907442522424418
834,0.0009031475398589815,0.0035758036988508607,0.011256372095687087,0.10543173024412109,0.16715380584206227
835,0.000997402990953384,0.0032733711802422094,0.011195944206318706,0.10626013662507128,0.2027598026824544
836,0.000935486881347671,0.0030814536455627695,0.012562160054137048,0.10908149315806487,0.19211847167656335
837,0.0009873325720901433,0.003707503393029026,0.012972766149241385,0.10789284108415471,0.219998236376051
838,0.0010027247376995525,0.0038886424483067965,0.013184648523715165,0.0915031911658584,0.20996797758548286
839,0.0009523118202924652,0.0031686687176498713,0.012992649701428044,0.08483871556540495,0.20269547339167626
840,0.0008799487390367554,0.002825238965252376,0.011057793458025392,0.07920180705680206,0.16856287517657126
841,0.0009777696084944897,0.002594481842284284,0.011297156658390824,0.07678290815401342,0.17222828876485796
842,0.0011513325560572384,0.0034057429425943518,0.011028919539868206,0.08560294957723334,0.19829214845425702
843,0.0011080521364894265,0.0028901753232736613,0.012169543141200036,0.0938081919271481,0.21488319729295827
844,0.0010621710878539763,0.0030513817818219402,0.011681550795635435,0.09342739961734597,0.1678467545821136
845,0.001143315107926565,0.0030252518253147823,0.01214682149674355,0.08530484969290766,0.18140214444403843
846,0.0011255877816844218,0.00267065112139419,0.012296510564156237,0.08247414021697526,0.21946873947137546
847,0.0011322460996355923,0.0028314457999436995,0.012546163501020826,0.08110532588605557,0.23597851940883466
848,0.0013271126568857854,0.003866903947283529,0.013380790865216024,0.08693870663657359,0.21867887315801812
849,0.0010516884446283236,0.0037939925133890127,0.013374676684018353,0.0843804330144163,0.19483113410072864
850,0.0010111115124475326,0.0038043746880294786,0.013212490654414339,0.07146529674828891,0.18671965733131743
851,0.0009209197258062768,0.0036276221059683253,0.011949200912789261,0.08087138118621669,0.2056450332779048
852,0.0008368545990238784,0.0030485522576461895,0.01149317412680732,0.08263351439343082,0.19606556002726389
853,0.0008295997539220372,0.002975130745751625,0.012449973041517293,0.08508644730952417,0.1703358537888046
854,0.0010424601270657397,0.0028544075141991357,0.011991482527410514,0.0886276963965744,0.16417996758094067
855,0.0010493887167011085,0.0030282632191511653,0.011914858306231816,0.08359743433543498,0.13085654538779068
856,0.0012994820255696953,0.0031240553873271735,0.01065649488045052,0.08271178207937402,0.141258118674653
857,0.0015525278686618442,0.002862318690308474,0.011771396258431316,0.08848236989592188,0.1423351046230919
858,0.0014768988397664614,0.002850145625288196,0.012872590269923604,0.07837817410910625,0.1437651811765544
859,0.001337067237471565,0.002940390879834628,0.012630001668770053,0.08524907232430928,0.14831448549327986
860,0.00118585458834543,0.002911296067750897,0.013923173589267658,0.07792937005630304,0.15949998759858314
861,0.001431747999134332,0.002779236419555468,0.014031255047666261,0.08652780384318853,0.195299915782114
862,0.001670698890857793,0.002894351623352415,0.013763699331214647,0.08835111530672222,0.1767551174505308
863,0.0015616728853118855,0.0036437491894579068,0.013817126383403757,0.1014257928852232,0.13568618666475288
864,0.0014130691702900003,0.0035816279012385443,0.014842898663859955,0.10454282838385844,0.16099997332755275
865,0.0013954560187888578,0.003093414376270823,0.01522165117635962,0.10049262952865554,0.19016458595337735
866,0.0013858626700311394,0.0031841793009113072,0.014649641245733156,0.10903552399329408,0.18834090420821759
867,0.0012586151226295277,0.0029830365984437517,0.014830253362157549,0.11181454749436895,0.1939894127182957
868,0.0012909136553313958,0.0031163395127069057,0.015096523432472678,0.09873371669775323,0.19793514591742467
869,0.0012773458191185328,0.0028323215765538195,0.015404669189485453,0.09970539393723797,0.19733730315510145
870,0.0012171162061079543,0.0026735272891107633,0.013638480737595325,0.10450555409046981,0.15381193035913002
871,0.0012070080617809294,0.002716869482927117,0.013843485964108683,0.11464388758261163,0.1266902089059041
872,0.0013981714323505203,0.0027440061827579743,0.012669895547690442,0.09818953318872464,0.1334147471721876
873,0.001300969521418244,0.0026667535212189872,0.012350493994710518,0.10131355115552855,0.18919989540100832
874,0.001233783642617348,0.0029135370254970553,0.013349821537595626,0.1049622628165508,0.20220807263541984
875,0.0010306846671366658,0.00365511239183411,0.014208966378185733,0.09448572834220025,0.2014919105711436
876,0.0010670391009680394,0.0035625852365668747,0.012840168267813498,0.09296262685645798,0.21108773218544857
877,0.0012708380440700456,0.0037797050434960336,0.013136155018259018,0.09478494761949154,0.20825080130443446
878,0.001506294509777363,0.0032564387173810807,0.014124768170025843,0.09672471939864585,0.14235671334829753
879,0.0013922087364646395,0.003025638173769444,0.014848244354177618,0.10120516334477848,0.1692808665659055
880,0.0012011524582207723,0.0024712095313261734,0.014904750494104132,0.09159801482827652,0.17143492088919784
881,0.001192267590997785,0.00217716612785512,0.015630362823689136,0.09748321249546366,0.1743089111128061
882,0.0014425835145069547,0.0022936160453745353,0.015925162344314455,0.09372109672191489,0.17785268292335485
883,0.0012474447267872963,0.0022720872784793697,0.014409600709479334,0.09863864883977609,0.18609382669191565
884,0.0010999633338198032,0.002448222944979429,0.014088484966930551,0.09996746252635778,0.20405263524327777
885,0.0010698407807622342,0.0024470767226644355,0.013906198601606896,0.10250930524366134,0.16859642490822074
886,0.0012760759410316315,0.0024291406390464327,0.010758645643041695,0.10933257948885533,0.16078899047859463
887,0.0011669099484805012,0.002549645849813325,0.01177739022896779,0.0954395433580534,0.1551342998856045
888,0.0011792157936160008,0.0026184739724832763,0.01301822439675738,0.07762050551098805,0.16586715207306635
889,0.0013981616543880904,0.002665646763349018,0.012851301703376464,0.08647979004094826,0.20868034349805464
890,0.001318524799151934,0.0028862613715474853,0.01303868139301291,0.08870118456653665,0.20277875722144278
891,0.0013049455653497855,0.002573344855370226,0.013035265153092258,0.08391362361284965,0.1961556053846024
892,0.0011955900317564023,0.0025351130376227876,0.011929050650818706,0.09504231292565002,0.15962675437073626
893,0.0011957999247589946,0.002535254244347493,0.01230859172644343,0.08869436849981677,0.18848092616634762
894,0.0011458516430807983,0.0025602490018413024,0.012642662307263793,0.09857479300769564,0.1910833252998697
895,0.00112259745086791,0.002834330187973688,0.010830520505809299,0.08192777463793345,0.18868191794996675
896,0.000986655430247157,0.0025531669450757563,0.01182741818683356,0.08945636537909231,0.19885093923072336
897,0.0012062644723902045,0.0025746203482059716,0.012032526655606007,0.08719410612083411,0.21453335067252294
898,0.001153985771000996,0.003006868783308861,0.009585728998427632,0.09590416749887082,0.17844675297479384
899,0.001378249234718131,0.003576240615710645,0.010958401532117348,0.09404078080166742,0.20115340473938462
900,0.0012190816030132614,0.003789560849105746,0.011231359001179166,0.0898940870203589,0.18873196556287847
901,0.0011687933401072007,0.003588450950413295,0.012140676662192916,0.09371565706428851,0.18310263126123005
902,0.0011520827002999504,0.004438540772187694,0.01334712744344889,0.08643378569095347,0.19405702700480737
903,0.0011334531340294494,0.004177142325763688,0.012813277881759535,0.07259868572338461,0.18460133313720045
904,0.001150406759705347,0.00413198591443767,0.01350668236666828,0.08269407417483006,0.21314881413156192
905,0.0011605225884566126,0.003920405730976525,0.013765361472508406,0.09308166708004131,0.19072337388958532
906,0.0011860714307161296,0.003381679293150582,0.013945553223722677,0.09619461787139091,0.20465832830759173
907,0.001398952417352537,0.003421650569882234,0.013862901878491663,0.10489736301398878,0.16319716857197322
908,0.0016267166382495076,0.003485017859603702,0.013266368395084438,0.10505022196088426,0.17902842595615795
909,0.0015314331189038427,0.0035983588146127374,0.01405045977711382,0.09476365435439976,0.1921794526688271
910,0.0015298751552276105,0.0031848770754339395,0.015239735882813715,0.09376441831381954,0.13994884598379115
911,0.0017445110896870367,0.00299635897254862,0.014924701799658902,0.09266941818830779,0.13919357627557
912,0.001757492314211018,0.002991172667512791,0.015139831974859116,0.10306224133249767,0.14156597495023737
913,0.001978301865255808,0.0024908982989613527,0.01575905110124438,0.087280884646958,0.16497921537255308
914,0.001625473086926302,0.0027549330688209877,0.016743629415417894,0.08839335062384815,0.14629443384201632
915,0.00159030937037003,0.0034899369323855784,0.012808275939330668,0.09371727236104728,0.17040334623622114
916,0.0018213673239803438,0.0034872015104850896,0.013007644393995106,0.10334516929755583,0.20234235349897534
917,0.001595587409072734,0.00332910133146846,0.013425340129795064,0.09214174746088662,0.19231985165031448
918,0.0015795744290282752,0.0034000896173287634,0.013087652076658034,0.0990854990198437,0.17356005163690458
919,0.001564307986875987,0.004369429377590582,0.014005846164863459,0.10574399084014534,0.17667585858768384
920,0.0014901087364547585,0.0036151120606703994,0.014831744597122169,0.11134371843491746,0.2284064286319831
921,0.0012289095032612717,0.0036048687643042655,0.01437807775713463,0.12262978617018695,0.24464644921382916
922,0.0012397713133689865,0.003752793005722427,0.013231617755029174,0.11008646884316137,0.183350772431507
923,0.0012739396158563657,0.0037195413190292508,0.011527455764276212,0.11054206980895101,0.191397726368263
924,0.0012690006099426217,0.0030181675920603634,0.012604264988319189,0.1227731097490848,0.20845509057463202
925,0.0011576330383223374,0.0030314071623585253,0.011762406961319149,0.10464992065363331,0.22960365152899648
926,0.001197464477814228,0.0032252107727718843,0.012546856816313264,0.09777195971930062,0.22644528256038432
927,0.0011037865058333084,0.0035218115077643103,0.013377433463481697,0.10425357284796946,0.21404917530549333
928,0.001266292928817591,0.00343712607929235,0.013982451907008187,0.10721136697153688,0.18763051119834337
929,0.0012764466097524565,0.00316398911013649,0.014048846383121082,0.10513659149986516,0.15380302878369168
930,0.001245949556177508,0.0031434147856741375,0.014951451888711047,0.10202370829524851,0.20150065028828143
931,0.001185866014772028,0.003278555353225083,0.014394856710471865,0.11140838551910595,0.14948606567631753
932,0.0010697970907726877,0.0030055576813928543,0.015035690253582886,0.09567999079418792,0.15839852755222383
933,0.0010960528420130649,0.002741437017142611,0.014412134752974282,0.10685564057326849,0.1812857104056193
934,0.0010755688523537584,0.002738182959075696,0.015151604440176575,0.11830344316491873,0.16400641187078102
935,0.0010310078357482983,0.0025888429281274343,0.015386168444256226,0.10908903167808681,0.2140333588707705
936,0.0010604681394140469,0.003213147063795167,0.015591515122573212,0.10705966601256553,0.18429499989110676
937,0.0008829812645291257,0.003424760056665493,0.015533944404692121,0.11097440857345839,0.1802791688511058
938,0.0009147796182417529,0.003030709534538294,0.016670628012790602,0.10931156371450113,0.24875937651746274
939,0.000794018313678742,0.0029603005962549477,0.016651492007812668,0.10355069112185322,0.2435994188278561
940,0.0008263775004543976,0.003172645393948007,0.016297314204835798,0.09691520167208381,0.24518562793122142
941,0.0008245567097470497,0.003296574161094802,0.01701665010900532,0.10629441301047685,0.2201332047851842
942,0.000890302971935987,0.003322760882622596,0.017043422166649017,0.1049000942501985,0.21449201882258942
943,0.001010479751687155,0.003442906831401099,0.01685411258312914,0.10390161431721416,0.21548013260515853
944,0.0010331800150377491,0.003302535054857505,0.013492126581219769,0.10691172458522599,0.22276768456335813
945,0.0009695102379882683,0.0035150250087416426,0.015060855824236215,0.11272525464391589,0.2168648091400741
946,0.001149184010177235,0.002874950170750143,0.015860521969336783,0.09975455499170599,0.14969528915477948
947,0.0011589727182165987,0.0031128183912945556,0.015950374608954168,0.09722470043572479,0.15764703515799872
948,0.0010652960060826078,0.0030242030212448813,0.017032576626018113,0.10647408441098292,0.18951778830653954
949,0.001082840361293389,0.0030014434528282535,0.016675735694758345,0.11285082183086365,0.18675146083520186
950,0.000911221810657831,0.003493989602212919,0.017495787197441173,0.11294935653318516,0.18868071201172978
951,0.0008749450433654105,0.003656453200251983,0.0176672424857306,0.10755167445605407,0.19285850136167293
952,0.0010316818829410066,0.0038041952254831975,0.016464586615221495,0.11645993667079253,0.20843161231091367
953,0.0009826820805347877,0.0037588422954384177,0.013046629261252732,0.11167118755213362,0.23906789978766646
954,0.0010307872468953297,0.0036626363256197715,0.013255067387302689,0.1147642775270655,0.22771507918575776
955,0.0012611209564577287,0.0031424228353657915,0.012755421549941562,0.10430312222549044,0.21382052124389558
956,0.001221645514617939,0.0032043060378610633,0.014228868316519582,0.11334586828667159,0.21490807484758964
957,0.0010651212960422218,0.0033467615643818123,0.013852394825648963,0.1061619527306248,0.20425888618565707
958,0.001001276930321242,0.003922802394222952,0.014385066329561658,0.10004938822568632,0.23731019909915632
959,0.001030597671024697,0.0040000258355850395,0.015223742744782172,0.10802209941074986,0.261876960104127
960,0.0009802501860163865,0.003794631320113196,0.013616775145604554,0.11002469830509383,0.24940693848184983
961,0.0012311473310758904,0.0038654946683692273,0.013362112514809064,0.09651412614623656,0.2482925648516215
962,0.0012001058005966414,0.003946217665020104,0.011243533598802754,0.10651981902453415,0.23421248278047077
963,0.0010752814377222595,0.004247089954248409,0.01220888572381956,0.10996851071139689,0.26584975809039435
964,0.001322469342200861,0.004028809347166282,0.012513542050539377,0.0927195491153908,0.2912451301651558
965,0.0015752993713473013,0.003503563783988103,0.013793223988062436,0.09945722386070083,0.28617445229452865
966,0.0015981649340880302,0.003198067904493923,0.014518074673377658,0.08951509873472775,0.27902669794903806
967,0.0014781140975560331,0.003432802366216993,0.015065331417126336,0.1005989226754204,0.2817978465925448
968,0.0017242994380419546,0.0034141072633090156,0.014220255270894497,0.10455056366729236,0.2860638090362958
969,0.0016241164429640956,0.003538417367586889,0.01494010700501025,0.0896633700803141,0.2823910901341186
970,0.0016293884566596607,0.0029503652864344867,0.016331873448705223,0.09171399254689717,0.31271105111194214
971,0.001664239637269109,0.003081139700401454,0.015766291430061353,0.09807525905346459,0.2807321756910587
972,0.0019117897195628513,0.0028877821325634413,0.01542215925877795,0.10665919294881074,0.2943024991402904
973,0.0017524026495011624,0.0020467449359707823,0.016664697064410334,0.11181785612275463,0.3153829254816718
974,0.001981659836104286,0.002416975633789674,0.015524821588131319,0.11108759848622196,0.321133973067142
975,0.0016714684404143577,0.00300323043525652,0.015504399249961047,0.10595625696148454,0.24996901828117998
976,0.001491513093778329,0.002960258202004345,0.016880913801248593,0.1059055924365304,0.2723729445284405
977,0.001335312899167629,0.003055090358042049,0.018636966906772606,0.10366240230951224,0.2747182979821015
978,0.0013510435187252209,0.002990183863678417,0.017663690791992977,0.10223655721492861,0.29488466275039277
979,0.0013249217121906194,0.0028070960353511728,0.016980565420780868,0.08443066134760142,0.24007045144299277
980,0.0013017196861443742,0.002793829779252148,0.016394252949884437,0.0888630415297899,0.2659146139669481
981,0.0012105160685540513,0.002771715433647024,0.01609060954392601,0.09448028770423061,0.25223564137270266
982,0.001076818461707288,0.0024935292316101768,0.016062733829892543,0.10179921184188037,0.21325313868141965
983,0.0009688849313144173,0.0030021589808187825,0.012890052134599471,0.0906057171328869,0.20596173063673814
984,0.0009413367581192489,0.0029663570695789947,0.012992216689503946,0.09027457859857453,0.20413511841075907
985,0.0009593672868600179,0.003135559797832799,0.013612597709200576,0.08638896083905112,0.22724044384242775
986,0.0010088595996572169,0.003036950505310969,0.013024642600271762,0.09562680864112648,0.24159951034521854
987,0.0009759186401760573,0.0036269338411062534,0.014056813159046081,0.10974171849897292,0.2152458213952023
988,0.0010850932830224753,0.0035468959708353574,0.013349220333920168,0.11675114893351374,0.21353615192864586
989,0.0010578631154643547,0.0035511211545878807,0.013650189642922413,0.10706131752598239,0.21112676628897933
990,0.001004055098197542,0.0035862346157995574,0.01273952855491787,0.09715306626966967,0.2726103715098635
991,0.0010112181495806867,0.0032825786475779734,0.013249705410563483,0.09564664730363145,0.2700616732096679
992,0.0011348724845892178,0.0032760604053418208,0.014314397367148025,0.07168803242710042,0.21810906011620834
993,0.0013413265805504843,0.004149438260944873,0.013925476431634056,0.0785482543354663,0.24663176756028585
994,0.001569569102631146,0.003757744826690561,0.014354979717594809,0.08438249599083954,0.31505655464720644
995,0.001474449140417681,0.003154730491857406,0.010915185258970062,0.09200455624701805,0.30412447531268955
996,0.0014868880513950699,0.003057718752534295,0.01102821868257617,0.0827444329985584,0.2924628631098163
997,0.0014255559507244573,0.003126670730068175,0.011149387751042001,0.07100563634690614,0.2460066635926757
998,0.0014442391237583256,0.0032632550373324714,0.011921318838178221,0.07842852346436209,0.2624869096003503
999,0.001358871164280712,0.002982832316948124,0.010706830816122722,0.08194013450482066,0.1790100398790836
1000,0.0013880517892313718,0.0031633271951541113,0.0109569900943348,0.07423175521063738,0.18329001336139997
1001,0.0011912501021207312,0.0023525239616142392,0.011725387141537657,0.06681520780587022,0.19431241716542808
1002,0.0010365249466135365,0.002305557422550143,0.011222445036181182,0.0740078668579791,0.18404427049778932
1003,0.0010653653934095811,0.002504933535005291,0.010196730603496367,0.07976419510700068,0.23353026534399504
1004,0.0010513217640092981,0.002242097103609042,0.011012086634575435,0.06165402375744536,0.22489814949486878
1005,0.0009071630392464889,0.0023597288361373787,0.011973751446355785,0.05963598138882677,0.22245486782919244
1006,0.0008927090077268959,0.0023520504798154457,0.009504060437173943,0.06929606543166304,0.22223918531473502
1007,0.0009049132653436294,0.0024606580552913545,0.01110966779021191,0.07706302263915715,0.23456880623790438
1008,0.0009012020605287022,0.002441151167507591,0.009926751051277567,0.07974006935683804,0.2469654671932703
1009,0.0008274305394572398,0.002987390914971704,0.010071007143529079,0.08603170088929635,0.21778468959216832
1010,0.0008608323291091688,0.00318532998638864,0.011781119412672071,0.07988639860571717,0.23081958763376284
1011,0.000876238480966668,0.0025883071353340103,0.011840740370124518,0.0849918675359404,0.20061042779731625
1012,0.0008993837201229216,0.0029159773435280807,0.011881998000960552,0.08086966534875356,0.19287940057365743
1013,0.000923365040144041,0.002694899617014839,0.011271590654607722,0.0825152780793955,0.2432634167446018
1014,0.0009548120126985778,0.002459140339994943,0.01184609386295248,0.09226080390073443,0.25765803289062
1015,0.0008909311492750434,0.0025061374270019744,0.010761319043175333,0.08349411737482582,0.255896114387551
1016,0.0011161912284955032,0.002261930138929095,0.01166973103971965,0.08624007426360114,0.273468325680003
1017,0.0010900593909244278,0.002430869761939526,0.011640902035798846,0.08550236014489547,0.2291012799728146
1018,0.0010937152297198736,0.0020987400458141402,0.0120773243499346,0.09210378585731366,0.22157004210017692
1019,0.0010516743949361756,0.002063062350712658,0.013360276769261551,0.08918069195802804,0.22945362457555402
1020,0.001044525103505684,0.0026666279639515735,0.011710141930451825,0.09835383093875262,0.22766743366480746
1021,0.0010796504824312726,0.0029597366420829395,0.013168413491144398,0.09372483041474644,0.18839770207056009
1022,0.0009718729338245064,0.002688046091301,0.013083750488148051,0.10119817246180042,0.1831607242035471
1023,0.0009321562937491887,0.002547330217869107,0.011624719108178527,0.0860813143286967,0.17589834627767234
1024,0.0009211365403073542,0.0023694954769036794,0.010755739685348775,0.09276851110458065,0.22572528219184038
1025,0.0006382888983886508,0.002949803908607545,0.012069864108083984,0.0902312806432552,0.17852658685124975
1026,0.0007041176047044665,0.0032019814755462053,0.01114521323057481,0.09649515500284471,0.19383833680972873
1027,0.0009218209168396532,0.002856852347374297,0.012246377177402255,0.08037850168277572,0.1910739335211736
1028,0.0009038544696830193,0.0029999446872715075,0.013313862052889733,0.09058683578941853,0.19116616845027654
1029,0.0008675022443038106,0.002932030420133944,0.013451247290479272,0.084990650045146,0.2115780614096698
1030,0.0008721005708918518,0.0030634118682224087,0.014219894392509928,0.08384118650367366,0.16715784916687604
1031,0.0010845462875638408,0.0029173184603121212,0.013121874274524709,0.08461925236845455,0.17449287656388474
1032,0.0013190174579505124,0.0024390705930060212,0.012528639726038796,0.08770340573681373,0.20858431788849993
1033,0.0012889979042801844,0.0023971977063084434,0.012937981371821143,0.07143089446111214,0.25303197812347145
1034,0.0012996042609236171,0.0021433789572886898,0.013982987138632557,0.07638446429026279,0.25266395785528356
1035,0.0012923759900057444,0.0022374278899673123,0.014527939265346707,0.08532374940969667,0.25618945904425244
1036,0.001311690616221132,0.0020572112746755013,0.01481888136285425,0.08668562681228262,0.23308480670575807
1037,0.0012815793621269585,0.0022243377392072257,0.015239377938953622,0.0965016380371636,0.2163625892821136
1038,0.0012190805769196104,0.002390979217769016,0.014465805033572997,0.09650863926166113,0.2121646310303198
1039,0.001047289313547604,0.0024152013286489076,0.01171833944936411,0.09519396566197873,0.21068770522170108
1040,0.0009845132962438253,0.0030087052696203946,0.012864252657980742,0.10553267980345311,0.24605038772777893
1041,0.0009810217847171685,0.0028189794777337285,0.01345510064862517,0.10601276797757025,0.2502069615824883
1042,0.0010405557407933556,0.002726070733166404,0.012853586523254449,0.10163284271775806,0.2513272083334543
1043,0.0012601273067242495,0.002638287649088251,0.014092410978888035,0.10326657180485996,0.23755903568796172
1044,0.0012129058084609666,0.0028870995475102175,0.015198582590206497,0.10646374824168559,0.23707191760585863
1045,0.0010896741746222259,0.002831173855543244,0.015187129134897129,0.10162056317776219,0.2485313823686661
1046,0.001146084869319874,0.0025074776563640032,0.016398730947238906,0.09757921185032847,0.23480812162336323
1047,0.0013983278970149742,0.002588030757640543,0.01511862628144073,0.10697713019834815,0.2314677237998467
1048,0.0012589888069432231,0.0025426216992995494,0.015015090814912669,0.11304411818596774,0.1772954806959812
1049,0.00123583348779615,0.0027696116893477295,0.01573275834450532,0.11472035960383553,0.1790153430690002
1050,0.0012457591382314596,0.0030745256658152044,0.015737569166368162,0.11409910366855718,0.17977868377568088
1051,0.0014853767891707215,0.0039026182085579713,0.0162374015055601,0.11353801880985051,0.20516513104845574
1052,0.0014302402465725913,0.0041848232508866524,0.01373321891011831,0.10562007009841212,0.20604065420993922
1053,0.0014191482793205511,0.004111848640554322,0.014133065228024393,0.1044469600799679,0.2539167365083455
1054,0.0016588773560021325,0.003588793819627525,0.01571631478532806,0.09695683600704637,0.2829036248643174
1055,0.001565426087757062,0.0038689207757874413,0.013174440074719513,0.10465396679657607,0.24314387971909013
1056,0.00156168909936268,0.0036917298354398956,0.013122605307263335,0.11043739521107393,0.2538280594666014
1057,0.001468400083383651,0.0036564640789485364,0.01481947440943524,0.11166746873083067,0.24704767024851937
1058,0.0016735587868863182,0.0031714429971246437,0.012088873905891567,0.1000611734195911,0.21689676011381565
1059,0.001527485468465829,0.003312661165097366,0.011727779752826527,0.09669218547828831,0.1710246800199158
1060,0.0013039700471512855,0.002990714087132738,0.012121158377014524,0.10683523334923306,0.17210753817019817
1061,0.0012595609033143004,0.003203372787279988,0.012035574108455155,0.11001039350157849,0.2130272100649979
1062,0.0013043453567272432,0.0031090723525604488,0.012464111663063224,0.09789588660489935,0.2086192038154281
1063,0.0012378206825696206,0.0028833741896585785,0.012970174110483464,0.10602316487339228,0.21211227610561548
1064,0.0009308706849251129,0.003478938802813856,0.013612171047195264,0.11647962666496314,0.23017831735714836
1065,0.0009063907993980688,0.0035596723349985327,0.012712001969156362,0.11827348523281041,0.26561570744955754
1066,0.0008834281329356652,0.003333019230789539,0.012779842739699843,0.1184227742055042,0.2589982830398295
1067,0.000944814068341714,0.003174947040608866,0.013730543307752906,0.1279690598411599,0.27940713065606365
1068,0.0009887040879351613,0.003134183827809545,0.014924384129449984,0.1294884325207201,0.22030922414781953
1069,0.0010647799130310144,0.003170155092323752,0.014642950390805301,0.12632040488600343,0.23086709238374692
1070,0.0010913517782337396,0.003114367274383801,0.013139331798133522,0.12932352557883925,0.21044869752747025
1071,0.0010543038595390937,0.002994199958459878,0.011928474632969973,0.12261866702304011,0.2128918717374811
1072,0.0009659599397203168,0.0029657632895885647,0.012544642189981952,0.09915337848288813,0.22125578625138712
1073,0.0009137943328729254,0.002969008789269712,0.013747463311072954,0.09214199658005617,0.2180212241956944
1074,0.0009128951666736912,0.0029234162074164224,0.015050470151714703,0.09494786137263303,0.2360028337934838
1075,0.0009478466791051223,0.003079317771099896,0.012061950899895856,0.08775588914071439,0.23533015778196306
1076,0.0009848076145924365,0.003197755432556253,0.011842967627094187,0.09717513182539582,0.2697619910033609
1077,0.0010328530194810696,0.0030750860258670783,0.012354652651381663,0.09201329150944294,0.28182559067177776
1078,0.000960111376781156,0.003086839005678562,0.01290650804032475,0.08101429945277024,0.2379387722693949
1079,0.0007528996831722388,0.002699518239572611,0.014686576845575904,0.06806580987292897,0.2352905661427611
1080,0.0007695145251647253,0.00262447563613099,0.01231503991064632,0.07883963757413302,0.23598581708877908
1081,0.0009076878362003949,0.003290288487339426,0.012355139512024342,0.06824651089060149,0.23700419544386375
1082,0.0009237817194941638,0.0032821300565321495,0.013507839269677191,0.0760242035045915,0.24020060441906543
1083,0.0009315305384717666,0.0033214132943926683,0.012890968362832914,0.08559427339365655,0.27066575929091513
1084,0.0009230603716695747,0.003631488682183286,0.012074152038743761,0.0706080962107761,0.2808408539053437
1085,0.0009650759064398041,0.0032760233355779403,0.0130555398130687,0.07982577014284142,0.2066763541009186
1086,0.0009594384898457263,0.0030367230913004237,0.01509896958784776,0.07992249225208406,0.237590139686043
1087,0.0009719460808505268,0.003204312157775979,0.01546211862078939,0.08973176707417435,0.20409455798645923
1088,0.0009405449029546981,0.0033939342517291977,0.01444056327926197,0.09331784186428664,0.17341501965394596
1089,0.0011346825770165193,0.003382929172152158,0.013429268481455755,0.10013774505927943,0.21254892645690604
1090,0.001099964753020333,0.0031813208827198426,0.013519928413128645,0.1075388427084508,0.23577331434805823
1091,0.0009765839612545114,0.003474477627546709,0.013166131198256872,0.11640388485674667,0.1743345690951811
1092,0.0009572217112615893,0.0030688975070624074,0.011772160599229647,0.08991021260822996,0.16578685020042805
1093,0.0008394701871826098,0.0034976247182957458,0.01186540664308033,0.09629196367165777,0.16291675711809456
1094,0.0008506548040548109,0.0035206944533783813,0.012367232897741996,0.104074807198114,0.19769657032907914
1095,0.0008486767930140051,0.004358105162304306,0.011910816239024877,0.08554276949946914,0.19647762319297532
1096,0.0008813287176089488,0.004403526930062468,0.012599160698764633,0.08176425395029993,0.22193869730722193
1097,0.0010721369289277327,0.004205950027120398,0.013016791590448329,0.08972991988620857,0.2160437407111652
1098,0.0010768580600434556,0.004175283519751924,0.013867666167022952,0.10320167685956953,0.24259546786991254
1099,0.0010364975253759994,0.0051023403142909035,0.014996128395618473,0.10881837232282573,0.2402702286653564
1100,0.0010508951632363073,0.0043775904482063,0.013671419626079307,0.1095236056882821,0.25436807007874557
1101,0.0010450890560522632,0.0034935904045585685,0.012440373250275793,0.10835998597513556,0.1968242690965057
1102,0.0012163367999943285,0.0029842735224764492,0.012506139489294061,0.11537099201929188,0.20568968919547537
1103,0.0011106205480472594,0.003190381938170475,0.01034146654729584,0.1027166096878499,0.22303898560959343
1104,0.0010105896330753563,0.0029833822134475883,0.009151405782441393,0.08976413050652561,0.2407402833153153
1105,0.001210577502206087,0.0027488983734871328,0.009102166702979178,0.09883599314752549,0.27447522686749815
1106,0.0014224190121849489,0.002817601008270674,0.010898496437578741,0.09696376564464877,0.2814472496560226
1107,0.0013731776641154802,0.002921869133951041,0.010726452765291668,0.09989009399039922,0.297598012489618
1108,0.001187129019196584,0.0024123641261955537,0.011369721330889943,0.10816268557402679,0.21919142340811967
1109,0.001122735000613285,0.002269086487423001,0.0129888548714977,0.11074091259486256,0.18642828152035076
1110,0.0013365358510211275,0.0024154237107725917,0.012708318658434343,0.1185246115597067,0.22038304129925318
1111,0.0012799884457349766,0.0027901531070699277,0.011939856775493451,0.10214112782952378,0.17063070019053383
1112,0.0012113161902936873,0.002693391242632255,0.010544534735905857,0.09709655308521442,0.2333718924079886
1113,0.0011966695442967134,0.002662430526603799,0.011484201346680715,0.08454183885308231,0.24046957162889732
1114,0.0011370522313853015,0.00235488091929562,0.012434829553273092,0.09274056751138438,0.2479647668910827
1115,0.0011426522795712443,0.002306739254789737,0.012557823029633017,0.0937291253123752,0.2596774515473879
1116,0.0011725639110777336,0.0021946357616839485,0.012235572876673711,0.10277785921911448,0.2396550444084733
1117,0.0011963531777698317,0.002346043822577217,0.01392097051256306,0.10265867565956777,0.23683011596557277
1118,0.0009812772311634985,0.002082866435531088,0.014084547684344573,0.10312306492927556,0.24704438986247385
1119,0.0009363946935315776,0.002423231347435908,0.013105776379053372,0.11316666704019418,0.2624500843985465
1120,0.000817603408633486,0.002569089748436652,0.012986677739731152,0.09984870789846834,0.24396963570378657
1121,0.0008263062537302661,0.0026318131667696,0.014338807085616192,0.10971242760253364,0.28598404491060836
1122,0.0008048841364486646,0.0024173923061687123,0.015034054106324678,0.09900937075229183,0.26939829919660346
1123,0.0007569103801176184,0.002805127395807549,0.014766979779897313,0.09233901464028214,0.3048920485943771
1124,0.0007057377213951231,0.002460839859286182,0.014408836826487572,0.10265677097438264,0.3767247238161151
1125,0.000731093016376011,0.002217099285294855,0.016002259180554482,0.09514240540354675,0.36696238166296447
1126,0.00076800468481165,0.0024804442922978414,0.0166138480454183,0.10640678729959838,0.2975146372224799
1127,0.0007448332840143312,0.0028018866255660893,0.01730846648654571,0.10643868170627743,0.3030218401567591
1128,0.0007289214864184546,0.002536114764270557,0.017710419136970742,0.08866795654995877,0.30026128531221824
1129,0.0007778786155579773,0.003009673308895494,0.01678236537447913,0.08493292254085773,0.31113988067407095
1130,0.0008057993436209801,0.0037989557115953388,0.016053707340492593,0.09513332481281109,0.31697163393913397
1131,0.0008741969353729903,0.0035142762815019157,0.01721669225030815,0.09820498009915352,0.28515545356761984
1132,0.000910852208588785,0.0036682004701972036,0.01731956794782962,0.10502925348237277,0.28801872666497164
1133,0.0007401257521707669,0.004459357664465384,0.017065663602352232,0.11453793945441391,0.25651359709620486
1134,0.000882864756609786,0.003937168927895902,0.018234599382388784,0.09845822982544195,0.26938136554546127
1135,0.0008461169633674692,0.003957292373643741,0.017525244866687755,0.10767157191745175,0.25499614897891687
1136,0.0008356950325976853,0.0036747197669663905,0.01732503281802482,0.10856545666321599,0.22355496092842148
1137,0.000842023168473484,0.003513685649083367,0.017077961015115255,0.11735761908562514,0.2074416712420652
1138,0.0007607096030883328,0.003549777059002986,0.016615613437759972,0.09672465599950868,0.21917867192234228
1139,0.000737936358914423,0.003135812285370895,0.016196982694422126,0.09428546725775093,0.21655586332930502
1140,0.0007797348368519618,0.003187300922311608,0.017446897946544155,0.09513413986057861,0.24076752067446966
1141,0.0008059480374729261,0.0027082750988616983,0.015971141848259197,0.09822976623652759,0.21575268210807824
1142,0.0007951090161662667,0.002569901545669153,0.015234502759740266,0.09771121874960909,0.22973288279353268
1143,0.0009849405270345836,0.002490875101546209,0.015456765121081585,0.10797038644633818,0.1913710992796209
1144,0.0010135213433815223,0.003141808638831201,0.015684233684660272,0.09863774163084921,0.17998911280531488
1145,0.0009916862343174449,0.0028964905774531277,0.015515668243963074,0.10467256664790948,0.1938825945403009
1146,0.0008832201154011858,0.002628563617188422,0.012867289145195327,0.08467502634861943,0.1351808703539905
1147,0.0011106712007669301,0.002757140346478183,0.012721800614774634,0.08838290607422032,0.18854076245406223
1148,0.0009873622896774984,0.0025267902173947768,0.012407567541463542,0.08268100411628233,0.17172331689058085
1149,0.0009745183999605157,0.0027036534135418955,0.013867998257631495,0.07904842095323097,0.19420171665856809
1150,0.0010180042750986974,0.0029684777687185304,0.013525918231780957,0.08406859362554539,0.20130190136914172
1151,0.0010495899104460912,0.0029602568807609907,0.013736646600809364,0.09200059937431992,0.21618017673582798
1152,0.0009242733671977665,0.0037577558439685116,0.014420994127672117,0.08661360331628518,0.2045727963436371
1153,0.0008507845931576898,0.0034337628876595925,0.01349463479022795,0.09634064305071124,0.21827604455241575
1154,0.0009003231323747158,0.003324303872810309,0.014002590665099304,0.09760006096691962,0.22589361104070746
1155,0.0011310405259746922,0.0030557445671085676,0.013090104821763279,0.10738732169265461,0.2494443015017107
1156,0.0011373505754742577,0.002995418131039436,0.014787452246136146,0.0960366256211366,0.22911477435873506
1157,0.0013869829950688126,0.0028996716269394343,0.013566215792742689,0.08747620166975563,0.2130493123149388
1158,0.001634417816922945,0.002974490498444172,0.013847900190268483,0.08154289031153904,0.20710157681352598
1159,0.001512212135796609,0.003082339070531059,0.013351475714254444,0.08384440489150433,0.22394214448696514
1160,0.0015075132411352468,0.0024401550398235597,0.012821553597217676,0.09401936458155477,0.19890789493787023
1161,0.0014985669404793134,0.002643960918031532,0.011854867871929846,0.08488702119771484,0.23521676951285855
1162,0.0011140526943983226,0.002279505336745903,0.01245318574846112,0.08594644570240204,0.24190157510952212
1163,0.0011412888022034188,0.0023189668597284525,0.013401921602302493,0.0880728474184975,0.2539552803716235
1164,0.001364251695738439,0.0021215801129540065,0.014142069569507785,0.09370920064599621,0.2990290413094618
1165,0.001326001455785486,0.0023496712224637256,0.016055854484314618,0.10535715126036126,0.2760106362113266
1166,0.001297088661797947,0.0026465779755020916,0.016537560739638427,0.1103043243117455,0.2746271172038019
1167,0.0011386809551064546,0.00318124479307439,0.017046984584573356,0.1059498880026886,0.2880484438334885
1168,0.0010123837576767368,0.0031927908801725404,0.016002027651105494,0.09920892364303063,0.2776286622212941
1169,0.0010696011122648136,0.00306373280889287,0.014660518734115766,0.10889451796908742,0.29931374140466876
1170,0.0011277791806876773,0.002514380249551896,0.01416421745155492,0.09190124764043864,0.25389901753736877
1171,0.0011131078482725962,0.002542946919330536,0.014500312424468434,0.07720366013661678,0.29773047439666817
1172,0.001004224297135568,0.0027183881197947513,0.011770284932533907,0.07030394356700238,0.30830907229077487
1173,0.0010684813672565488,0.0027382750745012165,0.012032509803083945,0.06852964218367544,0.281595001407477
1174,0.0012559458227257767,0.002751671624635705,0.012841540811841651,0.0668973136810897,0.2344031715097791
1175,0.001172263860110308,0.002655841741173181,0.013204759159301655,0.07856533569541582,0.21762563274870889
1176,0.0010660780875616257,0.0034043680242450292,0.009588360602031736,0.08131828612241293,0.25273704124990626
1177,0.0012539007384572993,0.003536974431884698,0.009871564493980692,0.08514774585939858,0.2840619152833197
1178,0.0012720113586280077,0.00447221217268527,0.01078692287385455,0.07299408825420443,0.22234269622760444
1179,0.0012495002961875005,0.004231764663729385,0.009882442083477116,0.07682639551666318,0.24154584705739662
1180,0.0012254986277510465,0.003932102048619145,0.009938620593645218,0.07211949050850398,0.2054438301472466
1181,0.0012180876283721799,0.003884077031012657,0.01126103314497839,0.07311597047297563,0.1917503724241297
1182,0.0014296622077744606,0.00486282658284966,0.01074634897963495,0.07996757813229974,0.22496629502419713
1183,0.0014375813461185365,0.004748324271455638,0.010325678121897932,0.08854697234430865,0.1848206109088386
1184,0.0014400246624059639,0.0041160567853987,0.00987315508221762,0.07886072666087189,0.18382116132091858
1185,0.0012962448656496648,0.00505326094049725,0.010059554695275766,0.08044244328675249,0.18107283414249398
1186,0.001266189448257932,0.004746954627309779,0.011146839927681144,0.08779558023444352,0.21018540847106293
1187,0.0011779820552797842,0.004194379270803623,0.011635909944385521,0.0972141927294726,0.21988911320921123
1188,0.0011680276647546668,0.004920789721707563,0.010908118272750879,0.09715536804603797,0.16509436076871908
1189,0.0011543864584474869,0.004332529609127199,0.012576081492436518,0.10439227419813774,0.15845704786984519
1190,0.0009829152270973104,0.0036743960762337397,0.012209070231340038,0.10582588431995094,0.20071906546318452
1191,0.0010251568558338232,0.003734457336016078,0.012023244741203372,0.09464290505872965,0.20959045385573108
1192,0.0010242151057203105,0.003641455992349698,0.011621163489755674,0.09472583009996952,0.22635483449269309
1193,0.0010117991947653057,0.0034236603943960564,0.012527940309169839,0.0799580772980005,0.21889492917886394
1194,0.0009533201142640115,0.003070515965152852,0.012969251307981032,0.07033455858598406,0.1918545076470246
1195,0.000891686258838762,0.0029525020348869385,0.013765853345379208,0.07742120080153185,0.18228324504477478
1196,0.0009319568570771401,0.0028935983579494663,0.014397339119554658,0.08608636091952501,0.20366566530615388
1197,0.0009355840764536864,0.0028872163687234543,0.014652890878872279,0.08102484510466794,0.21112013957144876
1198,0.001104199459643627,0.00305790293834498,0.013029925861448025,0.08249997282223454,0.22651775037042646
1199,0.0010232355498889058,0.002726705760486142,0.012882293165647879,0.08673678698535424,0.24186752543110718
1200,0.0009809609037322,0.0023704281014113966,0.01024023534208571,0.09448782316868697,0.2286923305852959
1201,0.0010057982572652074,0.002414183908017584,0.010726020305329676,0.08916873445802795,0.24788097920254748
1202,0.0010198703642851994,0.0024243574692712345,0.011585435430525797,0.08884927581461746,0.19075475919022505
1203,0.0010526267150093248,0.002689514559036114,0.01181431030799573,0.0743252720419625,0.24135867425987864
1204,0.0010113953415010338,0.00247422287617161,0.012128329597084566,0.0665528832016923,0.2000315682100411
1205,0.0010605703135598468,0.0025276077409861326,0.011428256146885715,0.07804556379939398,0.19659337842407393
1206,0.0009370826831417782,0.0029622615882761525,0.011748526534390201,0.07586299316475975,0.18810032870393115
1207,0.0009537862395676338,0.0028158185351134786,0.011048022498763103,0.08417431255809299,0.1895443476797123
1208,0.0009503179144082705,0.002939648506867399,0.011089260336333501,0.08486207034689885,0.1941113894009451
1209,0.0008710636312487845,0.0029943399030131906,0.009181258050958615,0.07668970991102872,0.19992474684763412
1210,0.0009156111726492613,0.0038252528947789344,0.010422876943000139,0.08031998005778951,0.2076928038970827
1211,0.0009008470587386066,0.003291706449644793,0.010353421912622627,0.09237725498258012,0.18944702304364175
1212,0.000937883035509437,0.0033317530516254615,0.01067087555482462,0.07713899171105075,0.2141489290697824
1213,0.0010788527122462368,0.004140907215096337,0.010947001092559342,0.06348581898113226,0.2321201692456373
1214,0.0010190632089876058,0.003914066254630831,0.011788018915924866,0.07258755286223402,0.20412584112724266
1215,0.0010238091419364286,0.0032881636225491288,0.00989529935963269,0.07282912176108734,0.228106889201658
1216,0.0010471014544839214,0.003114416209614823,0.00863953565432001,0.07999412096109493,0.2349216044778995
1217,0.0009673281038963536,0.0029724655547034564,0.008028847205415733,0.09065861203618834,0.24235249557123176
1218,0.0008807315700549205,0.00264851826930805,0.00808592956436303,0.09677541567988622,0.2480495312374374
1219,0.001079151765503738,0.002296095105547973,0.009302787954721786,0.08653993700415223,0.21921653698635107
1220,0.0010774373608523557,0.0025237662284109215,0.009767777948535061,0.07730965577373408,0.18771207990331695
1221,0.0010899924082048381,0.00248080967515798,0.011304737230431856,0.06789145022857637,0.20223332634769295
1222,0.0009474842095193857,0.0026426802138479017,0.012541521608164434,0.05972691733301043,0.22056864719591743
1223,0.0009458919485826179,0.002554650816777109,0.012563693221658668,0.06440769461307966,0.25255392738047
1224,0.0009453800680711595,0.0024142102545888075,0.01427647248514961,0.06230990554442999,0.18141226188209525
1225,0.0011539814829853504,0.00262167779419831,0.011524124415599859,0.06748360996729953,0.1945696447189757
1226,0.0011208314443465273,0.002371820567799133,0.010849454948799898,0.06841297767650512,0.19195772051011187
1227,0.0010671416877865074,0.0026132288529398555,0.012413044695415801,0.07520826712412589,0.1746811862803837
1228,0.0010686647068446889,0.0031700236314959667,0.01252405157566008,0.06757096066550605,0.16869957503727898
1229,0.0012833720974368928,0.003411703148160297,0.012230150078956321,0.07006111353070696,0.20041884147351297
1230,0.0011930807067458424,0.0031503368941131504,0.012330211307952395,0.07914566222696819,0.2358007562467638
1231,0.0009691619618102943,0.003015168204491076,0.014078216237313089,0.08248723834869667,0.14836043841954694
1232,0.0009896170760370347,0.002845146579469978,0.01600323948533174,0.0845412146711348,0.17287570056187596
1233,0.0012362172507401582,0.0026278340974337897,0.016490260771734124,0.08667265826294784,0.19939137721421618
1234,0.0012678618124251524,0.0026047371548718313,0.016254620680348938,0.0826730946792227,0.1714676399915738
1235,0.0011547462121026138,0.002844248088028229,0.01626715650487078,0.08706287580168244,0.15118342282542535
1236,0.0009908804649073142,0.00314403248548327,0.01617333557950246,0.09203963051449336,0.14601161207369268
1237,0.0009751866802334752,0.003240646629068863,0.016109419070562805,0.1020721510655233,0.1481473742470562
1238,0.0010290554566584063,0.0035458609379533075,0.015116552101002118,0.09931368064532528,0.19351735936932235
1239,0.0010850707272702838,0.00277127613191233,0.013711745326047874,0.09994219842029947,0.16832134355740958
1240,0.001280409461738004,0.0025466158722821887,0.012273620508203777,0.10766785596622377,0.1765297879975887
1241,0.0009554748406909845,0.003271046769860332,0.01275716044628366,0.09810421724779539,0.15973299861060813
1242,0.0009092673511584151,0.0031914536600555106,0.01246991607341272,0.10126353166585675,0.19931205108755085
1243,0.0009070482545962911,0.003328798438436132,0.012256003367005558,0.10658277482887701,0.19009307745752704
1244,0.000879050056476958,0.0032156424387397953,0.011459840378097793,0.0998831415940833,0.2552819868847127
1245,0.0008536103353836436,0.0034477890579875103,0.01201268544207785,0.10628629068441783,0.24034881656784943
1246,0.0008538250884828439,0.0034214349978313363,0.012416849815684377,0.11344409666106557,0.2226056879053236
1247,0.0008905395307704629,0.003151027504923336,0.012778823161107455,0.10128437369911125,0.2045090892359401
1248,0.0008556448625161873,0.003179794698049791,0.013027016586894645,0.09151515449578083,0.19578423864890643
1249,0.0008645104294952356,0.0033023765251246084,0.014345710894762487,0.08806575532676475,0.13621159654247836
1250,0.0009464984099534974,0.0031498652757084825,0.015372272051725835,0.09803220531100963,0.14053657446108925
1251,0.0011549655207361486,0.0028067954044651805,0.015779689047451792,0.09398010538865129,0.157842281349015
1252,0.0010928853225992089,0.002490559589075897,0.015118335607675495,0.09278339506188853,0.18209748955660746
1253,0.0010961717196060728,0.0031493532764887834,0.012542089979535438,0.09818821603571107,0.19269428193397595
1254,0.001032651323125776,0.0029672582948574474,0.012043008912590407,0.10051038696866152,0.19420260608145384
1255,0.0012569377388765254,0.003931795109877888,0.012022733591206607,0.10665683498716402,0.18810430967700428
1256,0.00106230844110653,0.003943808292987044,0.0118519904243349,0.09279296102196864,0.20917141082055568
1257,0.0010370872478158743,0.003830285752716157,0.012365048962212829,0.09765996504764125,0.2369255531392642
1258,0.0010419263080906295,0.0037383021817076973,0.012799203238344018,0.08998132816876643,0.2142399182013158
1259,0.0010828053639512193,0.0033282683766538866,0.010211923816921448,0.0976380904447686,0.17199107200935299
1260,0.001025977789337783,0.0030976752466965814,0.011280629358641317,0.10537501949384585,0.2077187240095454
1261,0.0010293778865045854,0.003169841390844151,0.011641861375551269,0.10746632204250893,0.2144081632101544
1262,0.0010126021926120132,0.0031234091110081625,0.01184080803690263,0.09315618256855257,0.23003438041597044
1263,0.0009770477214884293,0.0035428669039705195,0.011760984066725511,0.07845056088115539,0.23037501833510218
1264,0.0009692905953007259,0.004294164134936681,0.013093653583949243,0.08554267312393625,0.2240832040509127
1265,0.0009873461287363476,0.004175218552181595,0.01344043451509563,0.08473363248425504,0.22387168782439915
1266,0.0009594244474467957,0.005085527958341728,0.012660428526912454,0.0943547198029138,0.24176235452193845
1267,0.0008477407105674294,0.004553670877236874,0.013579103997748277,0.09806278476350264,0.19691540902762816
1268,0.0008965844247116514,0.004223393721361984,0.013081627894679787,0.1040179568783289,0.1746211816350404
1269,0.0008266101039219249,0.004174177481351227,0.012700162122025039,0.08868622360488132,0.2049631891860115
1270,0.0007341320931287069,0.0036186889067238476,0.013367216382323579,0.0993845012038228,0.22112913468510406
1271,0.0007156002036990534,0.003516536882802114,0.01234385876089056,0.09555069090934136,0.25325325197253146
1272,0.0006668405399857757,0.0029970697337001447,0.013165918813185547,0.09048855035885256,0.259973872847339
1273,0.0006735705051434746,0.0029307442717910076,0.013942663045180197,0.09223696960391155,0.28368766800909934
1274,0.0006877117970208052,0.0029122311925702483,0.01463728340982073,0.09693784962355252,0.26815304842662996
1275,0.000598047311547242,0.002810830939352187,0.012489901620239769,0.10833453031371221,0.2830427614665278
1276,0.0006086096290998638,0.003035256449978539,0.010655766914451026,0.0914789127029822,0.2965721795711916
1277,0.000555875726394044,0.00326241732720765,0.011780387532288075,0.10283464776217151,0.3330827551617689
1278,0.0005282694049432958,0.0032433764583788926,0.012161804506806116,0.0984320797687076,0.31824941733243245
1279,0.0005713751762684659,0.0028469394507511163,0.011954661946122862,0.08906274796123874,0.3471603984907755
1280,0.0006211973193362088,0.0030662497200619567,0.012341843838802708,0.08904676595200327,0.3522462338441276
1281,0.0006500229956378002,0.003088409882904579,0.011028326877227374,0.08315365093672132,0.30955982695907397
1282,0.000846176128805981,0.003077897388027449,0.011007246057287295,0.09051542238370044,0.30403849689792756
1283,0.0007135841360313286,0.0030194691168004273,0.011651291171509044,0.0932906321250075,0.32932681262196906
1284,0.0006993190540175612,0.002887165524370588,0.012073177895771706,0.09421209255594398,0.3246378185575209
1285,0.0007314533358974194,0.0031150276653319595,0.010572311957440576,0.09576527292007297,0.35468457782821183
1286,0.0006155824412555666,0.002932768084992986,0.011335302149785861,0.10484404841700323,0.31313495337000874
1287,0.000573859927924525,0.0028891001278881323,0.010553942079558173,0.09991303002495859,0.2747417891534349
1288,0.0005430372427853295,0.0028937310578443995,0.011973857362250763,0.10001419266768338,0.3071650805979928
1289,0.0005829856155724827,0.002894662462667655,0.012455927763132405,0.10504015638155381,0.3063027431491042
1290,0.000641762903047545,0.0027401154656083834,0.013404111819410367,0.10767976813704766,0.293034861895137
1291,0.0005659106356979742,0.002726242097261914,0.012944070010529869,0.11486798216617083,0.2784829659836439
1292,0.0007687709643644282,0.0027657361357956104,0.013815690258909302,0.10732382822131793,0.29595853284276247
1293,0.0007191986676011116,0.0032598367081638204,0.01162369223123831,0.10281715478610617,0.32519974671314006
1294,0.0007961407683010105,0.0032463696650177586,0.01155715881523427,0.10860002085505652,0.31417405762024947
1295,0.0007670886871064448,0.003533070777123122,0.012475408088373652,0.10637383925866571,0.32875744932913975
1296,0.0007276985993410998,0.004282637303834147,0.01218889968738981,0.11427504673422453,0.3434210357646697
1297,0.0008047359825236422,0.004114480032309197,0.012633051956293577,0.1138363941308762,0.32582996811348447
1298,0.0008002177543720132,0.004122850240566771,0.01271644827610847,0.11400329929967618,0.3145180708240575
1299,0.0008149032467571793,0.00402410828805038,0.011212897095712562,0.11274814360691127,0.3199072698326189
1300,0.0010133227039008134,0.00358918566059932,0.010517748399153268,0.08191616496030946,0.3016149816834825
1301,0.0008644443047604389,0.0037978075470483028,0.011769821788581004,0.09235433673678443,0.2915889772990589
1302,0.0008578165426250044,0.0038292121753084165,0.00969121931238684,0.09222615572979016,0.24473616175797475
1303,0.0009126606801420345,0.0038878237891134455,0.009364865370985105,0.09932421891264447,0.2614447234516418
1304,0.0009153241496984955,0.004675055969253741,0.01072776418505596,0.0924954056363529,0.2845649374693131
1305,0.0011422073718450171,0.004788213735883992,0.010606350366077282,0.09559634797426426,0.20593415742858107
1306,0.0010697793572620085,0.004818446267345603,0.010388182435096146,0.08998970779128367,0.21088833531473364
1307,0.0011111692432023367,0.005874219395049044,0.01081584347745423,0.08590965257549782,0.199066729209134
1308,0.0007429178959135388,0.0055206015192758254,0.010941184881491749,0.08438219924969448,0.2243485294411233
1309,0.0008042683118870008,0.0055638004790382715,0.011193863257559555,0.09205298289877797,0.19119789068193027
1310,0.0008672852223557052,0.004749731501070427,0.01216031092518748,0.09780235357963953,0.17693621705823495
1311,0.0008616302229957385,0.0037946992721156368,0.012414786408027647,0.09427093322958116,0.18500393051539918
1312,0.0008057980062294006,0.003822247936807282,0.012165195385296727,0.08165541864989459,0.2022611196952956
1313,0.0007885451311410905,0.0031570549289715,0.011048813506607545,0.08280182985375292,0.18581903728046417
1314,0.0007964301988200783,0.004032025526817167,0.011648801239153907,0.09103730823726329,0.207721113605548
1315,0.0008297295918625485,0.0038480188398982954,0.011873948789179745,0.08098264918940615,0.1946501547856531
1316,0.0010226855646517214,0.0031311846135902636,0.012546351918141562,0.08680245316711557,0.17693336567225482
1317,0.0010094889026138615,0.0032705787442759604,0.012116924782922636,0.0887100921113745,0.17469502780458915
1318,0.0009100257056516573,0.0031762555764754084,0.013502410023352708,0.09750567680221242,0.15855682415789604
1319,0.0009442344670418643,0.0033940064390816085,0.013899597994835004,0.08303444377927158,0.1537268943373794
1320,0.0009469064875208475,0.0033480035563075543,0.010670231235646872,0.07503797405414045,0.1524945648762996
1321,0.0009259279912676918,0.0034984814000785453,0.012773986864422928,0.08434393311391225,0.1485095276608385
1322,0.0008954313124641819,0.004310101856828313,0.012782990361180498,0.09148503709001565,0.14813490896211384
1323,0.0008371188590825114,0.0037277201893965222,0.01275462173444295,0.1011869072830332,0.1775724482685243
1324,0.0005659965777948952,0.0037039643202495423,0.012948885788038829,0.11061710521897154,0.1288365641071403
1325,0.000637706271140349,0.003693421586397711,0.01398278322378669,0.11195910532348614,0.16555648116992328
1326,0.0008094742259311566,0.0037131226439475248,0.014400915332858753,0.08275703038086545,0.16666135565239223
1327,0.000841231146983619,0.003092484361181681,0.01331935254008723,0.09102849673162414,0.16402875231767305
1328,0.0008790567429239585,0.0026974948982825798,0.013607168251863755,0.09902549804302754,0.15743493956819932
1329,0.0011041692556529102,0.0030838029292790566,0.01420425214649009,0.10721123346093653,0.1790650263454787
1330,0.001074908905127237,0.003125130727561493,0.015552229110178745,0.09010274020612985,0.17988915113262985
1331,0.001306838183052326,0.0028860746762941585,0.01706459629703887,0.08920617177964192,0.18120981610618742
1332,0.0012778057392743636,0.0033299151730240674,0.014470757008024509,0.07614727259563538,0.18634515118972914
1333,0.0012789146794786911,0.0034251609683195457,0.015806797383991364,0.08803236666779614,0.2234500364293722
1334,0.0013143667965837538,0.0034333610568094584,0.01644788183556068,0.0860063372508453,0.22270454587281405
1335,0.0013053946335126639,0.0040362010070937385,0.016373093811938175,0.09472517599796706,0.2545415099232753
1336,0.0013309155214961987,0.004095225753282379,0.014258017761812548,0.08216767129770948,0.3024897170390715
1337,0.0014005772244844294,0.003952329941730926,0.011466244637697685,0.07581382219036861,0.28940232019255663
1338,0.0012540733046177879,0.0035773015036591393,0.011972508043915335,0.08423387603274841,0.3209377230024003
1339,0.0012367515658904108,0.003192027146319533,0.012108389151868633,0.08659432061784975,0.2921685004546234
1340,0.0012338894728497645,0.0030539356954466484,0.012293751986541498,0.08596902330188588,0.33548276350751677
1341,0.0013440005116322417,0.003082333958843103,0.013039167405902493,0.07837337846161638,0.33960285677974733
1342,0.00136919828189084,0.0032247300007450406,0.012274812418606722,0.08359567714627171,0.3844891463415221
1343,0.0012938699383476958,0.003474299228042341,0.012069696579151608,0.08824277810077011,0.34519963797757247
1344,0.0014794205313677438,0.003238484595526087,0.011446425656027576,0.08669591984950561,0.3566883034355211
1345,0.0014663114655918688,0.0027339726595510096,0.011912738182613935,0.09592749796407449,0.2976070449676893
1346,0.0014103822538289715,0.0030790447482611128,0.011536213793162036,0.09594021914702365,0.32005518970494673
1347,0.001397889751320616,0.0029439397029194262,0.011850351832059153,0.10011420132602983,0.2881655629912023
1348,0.0014448407591586148,0.0026977204259042704,0.01187930288765846,0.10807576489403316,0.2505230583708527
1349,0.0014639182433085008,0.0032699396425503323,0.012921483024031758,0.11604600152425931,0.2405698123475527
1350,0.0015220574569178922,0.0032819316835610585,0.012541534838279361,0.11295899744487871,0.23415629765017307
1351,0.0015761755207648802,0.0035171952814859134,0.013206422768726198,0.11335909427174895,0.2154837710912958
1352,0.0015312054760125617,0.0036745915201154503,0.013568243537913636,0.12163848976689752,0.20842210717480764
1353,0.0016299484530021243,0.004286919365015698,0.013933804472719833,0.10273887751366181,0.21104759778787832
1354,0.001691642680753185,0.003795926950447321,0.014353460937647847,0.10529832231813241,0.18386039485608666
1355,0.0016908395295101672,0.003473059206455818,0.012847367201659184,0.08737162311765924,0.19046266724758107
1356,0.0016566460599426339,0.003147258618400915,0.01338086372778783,0.09387765299402873,0.18176885789479252
1357,0.0015743888420665009,0.003349351941455577,0.014130274559027215,0.08886235502183823,0.18058173952231218
1358,0.0015331103267062574,0.0035979744425211867,0.014228244436633798,0.09035882319332614,0.17388307263339622
1359,0.001364714113002199,0.002945885718650174,0.014083270236944513,0.09445030404614763,0.17262402493699716
1360,0.001442835018172121,0.0026517020586373317,0.011536010954537814,0.1022846672371743,0.2079007411859002
1361,0.0014207152571731592,0.002790979977195532,0.010213354583726705,0.09763931412189014,0.1861762148809829
1362,0.0012782750508384224,0.003111319049639128,0.010898387658801825,0.09200382625996792,0.18967136119639016
1363,0.0012275501806119438,0.003300694298912838,0.011846296882103279,0.10105382397186319,0.23678812012559144
1364,0.0013319312924672643,0.0029979052207070407,0.012846249007543371,0.11115510931365905,0.2103716237725789
1365,0.0010244338940164535,0.003436627430664597,0.013647639728204958,0.09650139616198998,0.2192250855348115
1366,0.001106062274384707,0.003339925703923367,0.011951145986949463,0.09146545187906949,0.22281267284252687
1367,0.0011838178012013045,0.003273390961936345,0.01185767948783737,0.08545184107830454,0.23644740989064827
1368,0.0013254459195207358,0.003512077581598936,0.012634477859381163,0.08965799986665167,0.22783829868888347
1369,0.001353932252589085,0.0030339643725943236,0.01353626909155969,0.10253825362903271,0.21387892702314348
1370,0.0013926618750496446,0.0038685981545817177,0.014131790688608413,0.1113711366166284,0.2257753909805721
1371,0.0013952891109216049,0.003925412159164829,0.015692950417094332,0.1027750339086323,0.23915755517335496
1372,0.0011877210452479227,0.0030077662903333284,0.015743003706730485,0.11108980440870087,0.25717756694741173
1373,0.00132004292558911,0.003026629344205622,0.01461871849365242,0.12020535919888459,0.3096805688167205
1374,0.0012100227889991612,0.0032923749397620623,0.01437415612676752,0.12095572343988936,0.2969267592948805
1375,0.001150433406597952,0.0029637124123571912,0.01614504478688832,0.1239708867204975,0.2605330761474432
1376,0.0011888863468045927,0.002875193691108847,0.013473500046235537,0.11301312449018211,0.2150526180783969
1377,0.0012332908242535688,0.0026890839790763934,0.011716053079526003,0.10369608769673364,0.24717463481540494
1378,0.0012421752428681393,0.0026225255092740124,0.013227596289141524,0.10280572878674223,0.2550435680674041
1379,0.0014302211560090537,0.0025323850193826594,0.012092868678679503,0.10264335669305166,0.2317427578478584
1380,0.0013401239397521874,0.002668982630323771,0.01249462797981061,0.10253302554291327,0.1770985948391528
1381,0.0011433956101198769,0.002572386838581619,0.012962408151821212,0.11160905351696802,0.20071519860345993
1382,0.0010153373417105694,0.003025380553550588,0.01248489200084799,0.11159452291120546,0.24683729001590607
1383,0.0010190616437265427,0.0028763524129496263,0.011774195301962132,0.11383606184789821,0.2296859088915506
1384,0.0010419354516670498,0.0029888326457189387,0.011302805236018553,0.10988022666455474,0.2140956355837726
1385,0.0012078006652318596,0.002631760840140298,0.013035479997354793,0.11711768440018905,0.19774571744346559
1386,0.00142446955682266,0.0022498800815939444,0.013458368274482947,0.1114320566598282,0.20662507954851914
1387,0.0013406164419782838,0.001993305863787886,0.014586526102571684,0.1137967893192681,0.2205303166120219
1388,0.0015619855278106943,0.0021474012865520947,0.016627113517447056,0.09607703187232523,0.17460562475980576
1389,0.0015777366164215912,0.0023689509190897053,0.017260869639664656,0.09320691449540036,0.17876577852348371
1390,0.0014267524339976092,0.0031043710546387183,0.016973557244258034,0.09927804058458364,0.22170286198375289
1391,0.0014453741868767037,0.004085151050898985,0.017831424214566693,0.1076692580832885,0.2594099130990874
1392,0.0011597148242657187,0.004047254259344254,0.01783578023087063,0.10763042103079909,0.2304167776521955
1393,0.0011801723955672957,0.003675028011734334,0.0174804360502933,0.10304547286819732,0.23427710631192167
1394,0.001197560630810404,0.0030444020309112023,0.018176348171664993,0.11062132737412517,0.23242932401314195
1395,0.001068754154583541,0.002781277929858902,0.017608037402135956,0.1201281455140322,0.22801653177361264
1396,0.0010043263957538594,0.002681271892347405,0.01766368600936908,0.11774618131520118,0.2469480231480003
1397,0.0009055892370094293,0.002647663927096778,0.01829932175874148,0.12615343610137378,0.25579738948198943
1398,0.0011516962275280192,0.003484819334604517,0.017840704738027274,0.10842389200658259,0.2386249612773138
1399,0.0011029776379446379,0.0033808038041533563,0.01686249976239888,0.09502374486423548,0.26166187173866706
1400,0.001097323701541671,0.0031771586907503703,0.015319254685004566,0.10621680356900723,0.239274228902837
1401,0.0013358616768499889,0.004122011017063767,0.014478761294828807,0.11089249206255428,0.22767021071253718
1402,0.001297061785145852,0.0027942053293635964,0.014741661403572895,0.11004424465053408,0.22348712027405704
1403,0.0012358671986492564,0.0028842438759383135,0.014360868671021853,0.10451822168942493,0.17127636801988472
1404,0.0012575995010161412,0.0025783982620205415,0.013424353612472892,0.08676882992116479,0.20840165287294934
1405,0.0012595863465931197,0.003569281226301188,0.013030170802679594,0.09134388297577253,0.20969478007053632
1406,0.0012022601882957765,0.003210194359564322,0.013734678924984051,0.08200898295051022,0.2212255537355597
1407,0.0012438756949383594,0.0029417270948994046,0.012065134967610079,0.08129484913644723,0.2175677522362504
1408,0.0014172328666732913,0.003919816500256805,0.012627695842549089,0.08084687255354164,0.2641791491555655
1409,0.0013905907854531725,0.0038457970019459345,0.012913487762442662,0.08171624890537454,0.2574803410475963
1410,0.0015929326725605429,0.003729389501754939,0.011705569237784846,0.0702795189649694,0.28930750721303544
1411,0.0015564001666719077,0.0036517338330535123,0.012634902563574394,0.06767721759844873,0.2837336014897171
1412,0.00175734340582448,0.003495311184032239,0.011835790597789797,0.07184528567036813,0.33275312875535773
1413,0.0014754898993299278,0.003286107279178993,0.013051011690563693,0.0753870919040922,0.23683600579185576
1414,0.001349830406574501,0.0030427007080354486,0.013386967587684769,0.06958174753752727,0.24615961816654736
1415,0.0013033653165008593,0.0031489509309965023,0.013043935785263607,0.07577258703593082,0.2555401260179236
1416,0.0013113027225758786,0.00323453738127584,0.013223593228699516,0.08184600271064986,0.2095763409481709
1417,0.0011594478726500244,0.0031593539513632123,0.012939394800242851,0.08501256993268254,0.19695755033096327
1418,0.0010387709981394882,0.003413076776973953,0.01387063763988339,0.09125225664753947,0.19619387411543768
1419,0.0009296663089768296,0.003216870690768071,0.014762424350658259,0.0939823790482296,0.18198739326321922
1420,0.0008254176017634853,0.0032725239672146854,0.011310342481905388,0.09036569473167114,0.22827996065705355
1421,0.0008179008715969441,0.0028270085954065277,0.011879764695755335,0.09098586955051015,0.25926417679940883
1422,0.0007679972413229835,0.0034705677151835846,0.0128949911660355,0.08216788805433543,0.18389228987625666
1423,0.0008412366649379356,0.0032161422580762457,0.013005767863940153,0.08751053928789537,0.1818864426004536
1424,0.0008516564481855922,0.0033862378134549226,0.013712985684352466,0.07620699441878065,0.16719539404303188
1425,0.0009229160350289078,0.0031287093280605387,0.01414831271441857,0.07617621211032781,0.17105530534739927
1426,0.0010730546457653962,0.003019586436536166,0.014013947809016648,0.08342934158773552,0.1865027008794873
1427,0.0009996939809952371,0.0033363967780760447,0.01441667396756544,0.089864647281266,0.16199382467021425
1428,0.0009194908172983105,0.0028262334043904318,0.013029173528567037,0.0944388832059148,0.16085268929782942
1429,0.0008945630487464196,0.0024771300596202563,0.01379639675650536,0.09753625824045273,0.1595876536049995
1430,0.0011177916136072084,0.002227729024675381,0.014163962051659136,0.09962772910054618,0.1820663276692164
1431,0.0010548667245562635,0.0023211051144540846,0.014895039794617046,0.08056579429302974,0.20677501689231245
1432,0.0010325458368245022,0.0018712858800689729,0.015384819646742508,0.07750588682590466,0.2039604661559066
1433,0.0010443948834853022,0.0023067392318015375,0.012000983275767204,0.07501921084839788,0.19984389426879948
1434,0.0010203100428079481,0.0022534585985263815,0.013062082930726176,0.07963663390825507,0.19872706670459128
1435,0.0010522701603947813,0.0022736368013792875,0.013763634920135721,0.0887441580806601,0.23789426717737988
1436,0.0010913269834041672,0.0020941312945991107,0.014317326725164186,0.09099288873887537,0.22751099885248507
1437,0.0011120164205235693,0.0023155276848635348,0.015006136875379411,0.07415112202663246,0.228014896193773
1438,0.0011391126692540535,0.002297637452986268,0.014773721715898754,0.07547130455873471,0.21727934629907825
1439,0.001170269961624039,0.0023350598039939374,0.01615809557425565,0.06831028553962358,0.22705732008784518
1440,0.001193296027406729,0.0020714813016198077,0.013190339125730768,0.07636306353448577,0.22616968141170304
1441,0.0013501843682036181,0.002490607976312441,0.014057247003534579,0.08365933280668528,0.2217789265545081
1442,0.0011792057657761554,0.0025981700034946186,0.015502238934064683,0.08289301293464335,0.23456951470938878
1443,0.001048147106180547,0.002454906080394641,0.015358564156549966,0.08857628079086677,0.2613863184209707
1444,0.0010754601189730327,0.0024396724751623525,0.014431905761685003,0.08377495727212839,0.2526177470162805
1445,0.0009514823366285061,0.0025845622132290233,0.013791803801682198,0.08823150702116853,0.239390603576101
1446,0.0011864154617971174,0.002531269491553311,0.013447537563377404,0.09826288111573996,0.26094218380249234
1447,0.0012157943034947116,0.002535178404696389,0.013726396962946205,0.07918248968487701,0.25085182238983544
1448,0.0014723034576367112,0.0014354258363739375,0.014241903510759763,0.08099379938454351,0.2839644756563104
1449,0.001508674827008265,0.0015897860363245668,0.014082653305592831,0.08708014480505583,0.2720863902388096
1450,0.0014319180835269951,0.00159652495396142,0.01196822064824683,0.07811565631444665,0.2514486396769037
1451,0.0013556945043528001,0.001803402753053985,0.012878848607102335,0.0881513778098101,0.2630002457412037
1452,0.0013016813499207092,0.002030026257817776,0.010752522007871091,0.09587656358332211,0.2927017883254674
1453,0.0012778399366252335,0.002260098257756718,0.011045238716583146,0.10691154003596837,0.20572642545654007
1454,0.0015136880101709932,0.0023501225653557874,0.009701056504896178,0.1168135445551479,0.23200848082090378
1455,0.001756435675808857,0.002158193652615661,0.01003200139676213,0.12698956329911626,0.2132650584719382
1456,0.0015651469025481461,0.0026744382779144114,0.010232280928792803,0.11487881086700538,0.20410101689628968
1457,0.0014917802579834565,0.0023464788601568866,0.011174507419872106,0.12535152821134016,0.16352761281721206
1458,0.0014740980573609906,0.0023106030772565987,0.012707588660537415,0.09918118477153551,0.1823902786337653
1459,0.0014140171290203587,0.0020963250058881324,0.012668602467752865,0.08923933436249577,0.17005924523657542
1460,0.0011731313250851877,0.0019378476852566445,0.01244102164073351,0.10132853965329747,0.18230193397995378
1461,0.001396589738585897,0.001965731690873208,0.012253266109416816,0.10581848043891748,0.2147505546704058
1462,0.0012934024005843256,0.0021483526699125595,0.012791833482540413,0.08460115981949126,0.21661078954679056
1463,0.001151675379710951,0.0027873043726632713,0.013725067233053877,0.09736987771139712,0.2112385097106197
1464,0.0010655717004353696,0.002962722737928379,0.013481528807462256,0.09281072291111518,0.22672676694321708
1465,0.0009570008610352562,0.0021089079523933085,0.0126319559665676,0.09190961161799752,0.21914931260481757
1466,0.0009329497853935008,0.0022831807361059922,0.01314163820047551,0.0919966782441876,0.23371639366043795
1467,0.0008403343658966421,0.0024197377840777705,0.013165387385642503,0.09207910577541717,0.23462657338384452
1468,0.000833205921045038,0.001851253702512655,0.013189190061807294,0.09490692992624891,0.16821169290399995
1469,0.0009028081390359021,0.002126411749512777,0.014354682340038024,0.10203414291589614,0.18780481150645953
1470,0.0006873261532035179,0.0021364836655042123,0.01104129065948775,0.11177649500797018,0.2022327901180332
1471,0.0009050582565820493,0.002471380451404986,0.011625979642225528,0.10946176470602262,0.17410262053804398
1472,0.0008422892288217435,0.002283203604633041,0.012620242961624903,0.11638705185384521,0.18173058163192876
1473,0.0007601704404379306,0.0019220876138563436,0.013338188447397058,0.09879895054918109,0.2195987644585281
1474,0.0006543274347633178,0.002260217963485666,0.010934167674958278,0.1038261762796599,0.20114982664702388
1475,0.0007019889834235304,0.0028027001635224542,0.012314546175829737,0.08926240936459087,0.19216582911935584
1476,0.0006920418429701583,0.0028727065464943537,0.012424386872781664,0.10003777015874674,0.19208141181875046
1477,0.0007078437417783012,0.002656724274821788,0.012213423712257063,0.0940457100022193,0.21316713709945467
1478,0.0007575039680083923,0.002736928157280289,0.012081793399127723,0.10125001681961958,0.24842826584149705
1479,0.0007782273553856091,0.00234915945806411,0.012522317418442149,0.1029785174440414,0.23593221720416918
1480,0.0007952719767385428,0.0025873141785449877,0.010510279643894142,0.0962655361648454,0.22648750859143477
1481,0.0007952876213287171,0.002943849454881783,0.012635658580115375,0.09109165733931589,0.1956156727555528
1482,0.0008186121948634237,0.0030141457341359553,0.012134805316630692,0.09964704388254252,0.23299464888920726
1483,0.0007955203971426013,0.002685168070184113,0.009242071424882314,0.10835716077597125,0.18277581769117116
1484,0.0008119473057359218,0.002605650470223277,0.009190990775199272,0.1111751507960243,0.1878036879919519
1485,0.0008202334544137734,0.0027563033915597025,0.00922956611759365,0.11485081512357773,0.22886636560271678
1486,0.0008014019507687081,0.0024170019668745286,0.008804606453707588,0.10661053064332424,0.22647718802739092
1487,0.0009559622748852838,0.002469945925847254,0.009971685003540814,0.10901025244345272,0.22012221968653786
1488,0.0009971772666406255,0.0026586584160908423,0.010139074283778533,0.11677703351115824,0.2101755404939363
1489,0.000869346594238022,0.00271184912127251,0.010635746070128873,0.11363666529708608,0.2542287435313712
1490,0.0007362363497577167,0.002930487210905431,0.008682682648548178,0.11055486071919567,0.23738700119813272
1491,0.0007203103107291674,0.002310068928357183,0.009539047331907089,0.10052362748533045,0.19768888155825998
1492,0.0007494544857064598,0.0030508059499361044,0.00845312522551959,0.10909125133139097,0.1453297098297819
1493,0.0009728173534750933,0.00294119331296181,0.009871438876354319,0.10660684472348585,0.16371700381128368
1494,0.001225655455226845,0.0028522040713938987,0.009770641290084292,0.09425595614317381,0.17629357656729844
1495,0.0014807659521461306,0.00302627273451543,0.009529440132143407,0.10421990620444105,0.19460848950323503
1496,0.0014017554139511346,0.002621944012980527,0.011185237965693443,0.10808546867380994,0.17071562764917972
1497,0.001374825490200019,0.0027420164667118284,0.010996373520798824,0.11615494127193712,0.17970560059213006
1498,0.0012256893479619761,0.0024452976284868237,0.011729327120122871,0.10237239937824852,0.160973675057179
1499,0.0010974271599824002,0.0023609983852615327,0.011299771596623797,0.10464796925950479,0.16250898721619728


==> Algo1_oracle.csv <==
0,171.01802799867622,126.66307407289004
1,139.06466662815205,93.01828326433993
2,100.47433289977572,79.19252595425186
3,65.15039447130954,71.98952388046715
4,54.81849792477422,57.621777658135024
5,44.07375175970542,46.279212032164004
6,32.49910583145154,34.92678578852336
7,27.087450278600965,28.70375866970044
8,21.1587779887705,25.74061905455393
9,18.11485137262431,15.328502494121322
10,13.825871771859777,13.57467362244137
11,11.434178193160978,9.767816151798012
12,9.609954271628888,8.254596133150994
13,8.079603927948195,6.528169240263295
14,7.0138815196259285,5.142006021762635
15,5.69625351614784,4.528884404332182
16,4.754223928960501,4.145202211820291
17,3.629415695999203,3.7297556056311003
18,3.3390980889386728,3.3769546968179127
19,2.9675324230732025,3.1652842302247346
20,2.5922775716935442,2.461818378248824
21,2.023286674237309,2.1362264648229483
22,1.6226695851650288,1.6161520148897437
23,1.1886162552671158,1.3562063304512688
24,1.061470260594024,1.2887454293206109
25,0.8633670042469731,1.1497715629388086
26,0.7487854390904242,0.9856611764469537
27,0.609107568045559,0.9232178726575
28,0.5127150984046163,0.8846750294665926
29,0.4689025855117228,0.8023352771031357
30,0.4133491091414148,0.5587311613092352
31,0.3374344729387069,0.510401670388804
32,0.3129259439200568,0.4661597032206886
33,0.2505558503774692,0.4201700422000608
34,0.19526085565570558,0.39934732122751104
35,0.14510544012715326,0.3882570809494114
36,0.11411014032733252,0.3235128717404589
37,0.09089380353211612,0.3013394695300357
38,0.08063020761243696,0.22964063684751243
39,0.06951543858795851,0.1979675012146478
40,0.06028529550367742,0.18009146636560028
41,0.05554149087806716,0.16503290197534962
42,0.04537679030409752,0.13172930549731973
43,0.0417706293992424,0.10381789089015987
44,0.030265630929397012,0.08978860661306524
45,0.02501542359301999,0.07344349509718444
46,0.021893264286763383,0.06210078753436883
47,0.01869409368706336,0.059361354693696994
48,0.01649361236168997,0.05190184526332175
49,0.015062918020077757,0.04593607449750989
50,0.012528215000728808,0.04322810564948354
51,0.01078169107544257,0.03817111581628846
52,0.009441522423953633,0.03375165911590202
53,0.008822581486724483,0.029104378221327627
54,0.007509624749332218,0.02719112082197946
55,0.0068012162032649905,0.021094356532025987
56,0.005739800414171499,0.01818157310460098
57,0.005239165929224963,0.014178963977228341
58,0.003934337949809765,0.012847358717073118
59,0.003008998825054938,0.008867342823967452
60,0.002737524690962708,0.007385544730108078
61,0.0026041808832282963,0.0070237995347557924
62,0.0024019493577060068,0.004880559295389222
63,0.002303754873111835,0.004429629231748959
64,0.002045301821059034,0.003954079715120249
65,0.0017699477116915462,0.0032725161018249726
66,0.001609731702417686,0.002585180047722898
67,0.0012988488461070724,0.0018953013091450007
68,0.0011860103298042101,0.0014812733444900456
69,0.0009105719873288345,0.0013282865014646245
70,0.0008312604635957509,0.0011776492098323097
71,0.0006983124394405154,0.0008660503510264021
72,0.0005660617562714504,0.0007037836118831338
73,0.00048417791176518985,0.0006588862032146566
74,0.00043088398259217127,0.000618148876865387
75,0.0003914077496862182,0.0005208523909017392
76,0.00034953426960566725,0.00042254439105522733
77,0.00029629548300287497,0.0003800196169583007
78,0.0002709471868706769,0.0003607558325642268
79,0.0002485477963607703,0.0003229849791602686
80,0.0001907005597151606,0.00027834753348812723
81,0.00016632389854038908,0.00025585596910861533
82,0.00016175641380523478,0.00021793997510122145
83,0.00013594646601942277,0.0001977083120528172
84,0.00010888390277331402,0.00013823301647740695
85,8.549310929890314e-05,0.0001143931791110755
86,7.833713933363882e-05,9.746843061137582e-05
87,7.316580285093575e-05,8.461083959259421e-05
88,6.538990924489379e-05,7.660678393956068e-05
89,5.91779284286309e-05,6.43204310372454e-05
90,5.334884416697626e-05,5.2963512514891394e-05
91,4.216898256111998e-05,4.3344685274838106e-05
92,3.875198106110519e-05,3.563894397270936e-05
93,3.6250161078144563e-05,2.6480812337249145e-05
94,3.379002783876636e-05,2.2862669372504086e-05
95,2.8745583821317442e-05,2.132069784822526e-05
96,2.3717863569637735e-05,1.9686291417703663e-05
97,2.1372451667201424e-05,1.688419922463897e-05
98,2.0055237341504116e-05,1.3652917816190446e-05
99,1.7161557362709924e-05,1.1274801769936093e-05
100,1.641080091624701e-05,9.613448137665849e-06
101,1.4102450758753927e-05,8.441255905646364e-06
102,1.1712488665468464e-05,7.476939991197541e-06
103,9.823590975002412e-06,6.159637811064109e-06
104,9.11614815776493e-06,5.6800459084501115e-06
105,7.908894373557586e-06,5.158338101262302e-06
106,6.898132559040917e-06,4.937381992537521e-06
107,6.336438834669958e-06,4.645791908279362e-06
108,4.903691898667217e-06,4.253442935822021e-06
109,4.7079106764715174e-06,3.4211553857562494e-06
110,3.5694453736517896e-06,3.2777519347093695e-06
111,3.0258218144254876e-06,3.133728115705957e-06
112,2.6068116628990195e-06,2.7924832831989083e-06
113,2.3822187948064135e-06,2.6294221657472885e-06
114,2.1073672564487197e-06,1.8882679094036255e-06
115,1.99047276700772e-06,1.6992936825050925e-06
116,1.8142293073117433e-06,1.4897302447483245e-06
117,1.738590294927571e-06,1.2874606660749023e-06
118,1.6214189459901532e-06,1.0945726033114128e-06
119,1.4321758502056192e-06,8.763461014489925e-07
120,1.1092415767756926e-06,7.884512190753506e-07
121,1.0366231086897081e-06,7.32918278698281e-07
122,9.040569960920108e-07,6.182011027425251e-07
123,8.242049899725941e-07,5.664899254227178e-07
124,7.496050710822621e-07,4.770042372671426e-07
125,6.830327905536666e-07,4.330877911007062e-07
126,5.749844774371605e-07,3.7609095858904583e-07
127,5.215260682132165e-07,3.2519253801672505e-07
128,4.0561277477139893e-07,3.0118674933774764e-07
129,3.6488199327206545e-07,2.755674308554847e-07
130,2.980080573476258e-07,2.5407889585219013e-07
131,2.3737150626054924e-07,2.1542183643198656e-07
132,2.2467735916946765e-07,1.6993010005341266e-07
133,2.1590411030527952e-07,1.5220993992002374e-07
134,2.0176889815971136e-07,1.3327568853885726e-07
135,1.7210842720459814e-07,8.31575746560065e-08
136,1.5498238975176693e-07,7.76778655132956e-08
137,1.3494033090346559e-07,6.542572687288228e-08
138,1.1389116535369401e-07,5.480942334475765e-08
139,9.665530944318427e-08,4.504409136314788e-08
140,9.096017341102267e-08,3.41516322103499e-08
141,8.551442848373085e-08,3.1406307150364176e-08
142,8.108663886638806e-08,2.7286209612062286e-08
143,7.798629426806547e-08,2.2138540146633235e-08
144,6.933469649125815e-08,1.9348965594259895e-08
145,5.0359378673631865e-08,1.5548986178155227e-08
146,4.4595950578985693e-08,1.4712407387946058e-08
147,4.292596108259053e-08,1.3216307759225301e-08
148,3.5487391224357416e-08,1.171100036101947e-08
149,2.99758219143961e-08,1.0381098181314004e-08
150,2.8872907752297732e-08,9.52987427466557e-09
151,2.440492725874758e-08,7.957224170401785e-09
152,1.9827758072132594e-08,7.142619693267334e-09
153,1.4597003071653631e-08,6.287084618521335e-09
154,1.3165305022130286e-08,4.955577098691303e-09
155,1.0712382313260095e-08,4.16980916590649e-09
156,9.954821890502688e-09,3.701221215692471e-09
157,8.660637994806347e-09,3.4208570814763937e-09
158,7.4308454441789894e-09,2.6834297531410526e-09
159,6.988517004729364e-09,2.4492207731586788e-09
160,6.684288353845878e-09,1.8354808242711073e-09
161,6.18487754993183e-09,1.5260318138245754e-09
162,5.3520703935057494e-09,1.186978290622698e-09
163,4.8066853003978245e-09,1.0933153526827195e-09
164,4.072856090386602e-09,1.042478592268868e-09
165,3.4457278895968973e-09,8.712804342627727e-10
166,2.978792637065271e-09,7.929330315188113e-10
167,2.766152252712667e-09,7.370433957689543e-10
168,2.512162414255486e-09,6.321829848829842e-10
169,2.3910554299135322e-09,5.390848682149156e-10
170,2.229465262574444e-09,3.9433609652056784e-10
171,2.113175013281391e-09,3.2520952888318296e-10
172,1.672262244758308e-09,3.1209606838162734e-10
173,1.355626292765463e-09,1.9534900334042652e-10
174,1.173908395113143e-09,1.525139589065065e-10
175,1.0816724938335623e-09,1.383385485769135e-10
176,8.601228675029289e-10,1.1563845103444634e-10
177,7.463535976179069e-10,1.0083823372149651e-10
178,6.904693220629131e-10,8.874937930087826e-11
179,5.952243625141297e-10,8.340078420489107e-11
180,4.95988467698564e-10,6.440961419041678e-11
181,4.182930823366684e-10,5.044237289179391e-11
182,3.0109412957169894e-10,4.686185542682575e-11
183,2.704486151503529e-10,3.574605573930662e-11
184,2.380135883090393e-10,3.228417167476899e-11
185,1.7735762483494385e-10,2.5073697576186885e-11
186,1.5411171632132168e-10,2.0664990722477856e-11
187,1.3039875137566748e-10,1.8816220280897668e-11
188,1.1788933175345853e-10,1.589284977440597e-11
189,9.528398823035447e-11,1.3002043766113826e-11
190,8.548510833558449e-11,1.1256954264083469e-11
191,7.853138003196767e-11,9.140824531664887e-12
192,6.97021033753076e-11,8.214755996904568e-12
193,6.229030371898583e-11,7.349521052691892e-12
194,5.642105763455465e-11,6.521916944494569e-12
195,4.96818342432286e-11,5.402624387227767e-12
196,4.2623927703387505e-11,4.365674716183003e-12
197,3.952174098552036e-11,3.887707461634016e-12
198,3.30106830589941e-11,3.2580956332440943e-12
199,2.7251329498019592e-11,2.9374452010379657e-12
200,2.5253735498876e-11,2.723911950774455e-12
201,2.389269432101917e-11,2.342044505788711e-12
202,2.0520601152876366e-11,2.0083916168311268e-12
203,1.8529407724487632e-11,1.7430901165384135e-12
204,1.762003198579631e-11,1.2823266545202407e-12
205,1.636022495603327e-11,1.1304402163913382e-12
206,1.4691254692925002e-11,9.880193759174785e-13
207,1.2590868555279723e-11,9.191230042249513e-13
208,1.207756252140315e-11,8.307850371746757e-13
209,1.1115797735949855e-11,6.580176038016272e-13
210,9.597809808403013e-12,5.704358025815138e-13
211,8.042210128855995e-12,5.367625331043284e-13
212,7.43540291652897e-12,5.144773350306059e-13
213,6.715839307571482e-12,4.154938816885311e-13
214,6.0755128558198e-12,3.7368598661614474e-13
215,5.503115678481834e-12,3.2652303646148746e-13
216,4.719918370343819e-12,2.651335454944323e-13
217,4.52585521311024e-12,1.8427010681151712e-13
218,4.374053233928259e-12,1.5840621033146662e-13
219,4.076553316516675e-12,1.3831288412560665e-13
220,3.776164921457414e-12,1.1353760359916021e-13
221,3.3530112024606575e-12,9.51469054527495e-14
222,2.920826510790082e-12,7.935122618258765e-14
223,2.6694524754923158e-12,6.73290133245487e-14
224,2.299199155421049e-12,5.940250039918058e-14
225,2.0603217218872406e-12,5.197524416956976e-14
226,1.990610296990101e-12,4.1702426238548704e-14
227,1.7652914930568678e-12,3.654297777305548e-14
228,1.4501980402909131e-12,3.396761346649635e-14
229,1.4045648884542183e-12,3.0160229094715125e-14
230,1.2876891887725282e-12,2.770107088384832e-14
231,1.2200511998385119e-12,2.5598946300118234e-14
232,1.0703617846356455e-12,2.4189405026077885e-14
233,9.718482468373126e-13,2.0877652151777903e-14
234,8.557660507794973e-13,2.006454711797038e-14
235,7.079589776583373e-13,1.7249309624789017e-14
236,6.869612182734679e-13,1.2309024857389444e-14
237,6.570302258885035e-13,1.1628803674079243e-14
238,6.137246647518762e-13,9.385206016681281e-15
239,5.420134262566257e-13,7.998874652832954e-15
240,4.982142067320107e-13,7.0880815620210825e-15
241,4.694446235469536e-13,5.497017054725793e-15
242,4.135085179098308e-13,5.127111505966112e-15
243,3.9286503012200285e-13,4.347700928309954e-15
244,3.787736545250765e-13,3.686542362089629e-15
245,3.507402960204053e-13,3.076940788645243e-15
246,3.1183642457241353e-13,2.448963458749838e-15
247,2.652701013053765e-13,1.9932964998398132e-15
248,2.433913224268473e-13,1.7628223491963792e-15
249,2.286632952371485e-13,1.5865712857156544e-15
250,2.1840214620660324e-13,1.4080237124530485e-15
251,2.0734737967666973e-13,1.2205936305934643e-15
252,2.0036386974353204e-13,1.0153919755453087e-15
253,1.6321608228371573e-13,9.447428180077246e-16
254,1.327684131867001e-13,7.577396526825903e-16
255,1.2393199459467863e-13,5.444632889187661e-16
256,1.0276403274320121e-13,5.112617142860722e-16
257,9.795266546591372e-14,4.530440103671333e-16
258,9.153477488920336e-14,3.5564294098990394e-16
259,8.777469008556097e-14,3.1832671087657266e-16
260,8.431264367842174e-14,2.8729793646020523e-16
261,8.173440600459503e-14,2.0215077974612084e-16
262,7.724936197844808e-14,1.8677897346408043e-16
263,6.910395360935388e-14,1.6558354079686308e-16
264,6.579857869413138e-14,1.4777845862525502e-16
265,5.350121911085944e-14,1.2944771515925958e-16
266,5.2398216924507004e-14,1.2090115890955381e-16
267,4.7221405854544183e-14,9.682708037278742e-17
268,3.762105766346488e-14,8.383426818439634e-17
269,3.412915910314553e-14,7.202968122134647e-17
270,3.2180318843794895e-14,6.775244885617329e-17
271,2.7405762143594933e-14,6.230700947731632e-17
272,2.2896582098054173e-14,6.031322046771643e-17
273,1.867514707844021e-14,5.490080664708319e-17
274,1.7639093605073512e-14,4.675738563612698e-17
275,1.603813415411828e-14,3.8189307964718094e-17
276,1.4034079988472871e-14,2.99378403572619e-17
277,1.1924997628854185e-14,2.478351847918048e-17
278,1.0697816184036191e-14,1.956209337681664e-17
279,1.0053314262209614e-14,1.7704670865235935e-17
280,8.333008166105441e-15,1.5958602906351753e-17
281,6.999128377032147e-15,1.385198199871952e-17
282,6.0511272057954825e-15,1.3073447737288863e-17
283,5.855119548626538e-15,1.1529959414013107e-17
284,5.300341629174967e-15,1.0078578239934874e-17
285,4.929002987207448e-15,9.061014400463002e-18
286,4.020870448324097e-15,7.087918497839268e-18
287,3.865880876355897e-15,6.547945468141965e-18
288,3.6894177739384294e-15,5.894282256889902e-18
289,3.1565805727438125e-15,5.3396384541497434e-18
290,2.4405522672096962e-15,4.5327049723463265e-18
291,2.3536912162787967e-15,3.903934784297982e-18
292,2.024032996541771e-15,3.4955104372925776e-18
293,1.936374131643488e-15,3.370885598422793e-18
294,1.794696619721834e-15,3.1190471163013136e-18
295,1.7283635485330138e-15,2.658799587180625e-18
296,1.619659699815313e-15,2.1236681802377324e-18
297,1.4626190464704303e-15,1.8549842131232843e-18
298,1.2808682160645707e-15,1.549250827149249e-18
299,1.2189888872531273e-15,1.2685990333557633e-18
300,1.0797472759123245e-15,1.1114522143749433e-18
301,9.32488210917676e-16,1.001610240414922e-18
302,8.612442833752303e-16,8.132804807542718e-19
303,8.099838779651884e-16,6.625507440816023e-19
304,6.455565785382426e-16,5.724349395397498e-19
305,6.044929055298691e-16,5.007064594912937e-19
306,5.604405104707602e-16,4.44669360802237e-19
307,5.230638820525596e-16,3.7186742922162176e-19
308,4.790827491789476e-16,3.4223020449862765e-19
309,4.262367670686051e-16,3.11183619548835e-19
310,4.0825393465337453e-16,2.826425183265373e-19
311,3.82476269052909e-16,2.571241990398213e-19
312,3.2195557232739927e-16,2.297226058702476e-19
313,2.986015808849232e-16,2.051480873164662e-19
314,2.4765206849356096e-16,1.5836334040353802e-19
315,2.1397926676915006e-16,1.393649178261941e-19
316,2.0275550629772826e-16,1.2976323679477265e-19
317,1.8848597560305854e-16,9.938018413245542e-20
318,1.603109151896224e-16,8.46085016913488e-20
319,1.506503793153718e-16,6.024281311650238e-20
320,1.4132709471407717e-16,4.636293154362628e-20
321,1.3225567746699146e-16,4.2181822676732825e-20
322,1.26868316516188e-16,3.7000131428170417e-20
323,1.1511801181446994e-16,3.1526981886046566e-20
324,1.0863467428835376e-16,2.8684376973123905e-20
325,1.0582521587625424e-16,2.5022116166011685e-20
326,1.0116148049799492e-16,2.3298986742960038e-20
327,9.440262268985975e-17,1.7789793084375017e-20
328,9.000409137278398e-17,1.6751243947854603e-20
329,7.734750109526017e-17,1.4834150199498914e-20
330,7.356744221504511e-17,1.3366058382879052e-20
331,6.432233543140555e-17,1.1350123588418804e-20
332,6.168509323227072e-17,9.748881932285511e-21
333,4.837987913355838e-17,8.28129084556512e-21
334,4.546174852537241e-17,7.696726223374106e-21
335,3.901450487751027e-17,7.113748199133566e-21
336,3.8143579781010214e-17,6.600647878382494e-21
337,3.4717611495788485e-17,6.112233246843378e-21
338,3.0927040149352663e-17,5.504143060634156e-21
339,2.277840844997574e-17,5.2247778679940885e-21
340,1.98727161390544e-17,4.2772169234383606e-21
341,1.6385558285052647e-17,3.975723460460641e-21
342,1.5741107874001663e-17,3.477842042709522e-21
343,1.4971909296744e-17,2.8443410981727747e-21
344,1.4330847032715323e-17,2.2959541013617947e-21
345,1.391528810003312e-17,1.875664914801534e-21
346,1.1143003671081738e-17,1.6597870277580535e-21
347,1.0189792277819646e-17,1.233348153296279e-21
348,9.511730686007389e-18,9.38233744544158e-22
349,8.122625319813916e-18,8.568287233460303e-22
350,7.341894149382053e-18,7.722080736108794e-22
351,5.906162567437424e-18,6.252465453181146e-22
352,4.582643337554279e-18,5.35127988786268e-22
353,4.3249773404564525e-18,4.69682492109314e-22
354,4.085574306821813e-18,3.827128588225097e-22
355,3.72640191646111e-18,2.9234797761184636e-22
356,3.5745037474743214e-18,2.5242109273810674e-22
357,3.4692619351044075e-18,2.233409160090344e-22
358,3.032945006191507e-18,1.9119723406899676e-22
359,2.2012073182051883e-18,1.696809884164851e-22
360,1.8991863649295544e-18,1.4839479711131616e-22
361,1.856679488509286e-18,1.3292979553787783e-22
362,1.5827888970322214e-18,1.1461704992594236e-22
363,1.3817839265995295e-18,9.997123998712876e-23
364,1.1086451704982747e-18,8.837273685358608e-23
365,9.556579715406325e-19,7.42670798311817e-23
366,9.186422626462111e-19,5.877347464588403e-23
367,8.229438815379155e-19,5.282435216202118e-23
368,7.87871783146969e-19,4.2579472209604415e-23
369,6.947393577833716e-19,3.6274059000191247e-23
370,6.400388135586607e-19,3.207414355484177e-23
371,6.186959977291129e-19,2.700607109963442e-23
372,5.394895286351214e-19,2.3146678479187316e-23
373,4.584079524837551e-19,2.189897301366659e-23
374,4.483734258513964e-19,1.9013186504875146e-23
375,4.0073764677738047e-19,1.6506017026380915e-23
376,3.5003486157114626e-19,1.3040995475768561e-23
377,3.438035669415041e-19,1.1891026666264687e-23
378,3.2488826981952517e-19,1.0695757111366535e-23
379,2.9665798976267915e-19,9.260326895594328e-24
380,2.555688240371596e-19,8.620660198660281e-24
381,1.8575121360566536e-19,8.142637130522304e-24
382,1.7404592746335988e-19,6.2152612087180295e-24
383,1.5928700187593028e-19,5.029458259512732e-24
384,1.5084142463946884e-19,4.5613585581243474e-24
385,1.440321145146435e-19,3.428670513654644e-24
386,1.375541494639281e-19,3.186259196603104e-24
387,1.110422100640386e-19,2.4990079114354562e-24
388,1.0435725267225753e-19,2.1359747562911053e-24
389,9.10800100662457e-20,1.9294286264724366e-24
390,8.619043727045989e-20,1.6937560098367805e-24
391,7.951573191469801e-20,1.5703714703055065e-24
392,7.639792006197429e-20,1.2978948792041216e-24
393,6.231353994136693e-20,1.0899187866536812e-24
394,5.582041196809894e-20,9.817271246001908e-25
395,4.1777909190249927e-20,9.193177838346783e-25
396,3.556207332298188e-20,8.450707886216996e-25
397,3.309350656637296e-20,7.3600741735679145e-25
398,2.750132249286035e-20,6.269451829683295e-25
399,2.5546055607377845e-20,5.986889156559478e-25
400,2.4299228085232892e-20,4.23316749385595e-25
401,2.3008589448315856e-20,3.4909394462308975e-25
402,1.690464484684649e-20,2.826016341088133e-25
403,1.586385057888144e-20,2.123236138141552e-25
404,1.4224391878979197e-20,1.9615320555600865e-25
405,1.3590316329250896e-20,1.7807765969315446e-25
406,1.2920122178746576e-20,1.7009336023387848e-25
407,1.2040761788088093e-20,1.4934476150479883e-25
408,1.1616247564879756e-20,1.3213656223685231e-25
409,1.111906041934038e-20,1.0753451896383995e-25
410,9.11915112034814e-21,8.500248965436527e-26
411,8.770611135845275e-21,7.514878051677999e-26
412,8.459085237198479e-21,6.313543195457902e-26
413,7.97896946329424e-21,5.916688844456588e-26
414,7.773303893912805e-21,3.988978088946274e-26
415,5.845197407469538e-21,3.6352935539448975e-26
416,5.396578363526564e-21,2.6470943350258385e-26
417,4.654112492584077e-21,2.2431238462137088e-26
418,3.710011505965359e-21,2.1114213610455232e-26
419,3.0845756004650772e-21,1.5279989407691112e-26
420,2.6380401695802084e-21,1.3468749939643097e-26
421,2.3034382927849264e-21,1.1879541305233764e-26
422,2.148145278441457e-21,1.0308135004265375e-26
423,1.6218545431549722e-21,9.890736681510085e-27
424,1.2385625157816396e-21,8.705662490329048e-27
425,1.1782538055511612e-21,7.424376735439197e-27
426,1.0285402627435652e-21,5.985899852569365e-27
427,9.118202199817931e-22,5.144002495946823e-27
428,6.547188469249572e-22,4.378384676259648e-27
429,5.218649089976381e-22,3.891478771439445e-27
430,4.773748953043175e-22,3.3405364663403436e-27
431,3.9924974193424097e-22,2.931524412934893e-27
432,3.6662181325456113e-22,2.763178106124027e-27
433,3.3662578593882916e-22,2.488990393289416e-27
434,2.8219872581273594e-22,2.2521395287286738e-27
435,2.612281413691636e-22,1.933372508064326e-27
436,2.338204503273696e-22,1.565665681583154e-27
437,1.8235414921233534e-22,1.2918323398583102e-27
438,1.698679814344987e-22,1.2271871531239916e-27
439,1.5254304399835526e-22,9.258515317932981e-28
440,1.4437326509631264e-22,7.9152196262517165e-28
441,1.238490247134021e-22,6.3935327475416395e-28
442,1.1242601213612495e-22,5.634261829986193e-28
443,1.0910802993799975e-22,4.741824412356036e-28
444,8.073042688208008e-23,4.393747241647042e-28
445,7.233357550862012e-23,3.846713803963069e-28
446,6.75972709655591e-23,3.353045959108122e-28
447,6.379099056009382e-23,2.9813260724018304e-28
448,6.056599625021048e-23,2.560778083815489e-28
449,4.501247738326561e-23,1.9233126055928136e-28
450,3.34927522585973e-23,1.622744274751964e-28
451,3.173607068346605e-23,1.3357402685094337e-28
452,2.3931883651788033e-23,1.0368051262614245e-28
453,2.1443076639384945e-23,9.384979581801225e-29
454,1.968082176195831e-23,8.736499710226599e-29
455,1.8140437906044314e-23,8.364775971660418e-29
456,1.662186480307559e-23,7.209757265412505e-29
457,1.56901561639503e-23,6.211220367146055e-29
458,1.4644751994680267e-23,5.832024020395652e-29
459,1.2969203916241823e-23,5.188609344574764e-29
460,1.055484724181673e-23,4.788805547419418e-29
461,8.978210460246032e-24,4.636271895823949e-29
462,8.68524887783966e-24,4.556923582115195e-29
463,6.832249595607756e-24,3.8620287988808363e-29
464,5.990210575282225e-24,3.429773082162565e-29
465,4.953252043308126e-24,2.8118577188053643e-29
466,4.420656374889363e-24,2.7596457580130264e-29
467,4.034544112316279e-24,2.2908551502497293e-29
468,3.7234358109207714e-24,1.7851059468536412e-29
469,3.244578521412558e-24,1.676637572385752e-29
470,2.7455072320388556e-24,1.1253786444037935e-29
471,2.209491250705817e-24,9.03800404302042e-30
472,1.844013937735794e-24,9.073633746991584e-30
473,1.5798861520245985e-24,9.025870684370781e-30
474,1.4252903286597323e-24,8.981189109660997e-30
475,1.3174402855560684e-24,8.545158570251727e-30
476,1.1192698010798873e-24,8.557291928901366e-30
477,9.605604779321856e-25,8.717529300274384e-30
478,8.863801491694178e-25,8.283232097815063e-30
479,8.054002893008799e-25,9.10290788214627e-30
480,6.1382661408526665e-25,8.777810907533705e-30
481,5.3444690309618715e-25,8.714447812363365e-30
482,4.582963017779925e-25,8.334076648346886e-30
483,4.302230070547913e-25,8.196950436306515e-30
484,3.7877676827495053e-25,7.992031490223713e-30
485,3.311647447841057e-25,7.839305245633805e-30
486,2.9394720247768794e-25,7.839497838628244e-30
487,2.484195960174699e-25,7.73145316874812e-30
488,2.267567144325869e-25,8.002624104917842e-30
489,1.9784939651734078e-25,8.051927911494156e-30
490,1.746333587436424e-25,8.02419452029498e-30
491,1.476774978186384e-25,7.995112978134732e-30
492,1.3726485434446379e-25,6.444161593919691e-30
493,1.1814573794863953e-25,6.47593943800208e-30
494,1.0435494864076358e-25,6.449746790758414e-30
495,9.613320301198104e-26,6.371168849027415e-30
496,9.263595150754297e-26,6.495969109423708e-30
497,8.160589803402857e-26,6.41122819187067e-30
498,7.964056202223521e-26,6.2725612358747884e-30
499,6.364431175709971e-26,6.079968241436065e-30
500,5.653854854570829e-26,6.116753503373861e-30
501,5.244147617492652e-26,6.0705311847085674e-30
502,4.456103922865643e-26,6.160086927122574e-30
503,4.125598628820447e-26,5.1277884769310155e-30
504,3.7019282455710676e-26,4.833506381428646e-30
505,3.338124393159394e-26,4.6316689232568635e-30
506,3.0161455761639894e-26,4.7216098516597474e-30
507,2.265086207593828e-26,4.612987402796307e-30
508,1.768011084518469e-26,4.710246864987863e-30
509,1.4342489659001165e-26,4.797876677457482e-30
510,1.2476627158463434e-26,4.833506381428646e-30
511,9.799824891822235e-27,4.65940231445604e-30
512,9.301311022041221e-27,4.650157850722981e-30
513,8.232050124356983e-27,4.822721173740077e-30
514,6.830540118618703e-27,5.0197438070508915e-30
515,5.8489105741480394e-27,5.0043363674957936e-30
516,5.5813634677616756e-27,4.979877057202076e-30
517,4.7812643761291754e-27,4.999906728623703e-30
518,4.283764315870887e-27,5.087729134087761e-30
519,3.87367682318449e-27,5.082143937249038e-30
520,3.507534429597144e-27,3.935060062372e-30
521,3.0578713876695233e-27,3.92600819163338e-30
522,2.8205382702507065e-27,3.851859888774472e-30
523,2.0112162853005247e-27,3.966067534476635e-30
524,1.6393669761019703e-27,3.818156114747695e-30
525,1.32516614274277e-27,3.892111824612165e-30
526,1.1956820207217274e-27,3.93814155028302e-30
527,9.819592636771426e-28,3.9481563859938335e-30
528,8.39252477029915e-28,3.941993410171794e-30
529,7.374000571069849e-28,3.97280828928199e-30
530,6.608928752521908e-28,3.9167637279003216e-30
531,6.004340824379867e-28,3.317414329207014e-30
532,5.16901108146068e-28,3.318762480168085e-30
533,4.0197393501668183e-28,3.337444000628641e-30
534,3.470525759785799e-28,3.1725843973890936e-30
535,3.0722434472865186e-28,3.19877704463276e-30
536,2.611745893863753e-28,3.1901103598830175e-30
537,2.333456720619575e-28,3.279473509302585e-30
538,1.8188174246001953e-28,3.254051234036674e-30
539,1.740208667990086e-28,3.2234289479209166e-30
540,1.43548032846936e-28,3.20782891537138e-30
541,1.3214960906407458e-28,3.215725228143368e-30
542,1.1536166292483992e-28,3.218806716054387e-30
543,1.0204963514923534e-28,3.228051179787446e-30
544,8.253457220874836e-29,3.1962733357050566e-30
545,7.417757699406327e-29,3.1802881171666426e-30
546,6.741371102937529e-29,3.215725228143368e-30
547,5.927550145637259e-29,3.257132721947693e-30
548,5.220348670058266e-29,3.1078731512576825e-30
549,4.8974087369834143e-29,3.1554436208840472e-30
550,4.5091412601949476e-29,3.2465401072535635e-30
551,4.5091412601949476e-29,3.3711477746554176e-30
552,3.993608332681372e-29,3.294110576879928e-30
553,3.719972206182834e-29,3.365177391827817e-30
554,3.6722091435620303e-29,3.280436474274779e-30
555,3.639853520496325e-29,3.382125575338425e-30
556,3.404427844094429e-29,3.359014416005778e-30
557,3.3637522036689707e-29,3.192614068810721e-30
558,3.441405699026664e-29,3.160258445745015e-30
559,3.471296131763554e-29,3.194154812766231e-30
560,3.5018028620826477e-29,3.177206629255623e-30
561,3.275005351831607e-29,3.187028871971998e-30
562,3.294726874462132e-29,3.199354823616076e-30
563,3.32584990236343e-29,3.3434143834562414e-30
564,3.3221521168702064e-29,3.432777532875809e-30
565,2.8402074075867445e-29,3.3649847988333785e-30
566,2.0535035439034464e-29,3.180865896149959e-30
567,2.0686028346674423e-29,3.294880948857683e-30
568,2.0242294087487604e-29,3.257132721947693e-30
569,1.6418167589912308e-29,3.1831770120832234e-30
570,1.7157724688557007e-29,2.9859617857779705e-30
571,1.8045193206930645e-29,3.0369989293042322e-30
572,1.772471846418461e-29,3.061650832592389e-30
573,1.6886553752387284e-29,3.0568360077314207e-30
574,1.5558432462737846e-29,3.1094138952131923e-30
575,1.523795771999181e-29,3.0506730319093816e-30
576,1.4544622940012405e-29,3.1371472864123685e-30
577,1.4535378476279346e-29,3.05240636885933e-30
578,1.4556948891656483e-29,3.0416211611707616e-30
579,1.4556948891656483e-29,3.0298729885099994e-30
580,1.4313511346685937e-29,3.0075322011551075e-30
581,1.4100888680825586e-29,3.1461991571509885e-30
582,1.4014607019317038e-29,3.1716214324169e-30
583,1.4014607019317038e-29,3.0753249351975382e-30
584,1.4014607019317038e-29,3.103250919391153e-30
585,1.0070302493211979e-29,3.2270882148152524e-30
586,9.836109411974491e-30,3.143117669239969e-30
587,9.888494706461824e-30,3.1616065967060864e-30
588,9.417027056075828e-30,3.156213992861802e-30
589,6.116753503373861e-30,3.149280645062008e-30
590,5.571330143123396e-30,3.159295480772822e-30
591,5.2385294487332815e-30,3.169502909478074e-30
592,4.970440000474578e-30,3.104791663346663e-30
593,4.905728754343167e-30,2.9337690842850764e-30
594,4.905728754343167e-30,2.8996801242694223e-30
595,4.831773044478697e-30,2.968243230289608e-30
596,4.8440989961227756e-30,2.9476357798846645e-30
597,4.7855507258134036e-30,2.908924588002481e-30
598,4.782469237902384e-30,2.908924588002481e-30
599,4.7947951895464624e-30,2.9769099150393505e-30
600,4.81020262910156e-30,2.9251023995353338e-30
601,4.7855507258134036e-30,2.908924588002481e-30
602,4.847180484033795e-30,2.924332027557579e-30
603,4.8440989961227756e-30,2.8965986363584027e-30
604,4.942706609275402e-30,2.9568802436177232e-30
605,5.044395710339048e-30,3.0631915765478986e-30
606,5.226203497089203e-30,2.9692061952618015e-30
607,5.053640174072107e-30,3.0046433062385267e-30
608,5.053640174072107e-30,3.1677695725281255e-30
609,5.053640174072107e-30,3.161799189700525e-30
610,5.053640174072107e-30,3.1184657659518123e-30
611,5.069047613627205e-30,3.187028871971998e-30
612,5.069047613627205e-30,3.150051017039763e-30
613,5.0413142224280286e-30,3.060110088636879e-30
614,5.053640174072107e-30,2.9399320601071155e-30
615,5.053640174072107e-30,2.9767173220449117e-30
616,5.044395710339048e-30,3.1469695291287434e-30
617,5.044395710339048e-30,3.1192361379295672e-30
618,5.044395710339048e-30,3.1007472104634497e-30
619,5.044395710339048e-30,3.170851060439145e-30
620,5.0413142224280286e-30,2.674924099759432e-30
621,5.044395710339048e-30,2.557827559140688e-30
622,5.0413142224280286e-30,2.51526450736973e-30
623,5.053640174072107e-30,2.3088048173314183e-30
624,5.044395710339048e-30,2.2471750591110268e-30
625,5.0413142224280286e-30,2.2471750591110268e-30
626,5.044395710339048e-30,2.118715531820398e-30
627,4.9827659521186566e-30,2.1402859471975352e-30
628,4.9827659521186566e-30,2.142404470136361e-30
629,4.9827659521186566e-30,2.027619045450882e-30
630,4.992010415851715e-30,2.1110118120428492e-30
631,4.831773044478697e-30,2.1618563625746722e-30
632,4.8595064356778735e-30,2.1248785076424373e-30
633,4.8595064356778735e-30,2.1269970305812633e-30
634,4.831773044478697e-30,2.1385526102475867e-30
635,4.893402802699089e-30,2.1402859471975352e-30
636,4.9334621455423434e-30,2.1680193383967114e-30
637,4.9334621455423434e-30,2.2348491074669485e-30
638,4.979684464207637e-30,2.17726380212977e-30
639,5.044395710339048e-30,2.3636938207464546e-30
640,4.908810242254187e-30,2.37043457555181e-30
641,4.908810242254187e-30,2.392004990928947e-30
642,5.044395710339048e-30,2.2440935712000072e-30
643,5.044395710339048e-30,2.4884940811427474e-30
644,4.908810242254187e-30,2.4043309425730252e-30
645,4.942706609275402e-30,2.3729382844795133e-30
646,4.970440000474578e-30,2.4515162262105125e-30
647,5.0043363674957936e-30,2.476168129498669e-30
648,4.942706609275402e-30,2.5747757426512956e-30
649,4.8595064356778735e-30,2.6046276567892978e-30
650,4.893402802699089e-30,2.5609090470517075e-30
651,4.893402802699089e-30,2.573812777679102e-30
652,4.893402802699089e-30,2.4607606899435712e-30
653,4.921136193898265e-30,2.492923720014838e-30
654,4.8595064356778735e-30,2.673383355803922e-30
655,4.8595064356778735e-30,2.5455016074966096e-30
656,4.893402802699089e-30,2.9928951335777645e-30
657,4.970440000474578e-30,2.7997243601557248e-30
658,5.0043363674957936e-30,2.653931463365611e-30
659,4.908810242254187e-30,2.733472370068804e-30
660,4.908810242254187e-30,2.6138721205223565e-30
661,5.044395710339048e-30,2.638524023810513e-30
662,4.942706609275402e-30,2.478286652437495e-30
663,4.942706609275402e-30,2.39604944381216e-30
664,5.090618029004342e-30,2.4228198700391427e-30
665,5.090618029004342e-30,2.4207013471003167e-30
666,4.970440000474578e-30,2.4590273529936227e-30
667,4.970440000474578e-30,2.462301433899081e-30
668,4.970440000474578e-30,2.4189680101503682e-30
669,4.9550325609194804e-30,2.44130879750526e-30
670,4.921136193898265e-30,2.3950864788399665e-30
671,4.921136193898265e-30,2.3914272119456308e-30
672,4.9550325609194804e-30,2.376597551373849e-30
673,4.9550325609194804e-30,2.3636938207464546e-30
674,4.995091903762735e-30,2.3190122460366707e-30
675,4.921136193898265e-30,2.3205529899921805e-30
676,4.9550325609194804e-30,2.3203603969977418e-30
677,5.007417855406813e-30,2.4284050668778657e-30
678,4.9550325609194804e-30,2.40664205850629e-30
679,4.9334621455423434e-30,2.4906126040815734e-30
680,4.9550325609194804e-30,2.4900348250982572e-30
681,4.8595064356778735e-30,2.4222420910558265e-30
682,4.7947951895464624e-30,2.448434738299493e-30
683,4.7947951895464624e-30,2.55147199032421e-30
684,4.7855507258134036e-30,2.4792496174096887e-30
685,4.893402802699089e-30,2.610790632611337e-30
686,4.9827659521186566e-30,2.6471907085602557e-30
687,5.0936995169153614e-30,2.610790632611337e-30
688,5.044395710339048e-30,2.5792053815233863e-30
689,5.044395710339048e-30,2.4961978009202964e-30
690,5.044395710339048e-30,2.44130879750526e-30
691,4.9334621455423434e-30,2.534716399808041e-30
692,4.942706609275402e-30,2.5624497910072173e-30
693,5.053640174072107e-30,2.571694254740276e-30
694,5.069047613627205e-30,2.712479733674983e-30
695,4.9581140488305e-30,2.5963461580284327e-30
696,4.979684464207637e-30,2.4690421887044364e-30
697,4.871832387321952e-30,2.3791012603015524e-30
698,4.871832387321952e-30,2.392004990928947e-30
699,4.871832387321952e-30,2.3559901009689056e-30
700,4.81020262910156e-30,2.3945086998566503e-30
701,4.7947951895464624e-30,1.835218644006597e-30
702,4.7947951895464624e-30,1.7212035912988727e-30
703,4.7855507258134036e-30,1.8619890702335796e-30
704,4.847180484033795e-30,2.0830858278492343e-30
705,4.856424947766854e-30,2.0447598219559283e-30
706,4.871832387321952e-30,2.062285784449852e-30
707,4.871832387321952e-30,2.0632487494220458e-30
708,5.0782920773602635e-30,2.130078518492283e-30
709,5.0567216619831265e-30,2.235812072439142e-30
710,5.0782920773602635e-30,2.2410120832889876e-30
711,5.0567216619831265e-30,2.2034564493734365e-30
712,5.0413142224280286e-30,2.2001823684679782e-30
713,5.118351420203518e-30,2.2656639865771443e-30
714,5.0936995169153614e-30,2.15164893386942e-30
715,5.0413142224280286e-30,2.1449081790640646e-30
716,5.189225642156968e-30,2.1449081790640646e-30
717,5.189225642156968e-30,2.1108192190484105e-30
718,4.979684464207637e-30,1.7304480550319314e-30
719,4.9827659521186566e-30,1.741811041703816e-30
720,4.979684464207637e-30,1.7304480550319314e-30
721,5.0936995169153614e-30,1.728714718081983e-30
722,5.0936995169153614e-30,1.7874555813857936e-30
723,5.0936995169153614e-30,1.7256332301709633e-30
724,5.229284985000223e-30,1.762803678097637e-30
725,5.090618029004342e-30,1.827514924229048e-30
726,5.0936995169153614e-30,1.799781533029872e-30
727,5.0936995169153614e-30,1.8126852636572664e-30
728,5.053640174072107e-30,1.7163887664379046e-30
729,5.044395710339048e-30,1.7749370367472766e-30
730,5.0936995169153614e-30,1.6801812834834246e-30
731,5.0936995169153614e-30,1.6765220165890888e-30
732,5.0936995169153614e-30,1.6894257472164833e-30
733,5.090618029004342e-30,1.8383001319176166e-30
734,5.0936995169153614e-30,1.85890758232256e-30
735,5.0936995169153614e-30,1.8920335773660205e-30
736,5.10294398064842e-30,1.5345809796877495e-30
737,5.118351420203518e-30,1.4592771188622086e-30
738,5.044395710339048e-30,1.4669808386397575e-30
739,5.0413142224280286e-30,1.5455587803707568e-30
740,5.044395710339048e-30,1.5438254434208083e-30
741,5.044395710339048e-30,1.565588451792384e-30
742,5.044395710339048e-30,1.6301071049293564e-30
743,5.044395710339048e-30,1.602566306724619e-30
744,5.0413142224280286e-30,1.603144085707935e-30
745,5.044395710339048e-30,1.6071885385911483e-30
746,5.044395710339048e-30,1.6462849164622092e-30
747,5.044395710339048e-30,1.617781153285278e-30
748,5.044395710339048e-30,1.8188482394793055e-30
749,5.0413142224280286e-30,1.6734405286780692e-30
750,5.0413142224280286e-30,1.6148922583686973e-30
751,5.0413142224280286e-30,1.5825366353029917e-30
752,5.0413142224280286e-30,1.756448109281159e-30
753,5.044395710339048e-30,1.7427740066760097e-30
754,5.044395710339048e-30,1.735648065881777e-30
755,5.044395710339048e-30,1.7443147506315195e-30
756,5.044395710339048e-30,1.7757074087250315e-30
757,5.1799811784239096e-30,1.776670373697225e-30
758,5.0413142224280286e-30,1.7535592143645782e-30
759,5.189225642156968e-30,1.7410406697260612e-30
760,5.069047613627205e-30,1.6794109115056697e-30
761,5.0413142224280286e-30,1.6863442593054637e-30
762,5.044395710339048e-30,1.6524478922842484e-30
763,4.930380657631324e-30,1.6041070506801287e-30
764,5.0936995169153614e-30,2.0746117360939305e-30
765,5.229284985000223e-30,2.10484883622081e-30
766,5.0936995169153614e-30,2.1239155426702437e-30
767,5.0936995169153614e-30,2.1387452032420254e-30
768,5.0936995169153614e-30,2.1017673483097905e-30
769,5.0936995169153614e-30,2.1231451706924888e-30
770,5.090618029004342e-30,2.1233377636869275e-30
771,5.090618029004342e-30,2.135471122336567e-30
772,5.0936995169153614e-30,2.2496787680387302e-30
773,5.0936995169153614e-30,2.1757230581742603e-30
774,5.090618029004342e-30,2.2265676087060834e-30
775,5.0936995169153614e-30,2.200374961462417e-30
776,5.241610936644301e-30,2.3149677931534575e-30
777,5.512781872814024e-30,2.209426832201037e-30
778,5.512781872814024e-30,2.208078681239966e-30
779,5.488129969525867e-30,2.1454859580473807e-30
780,5.488129969525867e-30,2.2327305845281225e-30
781,5.488129969525867e-30,2.2558417438607694e-30
782,5.488129969525867e-30,2.1763008371575765e-30
783,5.488129969525867e-30,1.5209068770826002e-30
784,5.374114916818143e-30,1.5284180038657104e-30
785,5.485048481614848e-30,1.5702106836589134e-30
786,5.485048481614848e-30,1.6424330565734347e-30
787,5.488129969525867e-30,1.7533666213701395e-30
788,5.512781872814024e-30,1.7751296297417153e-30
789,5.488129969525867e-30,1.7304480550319314e-30
790,5.488129969525867e-30,1.719662847343363e-30
791,5.488129969525867e-30,1.7366110308539706e-30
792,5.534352288191161e-30,1.7504777264535587e-30
793,5.512781872814024e-30,1.8305964121400677e-30
794,5.623715437610729e-30,1.7695444329029923e-30
795,5.488129969525867e-30,1.6718997847225594e-30
796,5.488129969525867e-30,1.627025617018337e-30
797,5.488129969525867e-30,1.5548032441038155e-30
798,5.485048481614848e-30,1.5561513950648866e-30
799,5.485048481614848e-30,1.456195630951189e-30
800,5.485048481614848e-30,1.4059288594026822e-30
801,5.374114916818143e-30,1.413054800196915e-30
802,5.374114916818143e-30,1.4421363423571622e-30
803,5.3771964047291625e-30,1.4860475450891912e-30
804,5.386440868462221e-30,1.471603070506287e-30
805,5.374114916818143e-30,1.493173485883424e-30
806,5.3771964047291625e-30,1.456195630951189e-30
807,5.488129969525867e-30,2.0956043724877513e-30
808,5.497374433258926e-30,2.0863599087546926e-30
809,5.485048481614848e-30,2.1002266043542807e-30
810,5.374114916818143e-30,2.1231451706924888e-30
811,5.497374433258926e-30,2.1325822274199863e-30
812,5.488129969525867e-30,2.1449081790640646e-30
813,5.488129969525867e-30,2.1587748746636527e-30
814,5.485048481614848e-30,1.6071885385911483e-30
815,5.488129969525867e-30,1.5686699397034036e-30
816,5.488129969525867e-30,1.5686699397034036e-30
817,5.488129969525867e-30,1.4575437819122601e-30
818,5.488129969525867e-30,1.5045364725553086e-30
819,5.488129969525867e-30,1.53149949177673e-30
820,5.488129969525867e-30,1.5316920847711687e-30
821,5.488129969525867e-30,1.6000625977969155e-30
822,5.374114916818143e-30,1.6640034719505718e-30
823,5.497374433258926e-30,1.5353513516655044e-30
824,5.386440868462221e-30,1.4852771731114363e-30
825,5.488129969525867e-30,1.3620176566706532e-30
826,5.488129969525867e-30,1.507040181483012e-30
827,5.488129969525867e-30,1.4407881913960911e-30
828,5.488129969525867e-30,1.3805065841367707e-30
829,5.488129969525867e-30,1.624714501085072e-30
830,5.488129969525867e-30,1.5039586935719925e-30
831,5.485048481614848e-30,1.557884732014835e-30
832,5.488129969525867e-30,1.5469069313318278e-30
833,5.497374433258926e-30,1.5653958587979453e-30
834,5.485048481614848e-30,1.5748329155254428e-30
835,5.485048481614848e-30,1.5085809254385218e-30
836,5.488129969525867e-30,1.5438254434208083e-30
837,5.488129969525867e-30,1.5569217670426415e-30
838,5.488129969525867e-30,1.4482993181792014e-30
839,5.488129969525867e-30,1.479884569267152e-30
840,5.488129969525867e-30,1.4700623265507771e-30
841,5.488129969525867e-30,1.5076179604663282e-30
842,5.488129969525867e-30,1.4544622940012405e-30
843,5.512781872814024e-30,1.456195630951189e-30
844,5.512781872814024e-30,1.4577363749066988e-30
845,5.512781872814024e-30,1.4669808386397575e-30
846,5.6329599013437874e-30,1.4515733990846597e-30
847,5.497374433258926e-30,1.4623586067732282e-30
848,5.497374433258926e-30,1.5239883649936197e-30
849,5.512781872814024e-30,1.5101216693940316e-30
850,5.488129969525867e-30,1.4823882781948554e-30
851,5.488129969525867e-30,1.5284180038657104e-30
852,5.488129969525867e-30,1.4947142298389337e-30
853,5.488129969525867e-30,1.4993364617054631e-30
854,5.488129969525867e-30,1.5284180038657104e-30
855,5.497374433258926e-30,1.575410694508759e-30
856,5.374114916818143e-30,1.6054552016411998e-30
857,5.374114916818143e-30,1.5316920847711687e-30
858,5.386440868462221e-30,1.536314316637698e-30
859,5.374114916818143e-30,1.5702106836589134e-30
860,5.485048481614848e-30,1.5702106836589134e-30
861,5.488129969525867e-30,1.5563439880593253e-30
862,5.485048481614848e-30,1.602566306724619e-30
863,5.497374433258926e-30,1.6794109115056697e-30
864,5.497374433258926e-30,1.7972778241021685e-30
865,5.497374433258926e-30,1.829055668184558e-30
866,5.512781872814024e-30,1.8460038516951656e-30
867,5.512781872814024e-30,2.4590273529936227e-30
868,5.6329599013437874e-30,2.4382273095942406e-30
869,5.497374433258926e-30,2.40664205850629e-30
870,5.497374433258926e-30,2.2404343043056715e-30
871,5.512781872814024e-30,2.1847749289128804e-30
872,5.386440868462221e-30,1.5748329155254428e-30
873,5.423418723394456e-30,1.6272182100127756e-30
874,5.4511521145936324e-30,1.6487886253899126e-30
875,5.485048481614848e-30,1.815766751568286e-30
876,5.485048481614848e-30,1.8383001319176166e-30
877,5.571330143123396e-30,1.821929727390325e-30
878,5.571330143123396e-30,1.800359312013188e-30
879,5.7931972727168054e-30,1.787262988391355e-30
880,5.623715437610729e-30,1.8989669251658146e-30
881,5.746974954051512e-30,1.704255407788265e-30
882,5.673019244187042e-30,1.704255407788265e-30
883,5.673019244187042e-30,1.616433002324207e-30
884,5.534352288191161e-30,1.6195144902352266e-30
885,5.6113894859666504e-30,1.544018036415247e-30
886,5.5004559211699456e-30,1.66727755285603e-30
887,5.534352288191161e-30,1.6641960649450105e-30
888,5.5744116310344155e-30,1.6678553318393462e-30
889,6.585139665848837e-30,1.6794109115056697e-30
890,6.474206101052132e-30,1.6811442484556182e-30
891,6.421820806564799e-30,1.565588451792384e-30
892,6.387924439543584e-30,1.5723292065977394e-30
893,6.449554197763975e-30,1.5407439555097887e-30
894,6.409494854920721e-30,1.633958964818131e-30
895,6.409494854920721e-30,1.5717514276144232e-30
896,6.409494854920721e-30,1.5702106836589134e-30
897,6.483450564785191e-30,1.624714501085072e-30
898,6.449554197763975e-30,1.6225959781462462e-30
899,6.458798661497034e-30,1.5902403550805406e-30
900,6.48653205269621e-30,1.5532625001483057e-30
901,6.483450564785191e-30,1.553069907153867e-30
902,6.483450564785191e-30,1.5261068879324457e-30
903,6.483450564785191e-30,1.5068475884885733e-30
904,6.474206101052132e-30,1.501454984644289e-30
905,6.474206101052132e-30,1.5178253891715806e-30
906,6.474206101052132e-30,1.5099290763995929e-30
907,6.474206101052132e-30,1.4392474474405814e-30
908,6.483450564785191e-30,1.53149949177673e-30
909,6.569732226293739e-30,1.5378550605932078e-30
910,6.720725133933698e-30,1.5569217670426415e-30
911,6.720725133933698e-30,1.4544622940012405e-30
912,6.745377037221855e-30,1.3843584440255451e-30
913,6.745377037221855e-30,1.435973366535123e-30
914,6.729969597666757e-30,1.442328935351601e-30
915,6.498858004340289e-30,1.4452178302681818e-30
916,6.437228246119897e-30,1.4515733990846597e-30
917,6.400250391187662e-30,1.3466102171155553e-30
918,6.424902294475819e-30,1.2928767716671514e-30
919,6.1783832615942526e-30,1.4051584874249273e-30
920,6.166057309950174e-30,1.4667882456453188e-30
921,6.162975822039155e-30,1.479884569267152e-30
922,6.175301773683233e-30,1.624714501085072e-30
923,6.187627725327311e-30,1.551721756192796e-30
924,6.240013019814644e-30,1.5686699397034036e-30
925,6.350946584611349e-30,1.53149949177673e-30
926,6.323213193412173e-30,1.5045364725553086e-30
927,6.350946584611349e-30,1.52244762103811e-30
928,6.323213193412173e-30,1.4082399753359469e-30
929,6.409494854920721e-30,1.3791584331756996e-30
930,6.387924439543584e-30,1.3991881045973268e-30
931,6.323213193412173e-30,1.4082399753359469e-30
932,6.437228246119897e-30,1.4398252264238975e-30
933,6.350946584611349e-30,1.4552326659789954e-30
934,6.323213193412173e-30,1.4791141972893971e-30
935,6.323213193412173e-30,1.3874399319365647e-30
936,6.471124613141112e-30,1.3689510044704472e-30
937,6.511183955984367e-30,1.3473805890933102e-30
938,6.511183955984367e-30,1.378195468203506e-30
939,6.471124613141112e-30,1.3991881045973268e-30
940,6.437228246119897e-30,1.5393958045487176e-30
941,6.471124613141112e-30,1.5501810122372861e-30
942,6.384842951632564e-30,1.516092052221632e-30
943,6.511183955984367e-30,1.5964033309025798e-30
944,6.55740627464966e-30,1.5748329155254428e-30
945,6.511183955984367e-30,1.6842257363666378e-30
946,6.471124613141112e-30,1.691736863149748e-30
947,6.409494854920721e-30,1.698092431966226e-30
948,6.350946584611349e-30,1.698670210949542e-30
949,6.350946584611349e-30,1.6996331759217356e-30
950,6.323213193412173e-30,1.7009813268828067e-30
951,6.2893168263909574e-30,1.733529542942951e-30
952,6.261583435191781e-30,1.7017516988605616e-30
953,6.384842951632564e-30,1.71407765050464e-30
954,6.424902294475819e-30,1.71407765050464e-30
955,6.323213193412173e-30,1.7304480550319314e-30
956,6.363272536255427e-30,1.735648065881777e-30
957,6.323213193412173e-30,1.6934702000996965e-30
958,6.2893168263909574e-30,1.590047762086102e-30
959,6.261583435191781e-30,1.5702106836589134e-30
960,6.240013019814644e-30,1.8121074846739502e-30
961,6.350946584611349e-30,1.8273223312346094e-30
962,6.384842951632564e-30,1.938255896031314e-30
963,6.350946584611349e-30,1.707144302704846e-30
964,6.384842951632564e-30,1.6518701133009322e-30
965,6.323213193412173e-30,1.485469766105875e-30
966,6.2893168263909574e-30,1.4922105209112303e-30
967,6.323213193412173e-30,1.5393958045487176e-30
968,6.2893168263909574e-30,1.5994848188135994e-30
969,6.384842951632564e-30,1.6894257472164833e-30
970,6.511183955984367e-30,1.7048331867715812e-30
971,6.409494854920721e-30,1.778018524658296e-30
972,6.350946584611349e-30,1.778788896636051e-30
973,6.350946584611349e-30,1.7643444220531468e-30
974,6.384842951632564e-30,1.7017516988605616e-30
975,6.2893168263909574e-30,1.7387295537927965e-30
976,6.323213193412173e-30,1.7541369933478944e-30
977,6.2893168263909574e-30,1.5561513950648866e-30
978,6.2893168263909574e-30,1.4500326551291499e-30
979,6.261583435191781e-30,1.4192177760189541e-30
980,6.350946584611349e-30,1.4592771188622086e-30
981,6.350946584611349e-30,1.4429067143349171e-30
982,6.384842951632564e-30,1.4482993181792014e-30
983,6.2893168263909574e-30,1.4174844390690056e-30
984,6.261583435191781e-30,1.405351080419366e-30
985,6.240013019814644e-30,1.405351080419366e-30
986,6.350946584611349e-30,1.4176770320634443e-30
987,6.350946584611349e-30,1.3390990903324451e-30
988,6.2893168263909574e-30,1.3219583138273987e-30
989,6.2893168263909574e-30,1.3373657533824966e-30
990,6.350946584611349e-30,1.356625052826369e-30
991,6.409494854920721e-30,1.4115140562414052e-30
992,6.409494854920721e-30,1.4244177868687996e-30
993,6.437228246119897e-30,1.6093070615299743e-30
994,6.437228246119897e-30,1.6641960649450105e-30
995,6.409494854920721e-30,1.6640034719505718e-30
996,6.409494854920721e-30,1.5763736594809525e-30
997,6.387924439543584e-30,1.6678553318393462e-30
998,6.409494854920721e-30,1.677099795572405e-30
999,6.323213193412173e-30,1.6703590407670497e-30
1000,6.350946584611349e-30,1.5856181232140113e-30
1001,6.261583435191781e-30,1.5393958045487176e-30
1002,6.350946584611349e-30,1.5717514276144232e-30
1003,6.323213193412173e-30,1.4459882022459367e-30
1004,6.2893168263909574e-30,1.4746845584173065e-30
1005,6.261583435191781e-30,1.4500326551291499e-30
1006,6.2893168263909574e-30,1.4284622397520128e-30
1007,6.261583435191781e-30,1.4099733122858954e-30
1008,6.2893168263909574e-30,1.4090103473137018e-30
1009,6.2893168263909574e-30,1.4082399753359469e-30
1010,6.350946584611349e-30,1.3853214089977387e-30
1011,6.323213193412173e-30,1.3373657533824966e-30
1012,6.2893168263909574e-30,1.3373657533824966e-30
1013,6.323213193412173e-30,1.3560472738430528e-30
1014,6.2893168263909574e-30,1.3473805890933102e-30
1015,6.261583435191781e-30,1.4082399753359469e-30
1016,6.350946584611349e-30,1.3219583138273987e-30
1017,6.323213193412173e-30,1.3390990903324451e-30
1018,6.2893168263909574e-30,1.3560472738430528e-30
1019,6.286235338479938e-30,1.3312027775604574e-30
1020,6.276990874746879e-30,1.3227286858051536e-30
1021,6.387924439543584e-30,1.3165657099831144e-30
1022,6.409494854920721e-30,1.3298546265993864e-30
1023,6.387924439543584e-30,1.341217613271271e-30
1024,6.301642778035036e-30,1.3681806324926924e-30
1025,6.240013019814644e-30,1.356625052826369e-30
1026,6.323213193412173e-30,1.2795878550508795e-30
1027,6.323213193412173e-30,1.2790100760675633e-30
1028,6.437228246119897e-30,1.261098927584762e-30
1029,6.409494854920721e-30,1.223543293669211e-30
1030,6.363272536255427e-30,1.2148766089194684e-30
1031,6.384842951632564e-30,1.2202692127637526e-30
1032,6.323213193412173e-30,1.2364470242966054e-30
1033,6.2893168263909574e-30,1.2302840484745663e-30
1034,6.261583435191781e-30,1.2127580859806424e-30
1035,6.350946584611349e-30,1.2112173420251326e-30
1036,6.2893168263909574e-30,1.2574396606904263e-30
1037,6.350946584611349e-30,1.2603285556070071e-30
1038,6.350946584611349e-30,1.2549359517627229e-30
1039,6.350946584611349e-30,1.252817428823897e-30
1040,6.350946584611349e-30,1.237409989268799e-30
1041,6.350946584611349e-30,1.3005804914447004e-30
1042,6.323213193412173e-30,1.295958259578171e-30
1043,6.2893168263909574e-30,1.3188768259163791e-30
1044,6.323213193412173e-30,1.3312027775604574e-30
1045,6.471124613141112e-30,1.3021212354002102e-30
1046,6.384842951632564e-30,1.2928767716671514e-30
1047,6.323213193412173e-30,1.3914843848197779e-30
1048,6.2893168263909574e-30,1.4038103364638562e-30
1049,6.350946584611349e-30,1.334284265471477e-30
1050,6.471124613141112e-30,1.3452620661544842e-30
1051,6.437228246119897e-30,1.3250398017384183e-30
1052,6.437228246119897e-30,1.3421805782434647e-30
1053,6.409494854920721e-30,1.3843584440255451e-30
1054,6.350946584611349e-30,1.4706401055340933e-30
1055,6.409494854920721e-30,1.5322698637544848e-30
1056,6.387924439543584e-30,1.53149949177673e-30
1057,6.323213193412173e-30,1.4328918786241035e-30
1058,6.323213193412173e-30,1.4068918243748758e-30
1059,6.350946584611349e-30,1.463899350728738e-30
1060,6.323213193412173e-30,1.4151733231357409e-30
1061,6.424902294475819e-30,1.5393958045487176e-30
1062,6.384842951632564e-30,1.5717514276144232e-30
1063,6.350946584611349e-30,1.565588451792384e-30
1064,6.384842951632564e-30,1.5316920847711687e-30
1065,6.323213193412173e-30,1.4675586176230737e-30
1066,6.363272536255427e-30,1.3258101737161732e-30
1067,6.409494854920721e-30,1.0894985695398593e-30
1068,6.363272536255427e-30,1.079291140834607e-30
1069,6.323213193412173e-30,1.100861556211744e-30
1070,6.2893168263909574e-30,1.5445958153985632e-30
1071,6.261583435191781e-30,1.7350702868984608e-30
1072,6.350946584611349e-30,1.727366567120912e-30
1073,6.323213193412173e-30,1.6518701133009322e-30
1074,6.261583435191781e-30,1.6085366895522194e-30
1075,6.261583435191781e-30,1.5684773467089649e-30
1076,6.240013019814644e-30,1.5230254000214261e-30
1077,6.261583435191781e-30,1.654759008217513e-30
1078,6.384842951632564e-30,1.674981272633579e-30
1079,6.323213193412173e-30,1.6640034719505718e-30
1080,6.323213193412173e-30,1.6118107704576777e-30
1081,6.2893168263909574e-30,1.6740183076613854e-30
1082,6.384842951632564e-30,1.7381517748094804e-30
1083,6.350946584611349e-30,1.3745362013091702e-30
1084,6.2893168263909574e-30,1.3791584331756996e-30
1085,6.261583435191781e-30,1.341217613271271e-30
1086,6.350946584611349e-30,1.3681806324926924e-30
1087,6.2893168263909574e-30,1.405351080419366e-30
1088,6.261583435191781e-30,1.3866695599588098e-30
1089,6.240013019814644e-30,1.4685215825952673e-30
1090,6.261583435191781e-30,1.3344768584659157e-30
1091,6.323213193412173e-30,1.3065508742723008e-30
1092,6.2893168263909574e-30,1.3067434672667395e-30
1093,6.424902294475819e-30,1.2990397474891906e-30
1094,6.384842951632564e-30,1.298076782516997e-30
1095,7.090503683256048e-30,1.346802810109994e-30
1096,7.07509624370095e-30,1.3188768259163791e-30
1097,7.444874793023299e-30,1.319647197894134e-30
1098,7.608193652307337e-30,1.2480026039629288e-30
1099,7.22300766342989e-30,1.341217613271271e-30
1100,7.263067006273144e-30,1.2944175156226612e-30
1101,7.309289324938438e-30,1.2880619468061833e-30
1102,7.127481538188282e-30,1.2096765980696228e-30
1103,7.099748146989106e-30,1.2387581402298701e-30
1104,7.099748146989106e-30,1.2356766523188505e-30
1105,7.127481538188282e-30,1.2327877574022697e-30
1106,6.880962505306716e-30,1.2867137958451123e-30
1107,6.914858872327932e-30,1.2574396606904263e-30
1108,6.85322911410754e-30,1.2703433913178208e-30
1109,6.880962505306716e-30,1.274387844201034e-30
1110,6.85322911410754e-30,1.3236916507773472e-30
1111,7.016547973391578e-30,1.3806991771312094e-30
1112,6.954918215171186e-30,1.3437213221989745e-30
1113,7.0042220217475e-30,1.3473805890933102e-30
1114,7.00114053383648e-30,1.4007288485528366e-30
1115,7.00114053383648e-30,1.3835880720477902e-30
1116,7.112074098633185e-30,1.3751139802924864e-30
1117,6.606710081225974e-30,1.3473805890933102e-30
1118,6.606710081225974e-30,1.3159879309997983e-30
1119,6.659095375713307e-30,1.3298546265993864e-30
1120,6.766947452598992e-30,1.3627880286484081e-30
1121,6.585139665848837e-30,1.4244177868687996e-30
1122,6.548161810916602e-30,1.4654400946842478e-30
1123,6.619036032870052e-30,1.4328918786241035e-30
1124,6.535835859272524e-30,1.4452178302681818e-30
1125,7.112074098633185e-30,1.4623586067732282e-30
1126,6.548161810916602e-30,1.494521636844495e-30
1127,6.409494854920721e-30,1.4860475450891912e-30
1128,6.2893168263909574e-30,1.4205659269800252e-30
1129,6.350946584611349e-30,1.371262120403712e-30
1130,6.261583435191781e-30,1.3466102171155553e-30
1131,6.2893168263909574e-30,1.341217613271271e-30
1132,6.2893168263909574e-30,1.3874399319365647e-30
1133,6.323213193412173e-30,1.3805065841367707e-30
1134,6.471124613141112e-30,1.368373225487131e-30
1135,6.409494854920721e-30,1.3452620661544842e-30
1136,6.409494854920721e-30,1.3221509068218374e-30
1137,6.301642778035036e-30,1.3096323621833204e-30
1138,6.2739093868358595e-30,1.3452620661544842e-30
1139,6.2153611165264875e-30,1.3067434672667395e-30
1140,6.301642778035036e-30,1.3113656991332689e-30
1141,6.437228246119897e-30,1.3113656991332689e-30
1142,6.276990874746879e-30,1.3961066166863073e-30
1143,6.387924439543584e-30,1.3435287292045357e-30
1144,6.286235338479938e-30,1.3350546374492319e-30
1145,6.240013019814644e-30,1.3144471870442885e-30
1146,6.261583435191781e-30,1.565588451792384e-30
1147,6.2893168263909574e-30,1.5671291957478938e-30
1148,6.384842951632564e-30,1.5609662199258547e-30
1149,6.2893168263909574e-30,1.5230254000214261e-30
1150,6.350946584611349e-30,1.3267731386883668e-30
1151,6.261583435191781e-30,1.356625052826369e-30
1152,6.261583435191781e-30,1.3350546374492319e-30
1153,6.261583435191781e-30,1.3421805782434647e-30
1154,6.384842951632564e-30,1.3437213221989745e-30
1155,6.350946584611349e-30,1.3190694189108178e-30
1156,6.384842951632564e-30,1.3221509068218374e-30
1157,6.384842951632564e-30,1.3219583138273987e-30
1158,6.2893168263909574e-30,1.3350546374492319e-30
1159,6.323213193412173e-30,1.3267731386883668e-30
1160,6.240013019814644e-30,1.368373225487131e-30
1161,6.261583435191781e-30,1.378195468203506e-30
1162,6.2893168263909574e-30,1.4192177760189541e-30
1163,6.261583435191781e-30,1.3751139802924864e-30
1164,6.384842951632564e-30,1.3350546374492319e-30
1165,6.350946584611349e-30,1.3067434672667395e-30
1166,6.323213193412173e-30,1.3096323621833204e-30
1167,6.323213193412173e-30,1.3073212462500557e-30
1168,6.301642778035036e-30,1.2726545072510855e-30
1169,6.323213193412173e-30,1.2682248683789948e-30
1170,6.437228246119897e-30,1.2774693321120535e-30
1171,6.350946584611349e-30,1.288254539800622e-30
1172,6.409494854920721e-30,1.3113656991332689e-30
1173,6.409494854920721e-30,1.3159879309997983e-30
1174,6.437228246119897e-30,1.3991881045973268e-30
1175,6.409494854920721e-30,1.4120918352247213e-30
1176,6.409494854920721e-30,1.3899436408642681e-30
1177,6.409494854920721e-30,1.3806991771312094e-30
1178,6.437228246119897e-30,1.383780665042229e-30
1179,6.409494854920721e-30,1.378195468203506e-30
1180,6.363272536255427e-30,1.4082399753359469e-30
1181,6.363272536255427e-30,1.3591287617540723e-30
1182,6.409494854920721e-30,1.3188768259163791e-30
1183,6.363272536255427e-30,1.319647197894134e-30
1184,6.323213193412173e-30,1.3188768259163791e-30
1185,6.2893168263909574e-30,1.3597065407373885e-30
1186,6.261583435191781e-30,1.3591287617540723e-30
1187,6.323213193412173e-30,1.3868621529532485e-30
1188,6.323213193412173e-30,1.3991881045973268e-30
1189,6.286235338479938e-30,1.3681806324926924e-30
1190,6.409494854920721e-30,1.3822399210867192e-30
1191,6.437228246119897e-30,1.3620176566706532e-30
1192,6.409494854920721e-30,1.4698697335563384e-30
1193,6.409494854920721e-30,1.4482993181792014e-30
1194,6.323213193412173e-30,1.354506529887543e-30
1195,6.261583435191781e-30,1.362210249665092e-30
1196,6.301642778035036e-30,1.332936114510406e-30
1197,6.261583435191781e-30,1.3219583138273987e-30
1198,6.384842951632564e-30,1.3435287292045357e-30
1199,6.384842951632564e-30,1.4521511780679758e-30
1200,6.511183955984367e-30,1.4469511672181303e-30
1201,6.471124613141112e-30,1.458314153890015e-30
1202,6.437228246119897e-30,1.4762253023728163e-30
1203,6.409494854920721e-30,1.4914401489334754e-30
1204,6.437228246119897e-30,1.5748329155254428e-30
1205,6.276990874746879e-30,1.5345809796877495e-30
1206,6.387924439543584e-30,1.5068475884885733e-30
1207,6.323213193412173e-30,1.5085809254385218e-30
1208,6.2893168263909574e-30,1.5561513950648866e-30
1209,6.261583435191781e-30,1.6062255736189547e-30
1210,6.261583435191781e-30,1.4768030813561325e-30
1211,6.2893168263909574e-30,1.4253807518409933e-30
1212,6.424902294475819e-30,1.5270698529046393e-30
1213,6.384842951632564e-30,1.4205659269800252e-30
1214,6.384842951632564e-30,1.3206101628663276e-30
1215,6.350946584611349e-30,1.341217613271271e-30
1216,6.323213193412173e-30,1.3473805890933102e-30
1217,6.437228246119897e-30,1.4531141430401695e-30
1218,6.622117520781072e-30,1.4151733231357409e-30
1219,6.511183955984367e-30,1.3113656991332689e-30
1220,6.55740627464966e-30,1.2990397474891906e-30
1221,6.511183955984367e-30,1.3219583138273987e-30
1222,6.471124613141112e-30,1.2480026039629288e-30
1223,6.437228246119897e-30,1.2928767716671514e-30
1224,6.323213193412173e-30,1.2487729759406837e-30
1225,6.350946584611349e-30,1.2487729759406837e-30
1226,6.323213193412173e-30,1.3219583138273987e-30
1227,6.350946584611349e-30,1.3344768584659157e-30
1228,6.350946584611349e-30,1.3267731386883668e-30
1229,6.323213193412173e-30,1.3219583138273987e-30
1230,6.471124613141112e-30,1.3129064430887787e-30
1231,6.471124613141112e-30,1.3219583138273987e-30
1232,6.622117520781072e-30,1.3206101628663276e-30
1233,6.720725133933698e-30,1.3406398342879549e-30
1234,6.511183955984367e-30,1.3435287292045357e-30
1235,6.471124613141112e-30,1.3945658727307975e-30
1236,6.471124613141112e-30,1.4051584874249273e-30
1237,6.511183955984367e-30,1.3067434672667395e-30
1238,6.323213193412173e-30,1.3190694189108178e-30
1239,6.2893168263909574e-30,1.3206101628663276e-30
1240,6.261583435191781e-30,1.2734248792288403e-30
1241,6.240013019814644e-30,1.3373657533824966e-30
1242,6.261583435191781e-30,1.341217613271271e-30
1243,6.2893168263909574e-30,1.332936114510406e-30
1244,6.261583435191781e-30,1.3313953705548961e-30
1245,6.261583435191781e-30,1.4207585199744639e-30
1246,6.261583435191781e-30,1.3689510044704472e-30
1247,6.0551237451534695e-30,1.4236474148910447e-30
1248,6.166057309950174e-30,1.4685215825952673e-30
1249,6.12599796710692e-30,1.5222550280436712e-30
1250,6.0921016000857045e-30,1.6056477946356385e-30
1251,6.227687068170566e-30,1.603144085707935e-30
1252,6.313968729679114e-30,1.6085366895522194e-30
1253,5.722323050763355e-30,1.610270026502168e-30
1254,5.768545369428649e-30,1.6148922583686973e-30
1255,5.8209306639159816e-30,1.5193661331270904e-30
1256,5.8794789342253536e-30,1.5301513408156589e-30
1257,5.9904124990220584e-30,1.4274992747798192e-30
1258,5.83325661556006e-30,1.4222992639299737e-30
1259,5.83325661556006e-30,1.4623586067732282e-30
1260,5.709997099119277e-30,1.5162846452160708e-30
1261,5.731567514496414e-30,1.49529200882225e-30
1262,5.68534519583112e-30,1.4976031247555146e-30
1263,5.682263707920101e-30,1.42133629895778e-30
1264,5.68534519583112e-30,1.4575437819122601e-30
1265,5.682263707920101e-30,1.4947142298389337e-30
1266,5.8301751276490404e-30,1.3606695057095821e-30
1267,5.682263707920101e-30,1.3113656991332689e-30
1268,5.68534519583112e-30,1.4500326551291499e-30
1269,5.68534519583112e-30,1.4500326551291499e-30
1270,5.68534519583112e-30,1.4654400946842478e-30
1271,5.682263707920101e-30,1.4891290330002108e-30
1272,5.682263707920101e-30,1.5532625001483057e-30
1273,5.682263707920101e-30,1.5193661331270904e-30
1274,5.68534519583112e-30,1.5563439880593253e-30
1275,5.68534519583112e-30,1.7040628147938263e-30
1276,5.694589659564179e-30,1.7951593011633425e-30
1277,5.68534519583112e-30,1.733529542942951e-30
1278,5.682263707920101e-30,1.4746845584173065e-30
1279,5.68534519583112e-30,1.4808475342393456e-30
1280,5.694589659564179e-30,1.4115140562414052e-30
1281,5.8209306639159816e-30,1.4007288485528366e-30
1282,5.68534519583112e-30,1.3884028969087583e-30
1283,5.682263707920101e-30,1.3991881045973268e-30
1284,5.68534519583112e-30,1.3589361687596336e-30
1285,5.682263707920101e-30,1.3597065407373885e-30
1286,5.682263707920101e-30,1.3219583138273987e-30
1287,5.68534519583112e-30,1.2820915639785829e-30
1288,5.694589659564179e-30,1.2880619468061833e-30
1289,5.709997099119277e-30,1.2990397474891906e-30
1290,5.731567514496414e-30,1.297306410539242e-30
1291,5.75930090569559e-30,1.3442991011822906e-30
1292,5.648367340898885e-30,1.2880619468061833e-30
1293,5.694589659564179e-30,1.2888323187839382e-30
1294,5.817849176004962e-30,1.3113656991332689e-30
1295,5.682263707920101e-30,1.3360176024214255e-30
1296,5.68534519583112e-30,1.3606695057095821e-30
1297,5.68534519583112e-30,1.3606695057095821e-30
1298,5.694589659564179e-30,1.3267731386883668e-30
1299,5.694589659564179e-30,1.3729954573536604e-30
1300,5.694589659564179e-30,1.3729954573536604e-30
1301,5.867152982581275e-30,1.368373225487131e-30
1302,5.867152982581275e-30,1.3806991771312094e-30
1303,5.8948863737804515e-30,1.4182548110467605e-30
1304,5.731567514496414e-30,1.4521511780679758e-30
1305,5.75930090569559e-30,1.5230254000214261e-30
1306,5.75930090569559e-30,1.536314316637698e-30
1307,5.694589659564179e-30,1.5808032983530432e-30
1308,5.694589659564179e-30,1.5255291089491295e-30
1309,5.682263707920101e-30,1.5101216693940316e-30
1310,5.68534519583112e-30,1.5101216693940316e-30
1311,5.682263707920101e-30,1.4068918243748758e-30
1312,5.68534519583112e-30,1.3113656991332689e-30
1313,5.68534519583112e-30,1.3219583138273987e-30
1314,5.68534519583112e-30,1.2466544530018578e-30
1315,5.5744116310344155e-30,1.2574396606904263e-30
1316,5.571330143123396e-30,1.2620618925569557e-30
1317,5.571330143123396e-30,1.4298103907130839e-30
1318,5.583656094767474e-30,1.4575437819122601e-30
1319,5.5744116310344155e-30,1.4669808386397575e-30
1320,5.571330143123396e-30,1.5284180038657104e-30
1321,5.694589659564179e-30,1.5008772056609729e-30
1322,5.620633949699709e-30,1.5193661331270904e-30
1323,5.599063534322572e-30,1.5261068879324457e-30
1324,5.620633949699709e-30,1.5193661331270904e-30
1325,5.599063534322572e-30,1.4438696793071107e-30
1326,5.583656094767474e-30,1.2634100435180267e-30
1327,5.599063534322572e-30,1.274387844201034e-30
1328,5.583656094767474e-30,1.2849804588951638e-30
1329,5.599063534322572e-30,1.3003878984502616e-30
1330,5.620633949699709e-30,1.3073212462500557e-30
1331,5.534352288191161e-30,1.3129064430887787e-30
1332,5.512781872814024e-30,1.288254539800622e-30
1333,5.374114916818143e-30,1.3003878984502616e-30
1334,5.287833255309595e-30,1.288254539800622e-30
1335,5.287833255309595e-30,1.297306410539242e-30
1336,5.327892598152849e-30,1.295958259578171e-30
1337,5.32481111024183e-30,1.2703433913178208e-30
1338,5.448070626682613e-30,1.3206101628663276e-30
1339,5.448070626682613e-30,1.3188768259163791e-30
1340,5.682263707920101e-30,1.2820915639785829e-30
1341,5.68534519583112e-30,1.3065508742723008e-30
1342,5.68534519583112e-30,1.3606695057095821e-30
1343,5.68534519583112e-30,1.3637509936206017e-30
1344,5.682263707920101e-30,1.3560472738430528e-30
1345,5.68534519583112e-30,1.3313953705548961e-30
1346,5.68534519583112e-30,1.3936029077586039e-30
1347,5.845582567204138e-30,1.3720324923814668e-30
1348,5.709997099119277e-30,1.3437213221989745e-30
1349,5.8209306639159816e-30,1.3699139694426409e-30
1350,5.682263707920101e-30,1.4007288485528366e-30
1351,5.571330143123396e-30,1.5640477078368742e-30
1352,5.5744116310344155e-30,1.5470995243262666e-30
1353,5.5744116310344155e-30,1.616433002324207e-30
1354,5.709997099119277e-30,1.616433002324207e-30
1355,5.620633949699709e-30,1.5856181232140113e-30
1356,5.599063534322572e-30,1.6333811858348147e-30
1357,5.599063534322572e-30,1.6441663935233832e-30
1358,5.620633949699709e-30,1.544018036415247e-30
1359,5.599063534322572e-30,1.4145955441524247e-30
1360,5.583656094767474e-30,1.5684773467089649e-30
1361,5.682263707920101e-30,1.4808475342393456e-30
1362,5.68534519583112e-30,1.2774693321120535e-30
1363,5.682263707920101e-30,1.3219583138273987e-30
1364,5.68534519583112e-30,1.30366197935572e-30
1365,5.694589659564179e-30,1.4976031247555146e-30
1366,5.682263707920101e-30,1.5486402682817763e-30
1367,5.68534519583112e-30,1.5748329155254428e-30
1368,5.694589659564179e-30,1.5856181232140113e-30
1369,5.694589659564179e-30,1.5640477078368742e-30
1370,5.867152982581275e-30,1.5784921824197785e-30
1371,5.8948863737804515e-30,1.6586108681062875e-30
1372,6.2369315319036246e-30,1.6154700373520134e-30
1373,6.276990874746879e-30,1.6424330565734347e-30
1374,6.41257634283174e-30,1.9482707317421278e-30
1375,6.301642778035036e-30,1.8897224614327558e-30
1376,6.301642778035036e-30,1.8922261703604592e-30
1377,7.102829634900126e-30,2.0339746142673598e-30
1378,6.757702988865933e-30,2.0355153582228696e-30
1379,6.757702988865933e-30,1.9569374164918704e-30
1380,6.757702988865933e-30,1.987752295602066e-30
1381,6.671421327357385e-30,1.9721522630525295e-30
1382,6.717643646022679e-30,1.819811204451499e-30
1383,6.717643646022679e-30,1.718122103387853e-30
1384,6.717643646022679e-30,1.6455145444844543e-30
1385,6.696073230645542e-30,1.647247881434403e-30
1386,6.680665791090444e-30,1.6734405286780692e-30
1387,6.754621500954914e-30,1.6765220165890888e-30
1388,6.757702988865933e-30,1.677099795572405e-30
1389,6.757702988865933e-30,1.7011739198772454e-30
1390,6.78235489215409e-30,1.7057961517437748e-30
1391,6.757702988865933e-30,1.7264036021487182e-30
1392,6.766947452598992e-30,1.7828333495192642e-30
1393,6.757702988865933e-30,1.8643001861668443e-30
1394,6.754621500954914e-30,1.8188482394793055e-30
1395,6.757702988865933e-30,1.7695444329029923e-30
1396,6.757702988865933e-30,1.793425964213394e-30
1397,6.754621500954914e-30,1.719470254348924e-30
1398,6.757702988865933e-30,1.718122103387853e-30
1399,6.757702988865933e-30,1.7171591384156595e-30
1400,6.754621500954914e-30,1.7387295537927965e-30
1401,6.757702988865933e-30,1.6794109115056697e-30
1402,6.766947452598992e-30,1.71407765050464e-30
1403,6.680665791090444e-30,1.6950109440552063e-30
1404,6.696073230645542e-30,1.501454984644289e-30
1405,6.671421327357385e-30,1.4762253023728163e-30
1406,6.680665791090444e-30,1.4490696901569563e-30
1407,6.680665791090444e-30,1.4392474474405814e-30
1408,6.680665791090444e-30,1.4544622940012405e-30
1409,6.680665791090444e-30,1.3560472738430528e-30
1410,6.671421327357385e-30,1.4983734967332695e-30
1411,6.387924439543584e-30,1.4821956852004167e-30
1412,6.372516999988486e-30,1.4762253023728163e-30
1413,6.2153611165264875e-30,1.4623586067732282e-30
1414,6.224605580259546e-30,1.458314153890015e-30
1415,6.240013019814644e-30,1.4575437819122601e-30
1416,6.323213193412173e-30,1.458314153890015e-30
1417,6.2893168263909574e-30,1.458314153890015e-30
1418,6.2893168263909574e-30,1.49529200882225e-30
1419,6.261583435191781e-30,1.5101216693940316e-30
1420,6.323213193412173e-30,1.6487886253899126e-30
1421,6.240013019814644e-30,1.7410406697260612e-30
1422,6.301642778035036e-30,1.7350702868984608e-30
1423,6.409494854920721e-30,1.5840773792585015e-30
1424,6.437228246119897e-30,1.9413373839423337e-30
1425,6.409494854920721e-30,1.9451892438311082e-30
1426,6.363272536255427e-30,2.0838561998269892e-30
1427,6.323213193412173e-30,2.033782021272921e-30
1428,6.2893168263909574e-30,1.9184188176041256e-30
1429,6.350946584611349e-30,1.916878073648616e-30
1430,6.409494854920721e-30,1.799781533029872e-30
1431,6.363272536255427e-30,1.7995889400354332e-30
1432,6.323213193412173e-30,1.8026704279464528e-30
1433,6.2893168263909574e-30,1.8028630209408915e-30
1434,6.261583435191781e-30,1.8121074846739502e-30
1435,6.2893168263909574e-30,1.6195144902352266e-30
1436,6.261583435191781e-30,1.654759008217513e-30
1437,6.240013019814644e-30,1.6216330131740526e-30
1438,6.261583435191781e-30,1.610270026502168e-30
1439,6.384842951632564e-30,2.019144953695578e-30
1440,6.350946584611349e-30,1.982167098763343e-30
1441,6.350946584611349e-30,1.9538559285808508e-30
1442,6.384842951632564e-30,1.916878073648616e-30
1443,6.350946584611349e-30,1.9538559285808508e-30
1444,6.384842951632564e-30,1.9261225373816746e-30
1445,6.437228246119897e-30,1.9245817934261648e-30
1446,6.471124613141112e-30,1.6740183076613854e-30
1447,6.437228246119897e-30,1.603144085707935e-30
1448,6.409494854920721e-30,1.5455587803707568e-30
1449,6.387924439543584e-30,1.5445958153985632e-30
1450,6.224605580259546e-30,1.5561513950648866e-30
1451,6.224605580259546e-30,1.630299697923795e-30
1452,6.323213193412173e-30,1.757218481258914e-30
1453,6.350946584611349e-30,1.7040628147938263e-30
1454,6.437228246119897e-30,1.6863442593054637e-30
1455,6.409494854920721e-30,1.683262771394444e-30
1456,6.437228246119897e-30,1.6118107704576777e-30
1457,6.261583435191781e-30,1.6578404961285326e-30
1458,6.261583435191781e-30,1.6641960649450105e-30
1459,6.2893168263909574e-30,1.6670849598615914e-30
1460,6.323213193412173e-30,1.6564923451674616e-30
1461,6.2893168263909574e-30,1.5438254434208083e-30
1462,6.384842951632564e-30,1.5469069313318278e-30
1463,6.350946584611349e-30,1.5777218104420236e-30
1464,6.437228246119897e-30,1.6023737137301802e-30
1465,6.437228246119897e-30,1.6118107704576777e-30
1466,6.409494854920721e-30,1.59486258694707e-30
1467,6.2739093868358595e-30,1.618551525263033e-30
1468,6.276990874746879e-30,1.544018036415247e-30
1469,6.286235338479938e-30,1.5045364725553086e-30
1470,6.2153611165264875e-30,1.5178253891715806e-30
1471,6.224605580259546e-30,1.5979440748580896e-30
1472,6.2153611165264875e-30,1.4328918786241035e-30
1473,6.224605580259546e-30,1.4174844390690056e-30
1474,6.2153611165264875e-30,1.494521636844495e-30
1475,6.301642778035036e-30,1.4685215825952673e-30
1476,6.261583435191781e-30,1.3961066166863073e-30
1477,6.323213193412173e-30,1.208135854114113e-30
1478,6.437228246119897e-30,1.2142988299361522e-30
1479,6.350946584611349e-30,1.2148766089194684e-30
1480,6.437228246119897e-30,1.1532468506990768e-30
1481,6.409494854920721e-30,1.1603727914933096e-30
1482,6.424902294475819e-30,1.2356766523188505e-30
1483,6.471124613141112e-30,1.325232394732857e-30
1484,6.437228246119897e-30,1.3699139694426409e-30
1485,6.437228246119897e-30,1.3498842980210136e-30
1486,6.409494854920721e-30,1.3452620661544842e-30
1487,6.461880149408054e-30,1.3966843956696234e-30
1488,6.323213193412173e-30,1.44849191117364e-30
1489,6.323213193412173e-30,1.3959140236918685e-30
1490,6.350946584611349e-30,1.3745362013091702e-30
1491,6.2893168263909574e-30,1.4161362881079345e-30
1492,6.261583435191781e-30,1.4161362881079345e-30
1493,6.2893168263909574e-30,1.2913360277116416e-30
1494,6.323213193412173e-30,1.3914843848197779e-30
1495,6.2893168263909574e-30,1.346802810109994e-30
1496,6.261583435191781e-30,1.3313953705548961e-30
1497,6.384842951632564e-30,1.2266247815802305e-30
1498,6.384842951632564e-30,1.2148766089194684e-30
1499,6.511183955984367e-30,1.1850246947814662e-30


==> Algo1_subset_size.csv <==
0,124.22393951820355,142.90350383156493,146.0491513122414,84.5939030446867,186.2588358154045
1,93.48939474768369,118.81354794395513,98.48390559816968,57.32425306642291,143.9248125112799
2,80.81560938162956,98.04333915894156,65.31361785088646,39.60876495264836,102.71788975345495
3,63.70648031627557,79.08299784747824,55.63041212752781,33.570999777440996,69.13307493667976
4,56.58254913553021,71.00849728737855,48.64720562418928,25.084825414881184,55.33372026355127
5,50.0129728075371,60.046202246900805,38.187262048022596,20.114716670556575,44.56500442302756
6,37.21316251184778,46.94617775758496,29.561560684226755,14.135247603232077,34.36760373363392
7,31.004482659485607,38.27264095104009,22.915075721851668,10.726730535012797,26.557444718276297
8,26.948482611346265,33.17325288186395,18.003483527833563,8.883309687103013,20.2354754507237
9,22.122298231697343,27.425227922705147,15.419224578350537,7.114643102115088,17.968915773548787
10,18.449837145196675,24.610196166676076,11.57944266385494,5.810073294713843,15.532925508539904
11,15.195563462825572,22.072520935815415,10.799486470731651,4.855814514250881,13.412412827797745
12,14.061842846585089,19.886741272359636,9.20235590469528,3.443255800817603,10.46506366784837
13,11.055142282105981,16.604454192020466,7.406486855498089,2.9148923287886803,7.316677828636278
14,7.982539384734865,11.159687327904164,5.8358817146496635,2.5017093489426596,6.6847129257955995
15,6.8461367485892355,9.369058743844636,5.053577119735973,1.8939246178130258,6.035655668678462
16,5.727839214015035,8.067879253871379,4.329786681372399,1.7183381147356742,5.19381650960892
17,4.048358269671249,7.511966194639711,3.5185477095491167,1.537516498381633,4.134951912642965
18,3.3480678621618543,6.879960297218302,2.908483124671936,1.1148631802067848,3.333961652300048
19,2.94815397864679,6.35379563589694,2.436806532666789,0.7870255736071143,2.5815993641349673
20,2.740047040525476,4.472537738206162,1.9267851550370467,0.6504798603924359,2.1632562810072566
21,2.239909633050499,3.803400802573523,1.553887022679415,0.5795945620046888,1.9744713466235535
22,1.8504278455183876,3.0356674480550505,1.4282292143593687,0.4761196645717889,1.5873516796567482
23,1.630197331305273,2.474932777160228,1.2019932126904105,0.3146020355964542,1.3876955364924175
24,1.2345696899127352,1.8691957790952434,0.9532115335489123,0.21744592924738745,1.166955889411937
25,1.0347002769861025,1.5428926332995812,0.8732998572124863,0.1734426814363759,1.0069197708339925
26,0.8537398212575464,1.3712671230263203,0.733939826446971,0.1524761116557392,0.8514270914757504
27,0.7633790317003661,1.2955469646541786,0.6380279381528127,0.11867190691373337,0.783371003322196
28,0.6352219872909219,0.9538355062517031,0.49177891240573823,0.0903435608887298,0.6547858966938156
29,0.513044486506379,0.8511561790502629,0.47124193201506226,0.08316332590058499,0.4850346450789034
30,6.381054257706662,0.7196324664754377,0.4208249034082215,0.06171057142063663,0.43475459054327165
31,4.820241409872132,0.6270495949227368,0.36760320858185713,0.05424346481995418,0.38163184584756416
32,4.112915659786429,0.5213312312879186,0.3517088355424138,0.046146000217239976,0.3445558310495109
33,11.961876178888474,0.45629879273484003,0.2854756339712448,0.04088712378859917,0.3232021832257139
34,10.320990659231814,0.32427365178057654,0.20861309106440173,0.03572248795695955,0.2609467258002525
35,20.677510460096737,0.23149054530647722,0.1457825535593195,0.03054937018501311,0.21794268915654583
36,14.840344804164513,0.19660671358424095,0.12253310224476044,0.027143247857469806,0.17421288051742262
37,11.23463218270498,0.16784395653673018,0.10527017581798809,0.024134678085313454,0.1537183483938399
38,9.129506826687035,0.1273687849555671,0.09617156655404197,0.021071891655118326,0.1105615969495658
39,7.173503750170683,0.10173289281632424,0.07667141851372687,0.01907684116777441,0.10337480039654053
40,5.903307540051898,0.08513613793183561,0.0652780338432984,0.017076777279922583,0.08875164648632135
41,5.054061568552233,0.07069114594624532,0.06225588227540969,0.0127123117297019,0.08157275863063672
42,3.967882284156651,0.05482105296329012,0.05967048970383051,0.010751904060298117,0.07338532381495691
43,3.3842948660099856,0.047365967090044814,0.05160957529296464,0.010031547348829049,0.062240798304864474
44,2.7824495689485835,0.04023403920015293,0.04411409236719664,0.008354697920675256,0.05453147226912222
45,2.3371667005746692,0.030743642839220237,0.0402081233510535,0.006898729008891241,0.04513583405210874
46,2.065633040969507,0.025397312289146812,0.032746044558560054,0.006051290376363682,0.04286222078750915
47,1.8772192171656235,0.02084495985422744,0.03066519592643348,0.005631500706035212,0.03754967696168547
48,7.91639435386215,0.019221930565640095,0.02966051939750592,0.004985169396144297,0.0337275169569463
49,7.271474960161569,0.016475897878127185,0.025569611518318155,0.004053464791606794,0.031268895907185915
50,17.121939268978856,0.01556257945064064,0.023193516998036425,0.003561633021989637,0.023202711496891675
51,11.646441652035623,0.012661675903671428,0.0183832213815509,0.002991958794594152,0.021633033374810512
52,10.059548969076976,0.011275521175476495,0.016832591150627362,0.00237536928829469,0.020164809064035182
53,8.407374224531907,0.010177963970510923,0.016274784491970673,0.001982754115740673,0.0171216627248569
54,6.483868403344689,0.00896870795719493,0.013463471046021826,0.0018180884581354229,0.014977269787547782
55,4.991600299031412,0.006303064752153458,0.012351117375546353,0.0014747336404660166,0.014414763822985911
56,4.280808133439902,0.005284730919582319,0.010115344920841922,0.001369272437892028,0.01204973315182117
57,2.765652683420214,0.002827550109590147,0.009650795168755869,0.0011362969053774308,0.00925197465450597
58,2.0741857935145993,0.00243663570661302,0.00841103114933296,0.0009727649038555462,0.008309530709759325
59,1.7036983545766917,0.0021608457936588485,0.007358309898372944,0.0008461292924209805,0.007355280540028512
60,1.2827236344396216,0.001824387384883874,0.006683659649141089,0.0007592198154142579,0.006748328349576952
61,1.1107355266169587,0.001751442689352377,0.006041456847365256,0.0006919690388417915,0.0062793484983358055
62,0.956031708961709,0.0015659097012380285,0.005419507340610839,0.0006322319991272847,0.004744115895142816
63,0.8217725758032856,0.0013773736209582205,0.005007889709106081,0.0005259478860220201,0.004280578666754708
64,0.6972050942343895,0.001327060010034869,0.004390529657281625,0.00047550440529731456,0.003911706908505902
65,0.6001492745512438,0.00123328204129017,0.0037633038790158817,0.0004325659269655499,0.0037543568622315066
66,0.3978122961401713,0.0011580174136540085,0.0035223755964671013,0.00038841947802572445,0.003435028171616212
67,0.3215648194019504,0.0010161304967535513,0.0029068260507554436,0.0003378725956709648,0.0031837741781805887
68,0.2922180015182194,0.0009600681410822774,0.0026185600672991856,0.0002964656163828806,0.002832608931362473
69,0.25343292177534016,0.0008483993633650026,0.002324482514996269,0.00024059143409187815,0.0024465795019558935
70,0.23037152074801534,0.0008163183247335538,0.0020717023478805134,0.00021536206373808583,0.002267870653271488
71,0.18142748675999637,0.0006600699378836244,0.0017062034932495166,0.00018773619681640395,0.0019699877037171257
72,0.1394047377600926,0.0005794190478103847,0.001653007338927033,0.00016956384646361498,0.0016884218663008217
73,0.12766595134234776,0.0005065727603127845,0.0013923316677033244,0.00015948709731951628,0.0012995974039069797
74,0.10716898402646585,0.00045937824476006837,0.001280894860332625,0.00014497798393998384,0.0012641758127179717
75,0.09286846470084983,0.00043261438642294307,0.0010957120239375089,0.00013325690690047575,0.0011481877623103242
76,0.08893457959068776,0.00032731059428492626,0.0010337870786448957,0.00012632944732485327,0.000975138352453819
77,0.06904253572836805,0.0002772889173439162,0.0009820425791247697,0.00011774875929086807,0.000903047741621989
78,0.058823141820398106,0.0002303509531811965,0.0008598533236688679,0.00011236971164573992,0.0008558162652495284
79,0.04246334415988586,0.00021000381892904253,0.0008300712845006352,0.00010153920931050639,0.0007971607382326505
80,0.0342338877839485,0.00018295775137486419,0.000789856836905043,9.107003540280708e-05,0.000714427870751356
81,12.492935198569402,0.0001441609218606305,0.0006327110920494159,8.651128843719005e-05,0.0006186024455719714
82,11.491786134719284,0.00012869542347662309,0.0005936032684950682,7.748411620294567e-05,0.0005300631096461678
83,8.839347235251882,0.00012427112461571764,0.0004599814365977279,7.446240649995852e-05,0.0004663672545136256
84,8.188122006818196,0.00010595008117803703,0.0003992897088180176,6.835240228506664e-05,0.00045594019116844495
85,6.349876876271806,9.416354902217672e-05,0.00036858337096363933,6.624557066805486e-05,0.0004307831318767395
86,6.000672669894418,8.824632485619478e-05,0.0003083347403383595,5.524799490833685e-05,0.00035079863170588154
87,4.963099954767039,7.343385671039907e-05,0.00028840325743269453,5.1390751645828e-05,0.0003228295826534479
88,8.709321746774847,6.46700782247628e-05,0.0002697141480109186,4.649916256959966e-05,0.0002980339215558126
89,7.904658409971878,5.942261526150105e-05,0.0002614149253473358,4.198817285672169e-05,0.00026481848487769284
90,7.43444966542648,5.169018529958183e-05,0.0002524325135481247,3.8322821638051734e-05,0.00022648615392121822
91,5.999241374613861,3.765114077503041e-05,0.0002252334328040983,3.6123208168660484e-05,0.00021944941854382016
92,4.408575529939623,2.9591237286162993e-05,0.00021166923676814106,3.29991027882445e-05,0.00020261775459641477
93,3.3770185023630166,2.7024336058846963e-05,0.00016880251418180893,3.1241924776235266e-05,0.00018729993627717486
94,2.9648083719670435,2.3406034765219897e-05,0.0001609348849867958,2.769043382753651e-05,0.00015941671930409275
95,2.3392064982661473,2.1107523222556762e-05,0.0001564410680399056,2.4531509572846927e-05,0.0001409728277008261
96,1.8411918773993972,1.731801017560459e-05,0.00015238468855384695,2.317202759181865e-05,0.00012090222187430947
97,1.6122349712014659,1.4861611014770098e-05,0.0001365955598159733,2.084660977606074e-05,9.542826349904868e-05
98,7.275495658129666,1.2979243005336415e-05,0.00012847355609678433,2.007111114441227e-05,8.553984292027898e-05
99,6.231655813542368,1.164398638743541e-05,0.00012284155573782045,1.8952571160109847e-05,7.451251795203344e-05
100,4.795006653482476,1.0420782570093835e-05,0.00010750063178453084,1.7878334028504794e-05,6.558371143138787e-05
101,3.598319967115554,9.840532099082674e-06,9.377626815894716e-05,1.6993125769689586e-05,5.673447087211066e-05
102,2.7437369953987654,8.784968972360163e-06,8.858125483266982e-05,1.4317382078569182e-05,5.10784122424554e-05
103,2.1570702479980395,7.981018944963042e-06,6.416688526265902e-05,1.3313813011677965e-05,4.569669356785294e-05
104,1.8734304874220737,7.495256783267996e-06,5.856481796137682e-05,1.142691448897112e-05,4.170868257425165e-05
105,1.3944572077937356,6.999419426593946e-06,5.4046274338637545e-05,1.0112553929844985e-05,3.543908095775774e-05
106,0.9970770322272015,6.2062915355366814e-06,4.7771582471988685e-05,9.014765420982103e-06,3.220473691166172e-05
107,0.8283620888762828,5.347410017391546e-06,4.6675337411800807e-05,8.59559906652082e-06,3.060563892559232e-05
108,0.7120184654535443,4.628748928277243e-06,4.0684133657193696e-05,8.199153337411005e-06,2.834323250536615e-05
109,0.4538581905977612,4.098415919963855e-06,3.3255360632324146e-05,5.991848949998193e-06,2.4597394305418013e-05
110,0.3788592715828918,3.3440866175743086e-06,2.9713616823938103e-05,5.54720989502849e-06,2.1444208364592134e-05
111,0.3251578475850002,3.0456011140281326e-06,2.7897166181430976e-05,5.046741298459081e-06,2.0394787535363943e-05
112,0.22973417491308457,2.8003725758971456e-06,2.486839838840606e-05,4.835820186993149e-06,1.8501112821949873e-05
113,0.20381695410953615,2.5840225688206456e-06,2.2351727474540057e-05,3.7280188037551483e-06,1.787565942126785e-05
114,0.18592836460172987,2.24014916446981e-06,2.060377283000759e-05,3.579796945094077e-06,1.6256917056547354e-05
115,8.563752335608998,1.9231649518005513e-06,2.0248173420606322e-05,3.283319872378004e-06,1.4781664100709455e-05
116,7.154690291684186,1.305307110147004e-06,1.9012802554505925e-05,2.953899919588001e-06,1.2904715766063182e-05
117,5.4151066601240325,1.0145706713179889e-06,1.6130848437011612e-05,2.595890545568895e-06,1.092667596819748e-05
118,4.562281286992625,8.814634558940234e-07,1.3588424062944483e-05,2.417316165646398e-06,1.0113068433753254e-05
119,4.018691420183457,6.616006269781558e-07,1.2950818199785837e-05,2.171676351832572e-06,9.156014544547006e-06
120,2.6457511168435985,5.182504973949837e-07,1.2735648214982824e-05,1.9240346481318445e-06,8.03827652412635e-06
121,2.359587241940444,4.860760342165407e-07,1.0446227366161158e-05,1.7662468438399125e-06,6.78414168926576e-06
122,2.0449664160678935,4.2566967057398885e-07,9.70916703578368e-06,1.6146074481540315e-06,6.346710915836814e-06
123,1.4528229914246706,2.99047000959445e-07,8.960255185007552e-06,1.4861243611315927e-06,5.626981095105469e-06
124,1.0524555417299508,2.525527877830439e-07,8.028984863264272e-06,1.2536046368640454e-06,5.402525781453347e-06
125,0.8630627580945183,1.8072950425007658e-07,6.916047407797716e-06,1.168994641931848e-06,4.858571097957637e-06
126,0.6735081697864362,1.6400313785917602e-07,5.4165512383570704e-06,1.0498428242518748e-06,4.435635222095798e-06
127,0.5736476583374247,1.4320683180402402e-07,4.695948037938854e-06,9.79243724046698e-07,4.196948716330414e-06
128,0.43987228206574297,1.1748753345732639e-07,4.49419516061196e-06,8.665516449086559e-07,3.837411615857072e-06
129,0.34719136123562594,1.0703077026226823e-07,3.5934048255234695e-06,7.420339695977805e-07,3.510197464198682e-06
130,0.2961919461476069,9.305035528429371e-08,3.1485184197335233e-06,5.856965441868586e-07,3.380815946054296e-06
131,0.2558284285578548,7.953949867143657e-08,2.78159461332965e-06,4.856113951988569e-07,3.175093277398956e-06
132,0.24308712329955648,6.554323077697965e-08,2.4159176195094498e-06,4.0063825690714655e-07,2.9246467027093907e-06
133,0.20019814488003393,5.397791986248766e-08,2.3116865768276086e-06,3.4967696143535443e-07,2.69565580738934e-06
134,0.16210212646799038,4.756215749056597e-08,2.052535009890434e-06,3.290506815424165e-07,2.6212440651883633e-06
135,0.13242153893526332,4.2412079207730216e-08,1.7591353340530364e-06,3.0781016840922203e-07,2.320535005990132e-06
136,0.11109641366253883,3.845246314975598e-08,1.708443553508165e-06,2.86051171038958e-07,2.133300427907319e-06
137,0.09000006655382588,3.379053535436565e-08,1.5859865214710118e-06,2.087414620001242e-07,2.030167069428684e-06
138,0.07681563989207493,3.018326861438049e-08,1.5333115956215399e-06,1.9863603147124475e-07,1.8993401800285954e-06
139,0.05901756570151376,2.7945127152742888e-08,1.3462800742627768e-06,1.9235572373525613e-07,1.7567821991879943e-06
140,0.05338448403131815,2.495409070414954e-08,1.3136095863738702e-06,1.699971187521633e-07,1.6443048836244766e-06
141,0.04757739895992652,2.3038561441343335e-08,1.2733627232476599e-06,1.545450180341481e-07,1.5750758421453127e-06
142,0.04002458024802104,2.0960511999582547e-08,1.157340973222697e-06,1.4689095190266916e-07,1.5223433105908317e-06
143,0.034412896152164404,1.9639073892960438e-08,9.777663864557762e-07,1.3489763626620514e-07,1.3083920880139616e-06
144,0.02582883707559784,1.82296463012105e-08,7.010393215692792e-07,1.2125554488809123e-07,1.2735988701862296e-06
145,0.018603656747650323,1.521589471273281e-08,6.411694449152798e-07,1.1415306269955537e-07,1.214574755887517e-06
146,0.014717807800818248,1.2780857623927996e-08,6.13805368681822e-07,1.0178762093387849e-07,1.1075920620346335e-06
147,0.01300191218622039,1.1564795708558314e-08,5.721659421011035e-07,8.212023408260583e-08,1.0548732757550289e-06
148,0.012180828218089607,1.053749628542051e-08,5.12411021864575e-07,4.823642471891577e-08,9.245889002809928e-07
149,0.009780658541781003,9.137927352570409e-09,4.5509589611764216e-07,4.272424490320464e-08,8.747029096713586e-07
150,0.007768293679021482,7.412444523716799e-09,4.444023196530191e-07,4.1030762273889006e-08,7.99509011191707e-07
151,0.006866380086626058,6.856351086026244e-09,3.9238333386942695e-07,3.875081184663457e-08,7.760812193540496e-07
152,0.005858289390567683,6.154819878981781e-09,3.561907988994053e-07,3.3890026105041975e-08,6.987604748109049e-07
153,0.0049830678710168054,5.507978500774823e-09,3.216943526808683e-07,3.182208702372418e-08,6.798520959003129e-07
154,0.0038533829916720073,4.825689696520103e-09,2.9422167678324447e-07,2.9581300106648964e-08,6.645896616454502e-07
155,0.0032197560407639376,3.741062553920301e-09,2.6481615106831366e-07,2.6235764609970655e-08,6.054706674733747e-07
156,0.0028563737019676465,3.586198949269643e-09,2.3974260029515753e-07,2.0115131739125837e-08,5.633591322036949e-07
157,0.002295736898174453,3.2298238673305856e-09,2.3288167692460605e-07,1.9387755523382782e-08,5.02977190115615e-07
158,0.0019837325305901493,2.8727451494679617e-09,1.9699168297111634e-07,1.8772850044299218e-08,4.5416287769833525e-07
159,0.0016083238420697284,2.401553277229173e-09,1.7997005593898783e-07,1.7284435144177006e-08,4.171850514278495e-07
160,0.0013678381791539288,2.0346911685997447e-09,1.7491322568776115e-07,1.607118096735968e-08,3.9506713433249885e-07
161,0.0012059135359027856,1.878734460207587e-09,1.5044514152755592e-07,1.4463530683601932e-08,3.6649650928947324e-07
162,0.0010632014845220283,1.384175352488354e-09,1.428910289152528e-07,1.368573318756077e-08,3.1949335858391007e-07
163,0.0009876723004174442,1.17983385909638e-09,1.2828820930037811e-07,1.3094171418727293e-08,2.6186984808452333e-07
164,0.0006737613964353484,1.0719909639346038e-09,1.1892883755036777e-07,1.201457936117028e-08,2.3058476643454836e-07
165,0.0005491619655003286,9.186855424663758e-10,1.0894917745888826e-07,9.579777369558072e-09,2.1412211452848657e-07
166,0.00048027337489111633,7.059801530436218e-10,9.490525165363042e-08,8.940105769840082e-09,2.0044562658637525e-07
167,3.1149258782873575,5.894609002283104e-10,8.9397257623362e-08,8.086829088023126e-09,1.8348982837647615e-07
168,2.006560959424128,4.556592809128655e-10,8.13179238719606e-08,7.480186021427498e-09,1.3137758691761399e-07
169,1.598386692503821,3.803500424703197e-10,6.41797286724442e-08,7.014636936034326e-09,1.0504190459772822e-07
170,1.2729037973704675,3.609316304464659e-10,5.5252606145722415e-08,5.243446489140271e-09,9.305652242888906e-08
171,1.1881264199773192,3.2909598642385063e-10,4.562739827376018e-08,4.679555670289658e-09,8.36854990455847e-08
172,1.0501699076153412,2.742985400621627e-10,3.264742267757835e-08,4.475731197897475e-09,8.140094024607305e-08
173,0.9101543281201395,2.3537480622003705e-10,2.5857746579128702e-08,4.162752082879548e-09,7.631177419442135e-08
174,0.7931281133773533,2.11624725406797e-10,1.989632308126533e-08,3.972434433077158e-09,7.058068492644964e-08
175,0.6343228964635002,1.788342326100726e-10,1.857974117022774e-08,3.29034723557024e-09,6.280485309873925e-08
176,0.5709047044967903,1.6357333242305785e-10,1.2956369869318244e-08,2.8168535010341856e-09,5.629815699998746e-08
177,0.51774398797933,1.3684715632002528e-10,1.2434680323989367e-08,2.579348315594336e-09,4.825897150664286e-08
178,0.40985585946302994,9.61262152703327e-11,1.1159796900397088e-08,2.4865039918778214e-09,4.0094288668178335e-08
179,2.8262799911115626,8.828335260396834e-11,1.0522349843223829e-08,2.3327845502694538e-09,3.6345102784046464e-08
180,2.539740502924441,7.486730490512354e-11,9.844110927196943e-09,2.0681098875631655e-09,3.3888873225123585e-08
181,2.1603016089895672,6.898984220149667e-11,9.191150550247628e-09,1.7181660801101238e-09,3.024831415611768e-08
182,1.8293812246350654,4.98034262967633e-11,7.2703670095722245e-09,1.3212837740159683e-09,2.685009884582384e-08
183,1.3120083709262644,4.38393656866547e-11,6.260156186598015e-09,1.211569690962297e-09,2.3186307833027663e-08
184,0.9441765903015269,3.632320512891921e-11,5.389313672789685e-09,1.1108826950339017e-09,2.043739807230536e-08
185,0.8530299624051292,3.365545275848738e-11,4.2137269896328796e-09,1.053065402877038e-09,1.936563950784501e-08
186,0.7967181152270765,3.140489873476719e-11,3.852487340280209e-09,9.197860013339721e-10,1.7502924794044244e-08
187,0.700302963252982,2.3908777314770528e-11,3.403127193687951e-09,8.609307951217383e-10,1.6400709682554166e-08
188,0.5825886215201592,2.0813588290695986e-11,2.990547511741079e-09,8.020952973840592e-10,1.4403854093520177e-08
189,0.526806460889245,1.9601880367870417e-11,2.661397622930125e-09,7.310323263401033e-10,1.3000920081362406e-08
190,0.340877306183568,1.6674795997857995e-11,2.260561620059384e-09,6.727418756651801e-10,1.2180321527148078e-08
191,4.086940403686152,1.4544122143044507e-11,1.928494243763229e-09,6.363444028476438e-10,1.1775202331626254e-08
192,3.608256595482607,1.2632111123761671e-11,1.7927325584803132e-09,5.953379899688973e-10,1.096801815311398e-08
193,2.54115841010128,1.0027686571098226e-11,1.6155670004699568e-09,5.674625124815036e-10,1.0438720437510907e-08
194,2.334885486087815,9.463379835044201e-12,1.4930223253744636e-09,5.324371782987818e-10,9.034790240464066e-09
195,2.0936422040479683,7.463124991217452e-12,1.247366146359908e-09,4.941017300136597e-10,8.466281931629946e-09
196,1.8392647246364162,6.420244238717747e-12,9.755903017220918e-10,4.2239116960110194e-10,7.459522578658143e-09
197,1.6767864935195893,5.7504680142194834e-12,8.385643571045468e-10,3.921928173103333e-10,6.858082607307957e-09
198,1.423950260355865,5.163049407396587e-12,7.752290162565796e-10,3.715179398261349e-10,6.542644067877517e-09
199,1.1180782728320673,4.7454815379552145e-12,6.720667607910353e-10,3.5658474497080426e-10,5.917531551022928e-09
200,0.9803895176985283,3.9373733761626764e-12,5.709729142719357e-10,3.1843304198860413e-10,4.175058060527646e-09
201,0.893451713903472,3.651286247236246e-12,5.427341165864479e-10,2.493406548186869e-10,3.812559120323926e-09
202,0.7802178636549217,3.2454868919768703e-12,4.84362435069576e-10,2.403710247748756e-10,3.3588963611190277e-09
203,0.7054636926655177,3.1026216782750214e-12,4.240066340574585e-10,1.9980859541617582e-10,2.904155035657063e-09
204,0.47366013374709837,2.670655882998243e-12,3.672726194636963e-10,1.8968076227970086e-10,2.103611015173697e-09
205,0.43053836673453566,2.4563671610021923e-12,3.28295274983023e-10,1.5894172659450272e-10,1.711368912942228e-09
206,0.3863737169864396,2.3335928170792734e-12,2.471274914600797e-10,1.5316924938211838e-10,1.3685554703570949e-09
207,0.3088662795217026,1.948426387327024e-12,2.2879751444623677e-10,1.3728171325709057e-10,1.213285179017377e-09
208,0.19196685180870504,1.7945210943946384e-12,1.901827845878174e-10,1.243549417159394e-10,9.873894488802645e-10
209,0.16120314833969315,1.547958121194651e-12,1.809823467188312e-10,1.1926118176347764e-10,9.193620583194605e-10
210,0.11656044407932124,1.4420611082435439e-12,1.739099832989888e-10,1.1490549407609394e-10,7.028281294884285e-10
211,0.09898824992871284,1.3023005209352998e-12,1.4741217857217302e-10,1.0731940245092367e-10,6.811481524641298e-10
212,0.08218925793711715,1.2008583259481714e-12,1.2547232791408846e-10,9.748452304169666e-11,6.026568528976935e-10
213,0.06825890464312014,1.1271151704391064e-12,1.183675738963838e-10,9.073657367494082e-11,5.690212489773409e-10
214,0.06239911180512715,1.0917087769043777e-12,1.0872224932589211e-10,8.753200141387442e-11,4.837105034637817e-10
215,0.05316992363966665,9.860704995308866e-13,1.013558388225488e-10,7.867342446718194e-11,4.318842766077488e-10
216,0.0486776134934701,8.400294869734215e-13,8.895825582499815e-11,7.174244561928885e-11,3.890071729491567e-10
217,0.045965444839498104,7.657404103328765e-13,6.949315739630308e-11,6.379777569589362e-11,3.1255042298350386e-10
218,0.03942483350209101,6.156706984923817e-13,6.518618578662588e-11,6.061267276298969e-11,2.903705722372475e-10
219,0.03379183430923779,5.334295092481737e-13,6.095409850354372e-11,5.626765836075523e-11,2.461062943077339e-10
220,0.031110768450834644,4.787912248150646e-13,5.674957121409215e-11,4.256057851120643e-11,2.3982770001931935e-10
221,0.026337053525494886,4.3490204344871603e-13,5.037489625011911e-11,3.582844494204092e-11,2.1630834823469692e-10
222,0.01902531859459476,4.0230276327299583e-13,4.0853010612052176e-11,3.36220930132348e-11,1.9133148456290386e-10
223,0.017036722630810592,3.646506418898989e-13,3.8272375012326854e-11,3.1987006185414674e-11,1.8009403539058849e-10
224,0.013573222389006533,3.0161103391308406e-13,3.066706794896251e-11,3.090750207729694e-11,1.5554105497422586e-10
225,0.011072421278655754,2.790260263786291e-13,2.7113535060146802e-11,2.7511785175316243e-11,1.4671287110918354e-10
226,0.009299437579483922,2.690226311282563e-13,2.332885918077352e-11,2.6473543178617866e-11,1.4390816317460824e-10
227,0.007097102153054898,2.5307008376018443e-13,2.0748322468406593e-11,2.109449213946821e-11,1.282834782986443e-10
228,0.005959052260950941,2.0390083282785524e-13,1.9701726814426497e-11,2.0583988498460827e-11,1.1074244374605555e-10
229,0.004885754889617477,1.86654454739224e-13,1.8945008739462587e-11,1.9269545779205543e-11,1.0145716406050876e-10
230,0.004082199159684021,1.5576868220566873e-13,1.7208538389006357e-11,1.5192504610909594e-11,8.556538153047463e-11
231,0.003562368326418693,1.4319030005577137e-13,1.536842516357307e-11,1.4691382361218192e-11,7.780984182503535e-11
232,0.0031065580634323303,1.3916541290601977e-13,1.333182089095835e-11,1.377373683655595e-11,7.471368778380468e-11
233,0.002832718269782709,1.2569139541113244e-13,1.2559485077344752e-11,1.2656105259865142e-11,7.310394602976807e-11
234,0.002712873610134474,1.1285084987168925e-13,1.0855550309483204e-11,9.997904515533993e-12,6.81251681572941e-11
235,0.0019217544922263538,1.0847023213589292e-13,9.727143812911191e-12,9.566370822517935e-12,6.28862190882902e-11
236,0.0015357244673985598,9.753270276385475e-14,7.596530459224164e-12,9.199134182790044e-12,5.90671152231235e-11
237,0.001237183861956465,7.6117131767575e-14,7.116323792598363e-12,7.91389210936495e-12,5.7080048246364314e-11
238,0.0011413623555067828,6.529330978376904e-14,6.366433105947989e-12,7.282833693750134e-12,5.442448594024025e-11
239,0.0010982406225218523,5.367633887046398e-14,5.621795263032946e-12,6.64006129035974e-12,5.3486717898770315e-11
240,0.0009213707808615561,4.918209537610564e-14,4.939254478429383e-12,6.136675502132994e-12,5.276384968517733e-11
241,0.000725953650413305,3.776276872060903e-14,4.755088155594425e-12,5.581675075527758e-12,4.846594344667705e-11
242,0.000602974369490265,3.620372436816452e-14,4.4586941256935455e-12,5.3830986202351815e-12,4.782741468204594e-11
243,0.000521613417355259,3.0113370353713987e-14,4.253686505889962e-12,4.899026015255128e-12,3.563853287366359e-11
244,0.00041448606143129076,2.312887417767231e-14,4.030004278266196e-12,4.3303061467207646e-12,2.7688407878853304e-11
245,0.00038227958247653046,1.9298159417952487e-14,3.5297623832277263e-12,3.5626732207431707e-12,2.272459282373046e-11
246,0.00029316611381466936,1.3643502434607405e-14,2.8793848968658137e-12,3.2156981628734925e-12,2.1406487630638917e-11
247,0.00027036933104046003,1.1826228477062125e-14,2.512582384620659e-12,3.0800178033769244e-12,1.976327490883584e-11
248,0.00022796765730498988,9.541529410989685e-15,2.273822311926876e-12,2.8389782751195974e-12,1.851387562979062e-11
249,0.00020561342260825956,7.389200937488561e-15,2.0263421864093277e-12,2.6406706434150646e-12,1.812705404892551e-11
250,0.00014406424809981539,6.580291517663612e-15,1.9359088883184202e-12,2.2149379709142115e-12,1.4597598953037816e-11
251,0.00011137331855630519,5.149699453989844e-15,1.6798599970563868e-12,1.7417778327802945e-12,1.3464135461831482e-11
252,9.700031455489919e-05,4.399526756279094e-15,1.576494019125467e-12,1.5273084465261942e-12,1.2310774197230704e-11
253,1.845643810465395,3.8819659977396305e-15,1.3729633277768095e-12,1.3702380328586842e-12,1.1220465995369955e-11
254,1.5352333275225594,3.0851370388957766e-15,1.2816106729441567e-12,1.2256872686259173e-12,1.0978888725291187e-11
255,1.3728619544933702,2.5912173447204766e-15,1.1577495369099891e-12,1.1754282202496715e-12,1.0328655728230375e-11
256,1.1687504228411636,2.3189704143547664e-15,1.0311013601143383e-12,1.0619558605576067e-12,1.0161076990756919e-11
257,0.9796991426511754,2.1579723285658665e-15,9.84026807128642e-13,9.653173513977301e-13,9.484374151775945e-12
258,0.7733043627379604,1.8282938868914617e-15,9.184078541579442e-13,9.315693008570482e-13,8.747413309806481e-12
259,0.6475117772212633,1.5675384495472713e-15,8.195797497855517e-13,8.456137855957903e-13,8.062324148483094e-12
260,0.5080852815221235,1.0991903812915356e-15,7.418652303461746e-13,7.981017170911729e-13,7.348809279049586e-12
261,0.3858367311872209,9.03025191883526e-16,6.601186276600893e-13,7.100027225718611e-13,6.756666622760651e-12
262,0.3223156013531976,8.499860112244176e-16,5.711581456951808e-13,6.453860505181279e-13,5.6044067965829045e-12
263,0.2067294835592729,7.375721791620852e-16,5.152017056552581e-13,5.898896921550566e-13,5.15092603353097e-12
264,0.15435122783311195,6.453837464771477e-16,4.587676940688884e-13,5.739594513696663e-13,4.831876612411488e-12
265,0.12520471643679845,5.281854205521793e-16,3.974041394828974e-13,5.303648007435386e-13,4.047175936503738e-12
266,0.09387542039303522,4.487011179747886e-16,3.7592976442664184e-13,4.901546182681992e-13,3.784068848929568e-12
267,0.08155483711228369,4.135307109379831e-16,3.420692030997553e-13,4.681452165665092e-13,3.1792040560295565e-12
268,0.06737072461445034,3.6536987679408583e-16,3.160555482577955e-13,3.9496809068950135e-13,2.8245924133322943e-12
269,0.055347565322756434,3.229019348524635e-16,2.9406001120776745e-13,3.150066059410513e-13,2.630509240765278e-12
270,0.04785037394920192,3.0751184592680463e-16,2.4766123845321896e-13,2.825831792444174e-13,2.405945220120825e-12
271,0.03982057713809517,2.8007191495190047e-16,2.1737909230591735e-13,2.496942116962438e-13,2.2670360308178607e-12
272,0.029875483738883768,2.0430776348385773e-16,2.0058418332022075e-13,2.2563484096771494e-13,2.1205194714620557e-12
273,0.025545186335027725,1.765343843907063e-16,1.6381643440332843e-13,2.0494644177745034e-13,2.0133306164099424e-12
274,0.019300061097405258,1.497022908589916e-16,1.3880351080378982e-13,1.8953660509323073e-13,1.900641438649279e-12
275,0.016980957268163965,1.2898702481101155e-16,1.3193567594428268e-13,1.699611330462927e-13,1.7708124475732853e-12
276,0.013076748509845698,1.2301607536042448e-16,1.13062842469729e-13,1.5888079929452263e-13,1.4783737081418624e-12
277,0.010724338095064224,1.1800333346337019e-16,9.007400660287911e-14,1.5200384949289745e-13,1.218601647528588e-12
278,0.00864526963304302,1.1231632754203548e-16,8.422077755292912e-14,1.356948306178585e-13,9.570788770055042e-13
279,0.006847405277078443,9.495073374472448e-17,6.874250711333694e-14,1.174184802986201e-13,8.855023494775687e-13
280,0.006108411528897662,8.556436453598528e-17,6.500237824616857e-14,1.0883186629949872e-13,7.679925189705498e-13
281,0.005513789851081273,7.436206934995633e-17,5.238486701140449e-14,1.0499898940049604e-13,6.161845682803403e-13
282,0.005066354534234086,6.682599671817131e-17,4.3640486709537355e-14,9.42698576149605e-14,5.547539496913531e-13
283,0.004390339699281071,5.967775016561342e-17,4.145187445079002e-14,8.207656869000986e-14,4.904406896888528e-13
284,0.003282582665864985,5.552572681302306e-17,3.7971639004970344e-14,7.846302830475258e-14,4.461190642287306e-13
285,0.0027517371380439406,4.965843863192315e-17,3.420779669107309e-14,7.634984376263254e-14,4.071248941073733e-13
286,0.002204052529347105,4.6493894392457227e-17,3.19423599952489e-14,6.299059643260938e-14,3.81663586091598e-13
287,0.001521119142023347,3.949088715010149e-17,2.5686236277189826e-14,5.407114201790663e-14,3.2242027981074326e-13
288,0.0010730619290646717,3.526345143684793e-17,2.3136026409055207e-14,5.232402227146297e-14,3.034759669262763e-13
289,0.0009390733670554595,2.87876052951269e-17,2.2440010859806024e-14,5.08925405448386e-14,2.80744873780182e-13
290,0.0007429916783371679,2.5824540466019878e-17,2.0409263366854824e-14,4.4289046949876057e-14,2.450387861514765e-13
291,0.0006269385195980318,2.373532995001895e-17,1.7504502115733652e-14,4.280137178574204e-14,2.2261096576376172e-13
292,0.0004366740715444535,2.1885066083419802e-17,1.5584514286801072e-14,3.884004002060708e-14,2.010316719051146e-13
293,0.0002909090385066143,2.0352392201635365e-17,1.3875473048995145e-14,2.90616840966251e-14,1.8315175474453917e-13
294,0.00021027655772131078,1.7682504383436097e-17,1.2283736832236112e-14,2.6158137176605958e-14,1.7255927943402244e-13
295,0.0001509232621761189,1.3439267917165805e-17,9.441645281384288e-15,2.4775474553917504e-14,1.6354707271344903e-13
296,0.00012276510490059084,1.1070246915874587e-17,7.475715761801457e-15,2.2449480596466257e-14,1.357799515391029e-13
297,9.603084497420455e-05,1.0255514883929302e-17,6.7265555026771646e-15,1.9385807371550044e-14,1.0292540469310314e-13
298,8.939102830461062e-05,8.886198390680038e-18,5.0255939344739155e-15,1.8920480904972454e-14,9.675000468250369e-14
299,7.651076492168632e-05,7.940195567053881e-18,4.496921341145772e-15,1.7583186410707275e-14,8.994998762559262e-14
300,3.126259528678753,6.477596552581736e-18,4.0751438289809356e-15,1.5875228306732803e-14,8.689435701315202e-14
301,3.0000321649319965,4.681982689477472e-18,3.6203184694753656e-15,1.435866742097582e-14,8.15925016656007e-14
302,2.2681497408074667,3.765476400573716e-18,3.5486580692097056e-15,1.2220396437069041e-14,6.661328073492314e-14
303,2.0884242354704465,3.4557813592012355e-18,3.2456398050964363e-15,1.1007650294030991e-14,5.982574385643887e-14
304,1.7382614628006665,3.1767136145827658e-18,2.924778839172605e-15,1.0675533949965326e-14,5.549497258442228e-14
305,1.4907583954705101,2.9777525997739707e-18,2.609906138608279e-15,9.437287899861941e-15,4.799009912991301e-14
306,1.3741379194323717,2.6888529378919065e-18,2.3807068690781846e-15,8.317302230642331e-15,4.5556449908204616e-14
307,1.315857098259039,2.5099119287332053e-18,1.9073002129834298e-15,7.986242228795536e-15,4.281938424551762e-14
308,0.893817769823826,2.4063871568334627e-18,1.7852179097016475e-15,7.283866642468533e-15,3.784529465452508e-14
309,0.7348249430966555,2.078288289288115e-18,1.5467676876851182e-15,6.459018558570213e-15,3.586400806786424e-14
310,0.5748739369381397,1.8300339284281005e-18,1.4490098406632432e-15,5.426893686009855e-15,3.408143055722677e-14
311,0.5176762181145246,1.5580808908294217e-18,1.3024500833391852e-15,4.950075378092709e-15,3.023978021908429e-14
312,0.4068719942841235,1.4339899675727405e-18,1.0793171550540288e-15,4.526128407232493e-15,2.774702379125887e-14
313,0.37461281623798515,1.22355505090299e-18,9.838114792546856e-16,4.13931538821112e-15,2.3968413201453264e-14
314,0.29113069622567334,8.874359159196685e-19,8.662256757238667e-16,3.758384213889485e-15,2.1806089634442542e-14
315,0.26016487291159857,8.016215495893326e-19,7.821356536420004e-16,2.6062173660351564e-15,2.045854986194391e-14
316,0.21818619689905655,6.926057009388024e-19,6.679048048328577e-16,2.400965170611021e-15,1.9555159418585817e-14
317,0.17404757594922907,6.15792445877875e-19,6.196053827553707e-16,2.12751072504649e-15,1.8649094402850423e-14
318,0.13482298073207444,5.705989982560115e-19,5.583959560705658e-16,1.98382765254982e-15,1.7274214831782837e-14
319,0.10765927135101251,5.269961627582003e-19,5.061771513136756e-16,1.802323605304646e-15,1.643084691786467e-14
320,0.08045623271647954,4.673888931033495e-19,4.726975678045769e-16,1.5874753994338834e-15,1.5207241947305382e-14
321,0.06763913554210431,3.9729040472999206e-19,4.06660152550976e-16,1.4099618462261139e-15,1.3909274625152677e-14
322,0.053121104945174635,3.550634812758755e-19,3.1473973476657237e-16,1.2956490435102542e-15,1.2105586817903185e-14
323,0.036376752595793135,3.30638246239684e-19,2.5687322145044387e-16,1.2016885555746067e-15,1.048563163403734e-14
324,0.033052705174789254,3.0428370392934507e-19,2.123848042330256e-16,1.139997968400407e-15,9.677929198999535e-15
325,0.027652732187359322,2.849429129809012e-19,1.8396544938958275e-16,8.370829661402018e-16,8.685911938473588e-15
326,0.025740691778646744,2.7247568893287813e-19,1.5546153109573202e-16,7.414426905441341e-16,8.127914565729682e-15
327,0.022754408154388138,2.2074664674882705e-19,1.2176961136369492e-16,6.829774396152776e-16,7.672213889386977e-15
328,0.017059818648069856,1.9449198942665468e-19,1.1022982442579594e-16,5.382676093445968e-16,7.166014725875399e-15
329,0.01598799148048603,1.6985344518963436e-19,9.302780504226355e-17,5.056305431374099e-16,6.825426919316932e-15
330,0.014904882278036326,1.528840792290419e-19,8.571815376379145e-17,4.570313938172453e-16,6.50096438840212e-15
331,0.011041330493950823,1.3805384867965517e-19,7.504748518613207e-17,3.626571581928972e-16,5.946023110552683e-15
332,0.0091682261467167,1.262864164931416e-19,6.520342098302937e-17,3.454683401588467e-16,5.4177610081340116e-15
333,0.007276353633156526,1.0715258723390423e-19,5.8385009023474e-17,3.167784341167955e-16,5.072706612366682e-15
334,0.0056312577163135915,9.846949761886203e-20,5.393414039918794e-17,3.020067432340199e-16,4.7160952788402225e-15
335,0.004619043311730472,8.132886588292812e-20,4.976221451422292e-17,2.7050061866128386e-16,4.569465313699901e-15
336,0.003921992574281748,7.224973059268154e-20,4.4930462756357435e-17,2.4620938052264325e-16,4.077243145519481e-15
337,0.0027386341408183155,6.86800199225566e-20,4.2134694692794365e-17,2.35063465167643e-16,3.619222529010562e-15
338,0.00201852917445978,5.789519117012783e-20,3.800132048210942e-17,2.1132722747728498e-16,3.419298664081807e-15
339,0.0015867605304268476,4.945488532480478e-20,3.6162419140643416e-17,1.8273921680095816e-16,3.2122137421515115e-15
340,0.0013265329647594733,4.7066230284671385e-20,3.344066944383684e-17,1.6868568337066317e-16,2.8535379635938907e-15
341,0.001139207053520582,4.516962800697287e-20,2.809329710488579e-17,1.5887463042072233e-16,2.588231178322894e-15
342,0.0009641806998223,4.220754256719931e-20,2.617132111005859e-17,1.3070326458403321e-16,2.4232419270058965e-15
343,0.0007344856797471943,3.549319696191093e-20,2.390008415001192e-17,1.2616824838015253e-16,2.2387960805800044e-15
344,0.000597256402480679,2.965266489492788e-20,2.2688342378055544e-17,1.195399665706811e-16,1.8640580988398847e-15
345,0.000503293589564539,2.7092127657015095e-20,2.0919512527642408e-17,1.0567494701463427e-16,1.7456851551764513e-15
346,0.0004456699257859348,2.417952159786549e-20,1.8059640976845942e-17,9.716516892861691e-17,1.668849228486591e-15
347,0.00034295889680559423,1.826215228263917e-20,1.596030448788592e-17,9.045506845089246e-17,1.594294421342705e-15
348,0.00023400593298460642,1.549743002396562e-20,1.47611560713835e-17,8.39092794641097e-17,1.537071943956329e-15
349,0.00020426959862449427,1.4798465585061002e-20,1.3061082041747578e-17,6.973753588765195e-17,1.4117773040478357e-15
350,0.00016520370121812626,1.239355601428357e-20,1.2031882101842788e-17,6.685849244677885e-17,1.3398244168514592e-15
351,0.00014370047272160058,1.1428875298429927e-20,1.1188936374544636e-17,6.054662930989163e-17,1.2378641475465268e-15
352,0.00011043863846175208,1.0310162922501732e-20,1.0392909462756412e-17,5.451392514102202e-17,1.1807327793093139e-15
353,8.871302974070307e-05,9.844029288517837e-21,8.459435518415021e-18,4.842467606041113e-17,1.1344167078243214e-15
354,7.648153411656866e-05,9.262325577664083e-21,7.39574479777647e-18,4.4667216766788057e-17,1.0236214508410594e-15
355,6.26683453576447e-05,8.784245220436497e-21,7.073559960733956e-18,3.843105331766669e-17,9.497930195942711e-16
356,5.1800700424078355e-05,8.276439191393693e-21,6.229415057214524e-18,3.267860387495705e-17,8.343348464407736e-16
357,4.606780987120812e-05,6.866770475251487e-21,5.848720035480395e-18,2.6790202825801003e-17,7.585742871802119e-16
358,3.2844779832807514e-05,6.5246000101942676e-21,5.341923279998636e-18,2.4336256920011057e-17,7.145016522623759e-16
359,2.7584273668825525e-05,6.199492419883582e-21,5.1461421466487764e-18,2.3390527194047487e-17,6.476015948171847e-16
360,2.2583706124733135e-05,5.094996023815373e-21,4.673704001160924e-18,2.1249787713484184e-17,5.781190065492104e-16
361,2.0906923298709436e-05,4.427114267396199e-21,3.9007758040116745e-18,2.019239385079836e-17,5.538934751209264e-16
362,1.746709687501894e-05,3.7986951301327835e-21,3.569726487371989e-18,1.8484656832106154e-17,5.114497507463966e-16
363,1.4721866012142603e-05,3.592731852441883e-21,3.36095460331897e-18,1.5782838021496027e-17,4.646633892087412e-16
364,1.2464480847064399e-05,2.825890200056939e-21,3.1138419971947535e-18,1.460884834867135e-17,4.3908374024187767e-16
365,1.129997938586694e-05,2.7317107839358837e-21,2.8450431012382775e-18,1.3458684575838104e-17,3.707864572253377e-16
366,3.12504586127186,2.414399283181492e-21,2.3882624994695947e-18,1.2280172585948629e-17,3.338751407860775e-16
367,2.7889305691433566,2.180082695652767e-21,2.2236067329797394e-18,9.539147206532995e-18,3.1475725317753046e-16
368,2.1249704913723835,1.7625345193761546e-21,1.7583231695080213e-18,9.155340142649932e-18,2.870957984468469e-16
369,1.9580524515542312,1.488348073304246e-21,1.650745546077939e-18,8.4593451175936e-18,2.6865901541602615e-16
370,1.7687316082681437,1.355791154040154e-21,1.5728199992524744e-18,7.381637264408497e-18,2.5064863862288127e-16
371,1.5117688658003494,1.2287755431072113e-21,1.5132412063305179e-18,7.05338923763608e-18,2.3780358824118554e-16
372,0.7455646563652694,9.364950201179612e-22,1.438801305195456e-18,6.5327926277784586e-18,2.2538437479086186e-16
373,0.5962815701626498,8.647729348731886e-22,1.2396260861844293e-18,5.989400500094029e-18,2.0828892150511138e-16
374,0.4393692379614542,7.326675375339545e-22,1.100336710389598e-18,5.7819777417589506e-18,1.961771876578282e-16
375,0.3737094465680048,6.948945887832269e-22,1.0588405496554193e-18,4.9128293202330596e-18,1.843723844710417e-16
376,0.3237640826384629,5.715963421038849e-22,9.776321344224761e-19,4.195699612976865e-18,1.5880910920059828e-16
377,0.2591626610658832,5.390647793442655e-22,9.3033178690456e-19,3.796233264904684e-18,1.3303374463225233e-16
378,0.2142077971368847,5.140804753111163e-22,8.207115042668174e-19,3.2777086541021986e-18,1.114222192375663e-16
379,0.17854887876900935,4.787223950699558e-22,7.215536405717152e-19,3.0679608334614372e-18,1.0565994437556445e-16
380,0.1485826892488775,4.241785379639281e-22,6.021490409850041e-19,2.7190931806361303e-18,9.524271384359936e-17
381,0.1265816005344268,3.7000880714630917e-22,4.904066128483359e-19,2.5284302025484818e-18,7.916521246999363e-17
382,0.09980817946533478,3.073181069362575e-22,4.4599793275850735e-19,2.1561108935050694e-18,7.454478810108398e-17
383,0.06299941644587063,2.925921270342578e-22,4.0096966466285937e-19,2.005235292558532e-18,7.023275298467706e-17
384,0.05118186717609911,2.652819507590103e-22,3.6802065992720796e-19,1.6931578805187961e-18,6.148346922716529e-17
385,0.043468041860086924,2.5543271867361085e-22,3.5204068732594467e-19,1.4112004591660893e-18,5.643582147576457e-17
386,0.036866702159464,2.132585171843315e-22,3.0095924104763786e-19,1.3393594911164691e-18,5.257602632462911e-17
387,0.03033770881670218,1.9764190943766252e-22,2.5915110922237024e-19,1.1682037028926863e-18,4.7552029037512426e-17
388,0.026674105352568533,1.7435709022836248e-22,2.402971711846901e-19,7.762295190884194e-19,4.5060775999516375e-17
389,0.020949730196235253,1.6365535103703283e-22,2.0943898090875205e-19,7.456813324812048e-19,4.1358295936492687e-17
390,0.0180145561760984,1.5060622433453546e-22,1.8002905216871317e-19,7.142325539302531e-19,3.863970483208608e-17
391,0.014090258540516319,1.0502504574784266e-22,1.5965369222572324e-19,6.483153510942596e-19,3.6177531763391236e-17
392,0.011053024504639873,9.834948884492305e-23,1.446327575992217e-19,5.8692133492111715e-19,3.449139184847666e-17
393,0.00975010767523237,8.569813198807792e-23,1.2193206753660604e-19,4.337852249283917e-19,3.003044610880415e-17
394,0.00816123301390172,6.883796532790297e-23,1.0105468242406435e-19,3.8141499891745533e-19,2.876473225511613e-17
395,0.006405522597262778,6.641233022283428e-23,8.997811711714755e-20,3.4339660720271206e-19,2.6771127047730585e-17
396,0.0042104565891955045,5.4618123830467e-23,8.434169234517903e-20,2.650115721097171e-19,2.550837472259656e-17
397,0.004010546623525599,4.96845982802294e-23,7.601206485240499e-20,2.450200790323673e-19,2.3048609656058794e-17
398,0.00306201754233308,4.5720059151430677e-23,6.639920782143151e-20,1.9816901669764078e-19,2.1490772255278934e-17
399,0.0026268934668100814,4.1870904081810933e-23,5.652203962914546e-20,1.7997962960772724e-19,2.004848382788959e-17
400,0.002324937567388388,3.893268245703561e-23,4.92977227680117e-20,1.6728636546628564e-19,1.8382703563691173e-17
401,0.001814631476922054,3.2596238870625573e-23,4.563271122573292e-20,1.431341742522149e-19,1.762936497718021e-17
402,0.0012666359026993663,2.8198191794703204e-23,4.1416856767956606e-20,1.2517598212056858e-19,1.6449342761888548e-17
403,0.001129778073627655,2.708080922316103e-23,3.586788610803074e-20,1.1258128676843238e-19,1.3343092979278066e-17
404,0.00106121104590476,2.2282257342398437e-23,2.9112479101402303e-20,7.72372412612814e-20,1.2666611894082987e-17
405,0.00085546378031833,1.9555971556805955e-23,2.6261801131074402e-20,7.120536040409911e-20,1.202917568015647e-17
406,0.0007729313232218594,1.8449177430704766e-23,2.4094057532223407e-20,6.157502654439485e-20,1.1569361069933017e-17
407,0.0006840980144515967,1.433255355222499e-23,2.139181155401806e-20,5.599952072574235e-20,1.0862008479585774e-17
408,0.0006302129803285486,1.3147854706301187e-23,1.953273507588698e-20,5.203153963579794e-20,1.0400490368647122e-17
409,0.0005460358025872238,1.1110931046473223e-23,1.7510889948441906e-20,4.7492248854622756e-20,9.640403953506969e-18
410,12.196473801837854,1.0346207174132755e-23,1.6324604769554405e-20,4.470365049488225e-20,8.512535177601257e-18
411,9.960722993256404,7.955160824848463e-24,1.5515489684368676e-20,4.160241091353292e-20,8.007238312538483e-18
412,7.909561599090859,6.781041414094994e-24,1.5044099040034895e-20,3.88382940453048e-20,7.197262142810275e-18
413,6.879917633061816,5.659145895655054e-24,1.2704127023726208e-20,3.256047391461333e-20,7.023261313712277e-18
414,6.413797130206216,4.3632939689802285e-24,1.124083005837878e-20,3.0361451526022486e-20,6.006896291082713e-18
415,5.857964610918274,3.499290956397101e-24,9.221026772287321e-21,2.751040488049897e-20,5.6130311086447014e-18
416,4.451139912539594,3.196393073080815e-24,8.72592601002343e-21,2.608479708474271e-20,5.3458395626687825e-18
417,3.5349662359222225,2.7622921829718407e-24,7.242254296112058e-21,1.9066374428214708e-20,4.938669385855113e-18
418,2.9019762281424684,2.3704820058137363e-24,6.334089787015285e-21,1.7741439014605622e-20,4.545732211557712e-18
419,2.4272385242815395,2.228089481629626e-24,6.103578337795346e-21,1.482923603497728e-20,4.223903310218913e-18
420,1.8483171297617849,1.951313001556504e-24,5.435255200457199e-21,1.3910664566938016e-20,4.0472063880891415e-18
421,1.2819562458020113,1.8763143651900373e-24,4.910283092613162e-21,1.314992115582908e-20,3.827375487836601e-18
422,1.07407501849305,1.7541155215401304e-24,4.435658351123438e-21,1.2383943064963472e-20,3.5720109991472105e-18
423,0.8404411212543796,1.5390321427528986e-24,4.1296975309725875e-21,9.692344750632181e-21,3.1634385205442854e-18
424,0.6361349846704017,1.4082357382900692e-24,3.927638834935888e-21,9.263629836814225e-21,3.0453260128154798e-18
425,7.1906152361443585,1.0883458619495447e-24,3.3198870583289814e-21,8.790965856522364e-21,2.907301719966135e-18
426,5.852319019598758,9.169899860740143e-25,2.6927218856452868e-21,7.905098174837086e-21,2.7121532897364478e-18
427,4.981275903041463,7.719569133285361e-25,2.3647320484054026e-21,6.955952916514036e-21,2.3068660398388532e-18
428,4.062705771564997,6.185108054292229e-25,2.2653487765189386e-21,6.621187233309534e-21,2.076578307138251e-18
429,3.395439712878824,5.365119837901723e-25,1.7086483922977132e-21,5.4824329714963e-21,1.9752045122191868e-18
430,3.211349834471687,4.568018140375151e-25,1.4892844460588215e-21,4.977682468665546e-21,1.804171195131236e-18
431,2.973331836347651,4.240468054866381e-25,1.1234297945225763e-21,4.534111181174501e-21,1.6400683674011707e-18
432,2.6787138082813042,3.680341190159211e-25,9.71530442549554e-22,3.871225720611824e-21,1.5247382255739589e-18
433,2.09620664011182,3.543861227763539e-25,8.560011304927949e-22,3.4582844399907795e-21,1.326312115103054e-18
434,1.643589858790979,2.97909549115512e-25,7.249067492851542e-22,3.0142865459723444e-21,1.2450767873422413e-18
435,1.2219065352317657,2.431529264211332e-25,5.734343580132243e-22,2.7839972606533587e-21,1.1368041517766985e-18
436,1.0034814176821933,2.139406675437005e-25,5.451395402270438e-22,2.6473043407727572e-21,1.0441770555396704e-18
437,0.8458056354473826,1.8822599913437606e-25,5.16010592606996e-22,2.5503189029412807e-21,9.79821990955843e-19
438,0.7034078347908228,1.652036975871314e-25,3.5787447995266353e-22,2.4782618479574145e-21,8.684788559763981e-19
439,0.5745973131177398,1.3685370065696018e-25,3.1305694592482957e-22,2.165705937706561e-21,8.106434305564935e-19
440,0.4477301740623386,1.3055989410268286e-25,2.903007029914581e-22,2.085978878914161e-21,7.599857943381511e-19
441,0.372874465490269,2.593002371539547,2.4321782447341735e-22,1.886916854866549e-21,7.271386948461476e-19
442,0.2975037384163887,1.9311464623187724,2.323535123106266e-22,1.7392481966133767e-21,6.697578508202516e-19
443,0.26070562460399715,1.463374740792059,2.0948540015004693e-22,1.5905510048842684e-21,6.50473372681446e-19
444,0.20711267576039197,1.1311909284794117,1.9465349844773724e-22,1.5079687468010899e-21,6.127011974165833e-19
445,0.15218807223480782,0.9240283347384218,1.6212987938569988e-22,1.358336143846405e-21,5.544154375969086e-19
446,0.11956197922425232,0.5569932584448473,1.5664527184651617e-22,1.3268053566983454e-21,5.014597064990505e-19
447,0.10754592443191578,0.47110035841295006,1.4341381915269112e-22,1.2124525669413386e-21,4.630288346273221e-19
448,0.08635023496075857,0.39029807038631664,1.3259487210507343e-22,1.1346673317138657e-21,4.382085536298021e-19
449,0.07277410150385191,0.2409095257099413,1.294332508728405e-22,1.1108040953751476e-21,4.220205242469212e-19
450,0.06580671416844283,0.18136078456491322,1.1511788299959944e-22,1.072044918905259e-21,4.116881103821955e-19
451,0.05246082820310155,0.15785577825303646,8.896865305239008e-23,9.935775147224079e-22,3.875692154717092e-19
452,0.04301577547330818,0.14396047050882563,8.696092643736336e-23,9.698877384913336e-22,3.5460252067758965e-19
453,0.03234701563929719,0.10246143550634873,8.168904115387742e-23,8.58655088619505e-22,3.3323279922709533e-19
454,0.03032984408674977,0.07179853298141742,7.591475767955768e-23,8.436504457466812e-22,3.182562699123255e-19
455,0.027296454078027787,0.06604730968201142,5.891551767367966e-23,7.579674127258111e-22,3.087820253039806e-19
456,0.023258362010693822,0.05017105015591139,5.1541516349956386e-23,6.845969792534267e-22,2.912837078042152e-19
457,0.016347685746345663,0.04052964033752224,4.0989514714506656e-23,6.275846881427191e-22,2.776304290406317e-19
458,0.013236180901335569,0.03293006828921476,3.874945434625528e-23,5.764571745970259e-22,2.392907131101058e-19
459,0.011354896488189032,0.029588543057168116,3.2547202445718264e-23,4.718469545478448e-22,2.33637810036054e-19
460,0.008697628488254084,0.023349012242678786,2.824125878453304e-23,4.251659251522343e-22,2.068755833869588e-19
461,0.006941489515195464,0.019079008402986115,2.5197398790661313e-23,3.270177080073841e-22,1.9547075664295962e-19
462,0.004762589172248406,0.015804555484475066,2.164395733947156e-23,2.7008011922332845e-22,1.8716155299643907e-19
463,0.003921983956261782,0.013804376308086303,1.806069186565385e-23,2.463993063865415e-22,1.8003253998382913e-19
464,0.0027673688864395213,0.012776316311453867,1.6131253708717083e-23,2.0785179085398802e-22,1.683158559394384e-19
465,0.0023079387961974416,0.008420271602141639,1.4021637357141424e-23,1.4947089583375644e-22,1.6082387233651055e-19
466,0.0019556698757583844,0.007303638241888127,1.3761785167299427e-23,1.353760132840997e-22,1.405831547659333e-19
467,0.0014021271771919995,0.006480560605519567,1.3569752398918506e-23,1.2172425209261764e-22,1.2658124255105733e-19
468,0.0010264654123605214,0.005356744307320959,1.2244211833246353e-23,9.651315200676111e-23,1.1287860645630959e-19
469,0.0009035726798897089,0.004165324503032752,1.0738867686531754e-23,8.139836783508997e-23,1.0853822639454646e-19
470,0.0008118894851433414,0.0031174143877655664,9.608146090105794e-24,7.666270734534313e-23,1.0325842833936875e-19
471,0.0006691287926591812,0.0023645201000025142,8.973329542284197e-24,6.866613673098185e-23,9.896160605767783e-20
472,0.0005976335478514776,0.002180987921259154,8.76689807540107e-24,5.1407768508698334e-23,8.963222015003023e-20
473,0.0004991441694815143,0.0015352121839965621,8.189671750971357e-24,4.936632519665491e-23,8.167323675596312e-20
474,0.00041558843174809067,0.0012869439499573923,6.5962762026408254e-24,4.6575328815124967e-23,7.68648033895799e-20
475,0.0003707896080799308,0.0011456161695942984,5.967117648535769e-24,3.8724004703524856e-23,6.986404068419691e-20
476,0.00033299682743636656,0.0010099737023781087,5.835969724880234e-24,3.249374656124899e-23,6.650520178820194e-20
477,0.00026795816816201323,0.0009202782684396444,5.357886378794264e-24,2.844106740339016e-23,6.082864683860493e-20
478,0.00021261362818432526,0.0007334527878522439,5.2740723964937985e-24,2.2764626573634332e-23,5.631648697589926e-20
479,0.00018982870914825215,0.0006153871494981165,4.9875522510682534e-24,2.1815874234117657e-23,5.375818399269972e-20
480,0.0001667124235527906,0.0005537594327681679,4.5082493429709954e-24,1.9628540030887062e-23,5.171624599243898e-20
481,0.0001323120592974006,0.0004949235625916832,3.952423120659357e-24,1.6736907313215996e-23,4.643519168218645e-20
482,0.00011553708891269417,0.0004260329220537511,3.0572153049969002e-24,1.5919043019301509e-23,4.4332579374955393e-20
483,9.291904802292216e-05,0.0003075794266988202,2.8185864897042337e-24,1.3850227499568076e-23,4.288944792034848e-20
484,8.127176534612888e-05,0.00024076718481516764,2.563739497120417e-24,1.3315726692774233e-23,4.14235272264933e-20
485,7.434357018524463e-05,0.00021895130125764936,2.2856011563539146e-24,1.2478933621349953e-23,3.735059043885024e-20
486,6.157632811633294e-05,0.00019520559577952839,2.2485160286645212e-24,1.146393585223412e-23,3.4061826595087477e-20
487,5.4412632472781525e-05,0.0001641494304321397,1.9837254071999457e-24,9.457603839287613e-24,3.2155608050948e-20
488,4.565757793210901e-05,0.0001305818015554278,1.838776362200162e-24,8.292402343911785e-24,2.514286209930682e-20
489,4.089878113651759e-05,0.00010998864530381507,1.6869990107753092e-24,7.731382442437586e-24,2.3089050128109736e-20
490,3.533804632297557e-05,9.737325607380913e-05,1.5916533105027524e-24,7.087459844964325e-24,2.151383428862882e-20
491,3.171900593668623e-05,7.311062857641741e-05,1.4963758777059693e-24,6.85570073319051e-24,2.08405340551257e-20
492,2.821614879625659e-05,5.2723936791972143e-05,1.2340247721907139e-24,6.64904565755934e-24,1.4123050147013584e-20
493,2.3816099789664413e-05,4.5697917416425515e-05,1.1967270064280206e-24,4.9684210743065244e-24,1.3278407659500096e-20
494,1.8935658592010792e-05,4.058881163960552e-05,1.0363317881478766e-24,4.225466651417738e-24,1.2458873054488162e-20
495,1.4439453449210782e-05,3.204849879196992e-05,8.924967118131342e-25,3.8877096417973615e-24,1.1806517001249106e-20
496,1.1084840552299008e-05,2.492408015922688e-05,7.892059494372444e-25,3.724911952252599e-24,1.127327130930312e-20
497,9.014559461203676e-06,2.1573165360776438e-05,7.352124502906818e-25,3.2712189766424294e-24,9.799301938538323e-21
498,7.700307372923347e-06,1.7994479144891038e-05,6.599138356983093e-25,2.9328706864994543e-24,9.083466909677736e-21
499,6.843673767509426e-06,1.4112355550922732e-05,5.546500137537702e-25,2.7935466771622583e-24,8.707992365315525e-21
500,5.692874106270449e-06,1.2750025509969652e-05,4.947762375676133e-25,2.4944802080624573e-24,7.703386759800624e-21
501,4.681487847027013e-06,1.1317693682302402e-05,4.671435241636869e-25,2.128105444864345e-24,6.3597439508444e-21
502,4.124391566971736e-06,8.59245512873238e-06,4.28840338229106e-25,1.8598846520352944e-24,5.7735797395667e-21
503,1.8361615848661106,7.86429527200155e-06,3.474287380227029e-25,1.693838311564059e-24,5.467715375951888e-21
504,1.2160784052305078,7.064041109333659e-06,3.1237127097884726e-25,1.3705312939306911e-24,4.8025955121862255e-21
505,1.0455900182376852,5.5300097301818376e-06,2.9953994376178207e-25,1.2744080618432182e-24,3.5682540034408535e-21
506,0.8912153927955269,4.978662162961333e-06,2.268819784569138e-25,1.1445247923819452e-24,3.3334346391734544e-21
507,0.8363412259311486,3.3630549921250465e-06,2.1705112779665247e-25,1.026896260608755e-24,3.0145098936752226e-21
508,0.6465410290292708,2.8290060675239136e-06,1.9469251230085833e-25,9.228401107543993e-25,2.9274347317689852e-21
509,0.5908404618127864,2.438642664974312e-06,1.919754488539157e-25,8.787313576842548e-25,2.711429426006656e-21
510,0.4952085692606667,2.2434879593876318e-06,1.5593697106688051e-25,7.038575935797463e-25,2.4496652321259995e-21
511,0.35193364898321877,2.000325270765212e-06,1.2861350693042635e-25,5.689037534794461e-25,2.3346039150836613e-21
512,0.297340614059137,1.7971468751808341e-06,1.0666322960515012e-25,5.498859309838609e-25,2.2207702025022872e-21
513,0.283516360317355,1.5104857409633502e-06,9.49316237937696e-26,5.082413421070576e-25,1.974137379177908e-21
514,0.24039477603871995,1.4084109455416915e-06,9.310417608449561e-26,4.949353317069713e-25,1.8647510577075224e-21
515,0.2063373679104054,9.998877139449395e-07,8.3060007497664e-26,4.849222093034362e-25,1.698525135523009e-21
516,0.169289906899583,8.761541196779998e-07,7.535055865630948e-26,3.872708311534057e-25,1.6355764775090236e-21
517,0.14774385603193896,8.158439227469974e-07,6.360468401515699e-26,3.1570695756840165e-25,1.4976419854324645e-21
518,0.1029287397569747,6.679094054007009e-07,5.595386722206443e-26,3.0737260820837464e-25,1.4178216961540012e-21
519,0.08690026281358892,5.66099546339838e-07,5.244764608409636e-26,2.7964626668316688e-25,1.3505488007154896e-21
520,0.07200001722135849,5.240370266256503e-07,5.154392579848001e-26,1.95731767980381e-25,1.3330100256360033e-21
521,0.06614189428552514,4.071696610876203e-07,4.757024641108417e-26,1.811632319238071e-25,1.2066031002827758e-21
522,9.774968336146014,3.3346915414885745e-07,4.41324668529568e-26,1.5470888315632153e-25,1.0995331813182643e-21
523,6.739098815290563,3.1319256704051656e-07,4.0508181779758923e-26,1.3719397395953451e-25,9.769837679473783e-22
524,4.207330419366998,2.747149999562679e-07,3.6573348206748383e-26,1.2963574663370436e-25,8.918702312840694e-22
525,3.45440198441082,2.6146003869598584e-07,3.133172937379131e-26,1.1482645238589855e-25,7.590350421021988e-22
526,2.866798809500548,2.1936234909334298e-07,2.3312828079355484e-26,1.0669191286499787e-25,6.988159598501574e-22
527,2.222805500060229,1.9696276632032003e-07,2.3070305158515527e-26,1.0179826893586974e-25,6.583067010044049e-22
528,2.02607429202428,1.794015859140755e-07,2.095311958544295e-26,9.923670892449683e-26,6.201562436660067e-22
529,1.4923236417514516,1.4779923930515172e-07,1.9191231109254886e-26,9.39465152494474e-26,5.950099562094968e-22
530,1.3404912218156007,1.2525571184631461e-07,1.8218086441747215e-26,9.058022929234359e-26,5.379006707979553e-22
531,0.9006803358875497,1.1394030928216967e-07,1.6608382446055702e-26,7.975489754968568e-26,5.268237744730201e-22
532,0.6756932668149576,9.745640983162859e-08,1.498667181790489e-26,6.820363812941352e-26,5.073919956524178e-22
533,3.085392954870802,8.094087440949812e-08,1.1772434948422546e-26,6.623991758765752e-26,4.563621436386638e-22
534,2.529537417662012,5.221993508210264e-08,1.1437699079624311e-26,5.50949515780813e-26,4.177025051000394e-22
535,2.351398192025294,4.5410552221816023e-08,1.054774380050648e-26,5.384580034949954e-26,4.0200237344452707e-22
536,1.589718295419149,4.227992873310084e-08,9.165013152469931e-27,5.28910714241201e-26,3.9062373379272247e-22
537,1.0751266784136455,3.528753539297997e-08,8.114799509342688e-27,5.208530547621924e-26,3.650479982195199e-22
538,0.8783150159963787,2.9445980477562315e-08,7.480333474415401e-27,4.7569073712341034e-26,3.472713992485948e-22
539,0.7287887173313542,2.5401335955209783e-08,6.3998467162713186e-27,4.1905654073368796e-26,3.186845163819646e-22
540,0.58197635002552,2.3584786149970784e-08,5.833132778264636e-27,3.081798216852217e-26,3.1233679919690443e-22
541,0.542831118396797,2.2306014746945628e-08,5.427465679986597e-27,2.7293765333746744e-26,3.077018684679455e-22
542,0.45888339140041096,2.0850140468072104e-08,5.218854918793399e-27,2.3139521347379854e-26,2.9291677050121787e-22
543,0.36362686731311183,1.7249813146037565e-08,4.94080302011837e-27,1.9934561297253634e-26,2.658302383899119e-22
544,0.3128848602731498,1.5135085298956917e-08,3.67598878107789e-27,1.810882901378111e-26,2.559912937077957e-22
545,0.2995420055623283,1.3116025665115325e-08,3.057725979958722e-27,1.6387180917851073e-26,2.419635839396175e-22
546,0.19274072286017288,8.103094945777977e-09,2.8755553480070445e-27,1.4244723292048247e-26,1.9286500801744037e-22
547,0.16386402076556347,7.268795857120767e-09,2.7408086224129637e-27,1.386546993777149e-26,1.8466249020832613e-22
548,0.12453411057464496,6.307795243689834e-09,2.437254329786336e-27,1.2155703288854367e-26,1.7798789330735355e-22
549,0.1172364909337587,5.214756010934783e-09,2.126166762182238e-27,1.1932864720197008e-26,1.7079173954898223e-22
550,0.08033472772046371,4.2109907052512e-09,1.7170027529041752e-27,1.1033141894773223e-26,1.5535092700704637e-22
551,0.06235811060530222,3.737649846732179e-09,1.455680252098071e-27,1.0531142091792868e-26,1.4910905909211304e-22
552,0.047172696563136315,3.482360738146164e-09,1.3955706303827843e-27,9.894436585526247e-27,1.4447515103512107e-22
553,0.040198737853131265,3.026564812567338e-09,1.3577505662858688e-27,8.462452975463917e-27,1.396446070003143e-22
554,0.028076573085309347,2.6821794956173194e-09,1.307626506146241e-27,6.149121452391211e-27,1.3322595478573097e-22
555,0.023083568029218217,2.479512041401298e-09,9.844878171011286e-28,5.944255661974874e-27,1.2113870959616699e-22
556,0.020768258074193743,2.065352189026316e-09,9.353134330170782e-28,5.517133704116361e-27,9.040381159014757e-23
557,0.014986959927084684,1.9200225052639224e-09,7.881922223443206e-28,4.930426879949989e-27,8.486292689127326e-23
558,0.01118967363710651,1.7206474601405493e-09,6.776293990619103e-28,4.1702985383833016e-27,8.231534657768427e-23
559,0.00874866796412614,1.4382338702651513e-09,6.019147373792316e-28,3.934635587412257e-27,7.473027124608749e-23
560,0.006420153991283445,1.2649821823600467e-09,5.158333725848997e-28,3.408492326649064e-27,6.945731620617188e-23
561,0.0058890625800540365,7.617635236041789e-10,4.5073405156969455e-28,3.093913240648786e-27,6.55718508426424e-23
562,0.00544500197840626,5.350797922553757e-10,4.129702246271552e-28,2.5663155175915914e-27,5.901342068142601e-23
563,0.003972067897441402,4.2437578345037533e-10,3.9007188055336315e-28,2.2899091334610463e-27,5.235899634418367e-23
564,0.003813474221272987,3.8565817107285393e-10,3.6750210012808357e-28,2.1434098055673313e-27,4.6920524971329945e-23
565,0.003368645839093456,3.137638635067596e-10,3.595335649831814e-28,1.732828504443194e-27,4.197486961087233e-23
566,0.0028325053334112425,2.4386848996689525e-10,3.3183175903509314e-28,1.6604975090798093e-27,3.381830718215085e-23
567,0.0025633770388711593,2.0641382602202695e-10,2.8948575956886767e-28,1.4874966147793481e-27,2.6013860570980006e-23
568,0.0023029064830346396,1.828947512301078e-10,2.787708483232693e-28,1.4177217136381541e-27,2.1321739051842065e-23
569,3.11645010384256,1.6448195797768617e-10,2.4796810257172315e-28,1.3466595209221316e-27,1.6349163493195373e-23
570,2.703849192554569,1.302047961155295e-10,2.003169364806886e-28,1.3064769185624363e-27,1.5552023499723213e-23
571,2.3562423566194894,1.1455447296161754e-10,1.678432539093921e-28,1.2350018064663372e-27,1.3945386976766198e-23
572,2.2093330915350085,8.854864682729074e-11,1.6277035443587612e-28,1.1357262808089973e-27,1.313706638773321e-23
573,1.7077924242132647,7.949410106902928e-11,1.5212997667912551e-28,9.631876096951891e-28,1.2473461486336949e-23
574,1.282802829977695,7.213538173399934e-11,1.523487623208079e-28,7.449843692279818e-28,1.1475577196257168e-23
575,1.1436023084138796,6.594388379648828e-11,1.1941690101574168e-28,6.545858398703115e-28,1.1044039977797306e-23
576,1.0070639257538954,5.765044322407057e-11,8.125267323776422e-29,5.648459785536216e-28,1.0317425893650162e-23
577,0.8979400033606012,5.087248771927476e-11,6.62504493429654e-29,4.669509594804184e-28,9.82413501339842e-24
578,0.7566576244641049,4.651672748758836e-11,6.325543568644881e-29,4.342871876236109e-28,7.718417552270776e-24
579,0.5958614769353746,4.093053943669758e-11,5.771106856254684e-29,4.271997654282658e-28,7.062448694716644e-24
580,0.5164871726983287,3.3815286165934336e-11,4.776768485266998e-29,3.078622127262329e-28,6.70389326865028e-24
581,0.417958984766028,3.0232640697130405e-11,4.270402984288706e-29,2.526026603898966e-28,6.2441638578728976e-24
582,0.3382309240468981,2.8036399647380153e-11,3.489862096427447e-29,2.2037337832854283e-28,5.8872327502521624e-24
583,0.24550187755882058,2.4887583196130486e-11,3.180403672963306e-29,1.9532011123997591e-28,5.440004698235425e-24
584,0.20765080653310541,2.1709289092391847e-11,3.0213988967546956e-29,1.7575343337697935e-28,5.1521451438923384e-24
585,0.1713228349269854,1.6954493123960624e-11,2.710245654939494e-29,1.6780319456654884e-28,4.844711535421964e-24
586,0.13118572184629132,1.3945638621229859e-11,2.325136703259822e-29,1.4259585308243094e-28,4.639170834261312e-24
587,0.09741801126898919,1.1674459547995991e-11,2.2822269840988745e-29,1.1601801984988709e-28,4.41020899092511e-24
588,0.09313934445483435,1.0369497148870633e-11,1.6180315241780485e-29,1.1109072068016678e-28,3.8819677978103236e-24
589,0.07504550660449491,8.609757490000374e-12,1.659458277281818e-29,1.045371662654059e-28,3.7299530128669165e-24
590,0.07135003555558297,7.701251732594154e-12,1.6237130175139908e-29,9.553228821742894e-29,3.3224245825135335e-24
591,0.05383838074299466,7.450747008348715e-12,1.5185572425504477e-29,7.100133332977984e-29,3.0427388043687013e-24
592,0.047863876853237446,6.009613442807715e-12,1.5583084366026003e-29,5.878631525049823e-29,2.725743404383776e-24
593,0.04510267415870694,4.913407535752496e-12,1.5537825012332903e-29,5.488746267108071e-29,2.451469122180054e-24
594,0.039221459033177114,4.453750098107936e-12,1.4600089722410758e-29,4.035285456677912e-29,1.9276762017098025e-24
595,0.032462549254639074,4.0057805322143945e-12,1.4405378205033208e-29,3.774822690998982e-29,1.7997005850417606e-24
596,0.028669708986954107,3.1874947293861233e-12,1.415327397531292e-29,3.651563174558199e-29,1.6605924679532307e-24
597,0.02071070469996656,2.9364153604653836e-12,1.372591012065339e-29,3.48092578148549e-29,1.5103268095361778e-24
598,0.02026349226586452,2.52768063236921e-12,1.3713584169009313e-29,3.273464607876097e-29,1.4104365348564044e-24
599,0.019153863300370062,1.878674717907175e-12,1.356162829639716e-29,2.989659571271194e-29,1.327873636671887e-24
600,0.01621686782648177,1.7386063007495774e-12,1.3492487411393658e-29,2.938198723157167e-29,1.1839754019284547e-24
601,0.014407549319924643,1.6288810578615805e-12,1.341679836457924e-29,2.7284264336145093e-29,1.0791115847518606e-24
602,0.010107888462071377,1.3742105052363067e-12,1.3429894688201073e-29,2.6491551571035307e-29,1.0115885918352089e-24
603,0.008733623286133288,1.1884854946708125e-12,1.3343613026692525e-29,2.6107135954135614e-29,9.618716361552494e-25
604,0.007386825915759834,1.0309604085378125e-12,1.3272161025755758e-29,2.337385617706125e-29,8.706207678755938e-25
605,0.005445462417579446,8.800005448797031e-13,1.3862265960716007e-29,2.3141974211757026e-29,8.332898453428507e-25
606,0.004283318908660639,7.88493397985727e-13,1.3862265960716007e-29,2.1799215854530245e-29,7.877047898059941e-25
607,0.003778613237629016,7.071206168664795e-13,1.3830680709628057e-29,2.1642059971068247e-29,7.064239486278023e-25
608,0.003154036656947812,6.52975338733585e-13,1.388306600411539e-29,2.1293851837123034e-29,6.5660574890737215e-25
609,0.002295371166211656,5.01429647494875e-13,1.3905214198475843e-29,1.939796639986824e-29,6.139004129070723e-25
610,0.0017965124554806314,4.37155201444263e-13,1.4052355246227028e-29,1.905977310163384e-29,5.641112748495943e-25
611,0.001695895178469817,3.6119796384920554e-13,1.402327370406678e-29,1.7072213399026213e-29,5.369785320805834e-25
612,0.001463290674828973,2.9046813552683417e-13,1.4013066275361528e-29,1.6809516554611795e-29,4.629214198461458e-25
613,0.0013111205278614883,2.2527291106232912e-13,1.4120918352247213e-29,1.5445187782007877e-29,4.44821120677535e-25
614,0.0011284943328678289,1.9155468383307776e-13,1.4099347936870076e-29,1.3000797496591597e-29,4.170440095144517e-25
615,0.000981720768830579,1.565402534468449e-13,1.3574146841035677e-29,1.2221181055103644e-29,3.8996689475450658e-25
616,0.0008565977355141023,1.0762332185879735e-13,1.3535435649153494e-29,1.1728913361318266e-29,3.167428218808945e-25
617,0.0006769129598436007,9.908757109692589e-14,1.3456857707422494e-29,1.155943152621219e-29,2.707351096615263e-25
618,0.0006410193733773429,8.742089168348562e-14,1.3512324489820847e-29,1.2131817905684076e-29,2.306608504637691e-25
619,0.0005574579427255414,7.933743825594847e-14,1.3568561644196954e-29,1.2095610422729596e-29,2.2307952722053626e-25
620,0.0004768579323604358,6.584511019439902e-14,1.3610354323990157e-29,1.1855254365670069e-29,2.0400244421941718e-25
621,0.00039538369646136137,5.976612579579318e-14,1.3567213493235883e-29,1.1636468723987679e-29,1.8113041956118887e-25
622,0.0003196104160269538,5.254951945939817e-14,1.3608620987040209e-29,1.1222778971933301e-29,1.6629754895093856e-25
623,0.00025058858882179383,4.4998947842551584e-14,1.3835302941494586e-29,1.1321386585085927e-29,1.5161193098554728e-25
624,0.00021844586235729928,3.235813613989984e-14,1.3812962154139694e-29,1.1598720497077689e-29,1.4461519221801316e-25
625,0.0002035208594592035,2.8083743920579276e-14,1.386053262376606e-29,1.1102600943403537e-29,1.3906510103772348e-25
626,0.0001668553512920664,2.2825315169088823e-14,1.377136206734093e-29,1.0736674253969962e-29,1.3129911698703069e-25
627,0.00015269250592716825,2.0334179020459832e-14,1.3755762034791393e-29,1.0757474297369345e-29,1.1311607333414114e-25
628,0.00012800380829760136,1.7659156340802295e-14,1.3102679190649682e-29,1.0609562877640405e-29,1.0800265669414147e-25
629,0.00010744688996763828,1.5563902311894208e-14,1.308168655425586e-29,1.0567192418863886e-29,9.691454937189329e-26
630,8.790055013287241e-05,1.40487591472694e-14,1.292934549565483e-29,9.343841718189113e-30,9.357516704389856e-26
631,8.35889100307765e-05,1.049248497079114e-14,1.2873878713256478e-29,9.417797428053583e-30,8.578195072446423e-26
632,6.431014152587968e-05,8.911257627532753e-15,1.313330147676544e-29,9.469412350563161e-30,8.192845220333556e-26
633,6.22645152402125e-05,7.968209642810854e-15,1.2313047913450915e-29,9.537205084605592e-30,7.918396182879616e-26
634,5.487542187098477e-05,7.043099414967211e-15,1.2218869939170379e-29,9.457856770896838e-30,7.595120468809017e-26
635,4.4924894882177535e-05,6.2308544809598535e-15,1.2262973734896847e-29,9.482508674184994e-30,6.575469191226905e-26
636,3.272307409824593e-05,5.5506830417446676e-15,1.2284544150273984e-29,9.192848810549154e-30,5.729152075752887e-26
637,2.8714015354536178e-05,4.886809201549837e-15,1.2295136764968114e-29,9.032611439176136e-30,5.458143152496436e-26
638,2.047336217177271e-05,4.08972901529781e-15,1.2405492550781502e-29,8.884700019447196e-30,5.0234428904403416e-26
639,1.752574192179961e-05,3.374303135898713e-15,1.2738871024154933e-29,8.578862344278503e-30,4.6110265172234295e-26
640,1.5117980965893383e-05,2.790291478094697e-15,1.2504100163934129e-29,8.604284619544415e-30,3.550755024620856e-26
641,1.16737460929124e-05,1.9451923438837886e-15,1.2379107310543397e-29,8.591958667900337e-30,3.2051418080343947e-26
642,9.830701528456012e-06,1.5913194965021295e-15,1.2372366555738042e-29,8.527247421768925e-30,2.8136822829190384e-26
643,8.942612514833772e-06,1.3917115763581548e-15,1.2597122580248032e-29,7.849320081344618e-30,2.5349647222937597e-26
644,6.728411662290609e-06,1.0496338920097791e-15,1.2733478420310649e-29,7.968727737896627e-30,2.3666209195679795e-26
645,5.33105430019639e-06,9.250142934768356e-16,1.2329225724983768e-29,7.957172158230304e-30,2.2774917967420334e-26
646,3.560001327538376e-06,7.6862524373256765e-16,1.2379877682521152e-29,8.065024235115989e-30,2.1558154765675592e-26
647,2.385752818843958e-06,7.050052814391175e-16,1.2218099567192624e-29,7.611275140218356e-30,2.0075206292388276e-26
648,2.205062754784218e-06,5.971368934527253e-16,1.2434766685936188e-29,7.253822542540085e-30,1.8259289221235514e-26
649,1.923228255291351e-06,5.419741641718178e-16,1.2467892680979649e-29,4.656898605528336e-30,1.662407631954178e-26
650,1.6400741935958043e-06,4.620659633280995e-16,1.2802234119325273e-29,4.985847440029676e-30,1.5328103989390269e-26
651,1.4477934661780024e-06,3.929689683574657e-16,1.311789403721034e-29,4.804810025257276e-30,1.4357118193053758e-26
652,1.3150192932376913e-06,3.389429361247935e-16,1.301254566925236e-29,4.915743590053981e-30,1.3634623413342997e-26
653,1.0797014825990085e-06,3.053291387032141e-16,1.2366203579916003e-29,4.680780136838738e-30,1.3295370251786077e-26
654,9.614553706783964e-07,2.6990537731416964e-16,1.2698233902328362e-29,4.7947951895464624e-30,1.2178409612446489e-26
655,8.283441780777425e-07,2.0512374012667744e-16,1.2626396715402718e-29,5.21156642951186e-30,1.1600072392317406e-26
656,6.80981200621728e-07,1.7839110512466894e-16,1.2588648488492728e-29,5.002025251562529e-30,1.1035034506881888e-26
657,5.834258675375382e-07,1.597914133928037e-16,1.2540307646888609e-29,4.751654358792188e-30,1.0899500279818293e-26
658,5.267249087112084e-07,1.3780348321826156e-16,1.253703356598315e-29,4.622231866529366e-30,1.039370756545179e-26
659,4.927190530732347e-07,1.2538577538061856e-16,1.3209760895557612e-29,4.623002238507121e-30,9.273075968973566e-27
660,4.4873963469411457e-07,1.0531146543941769e-16,1.3295079592093967e-29,4.81328411701258e-30,8.263321654246372e-27
661,3.9154710876680275e-07,9.258446103370789e-17,1.2436307429891698e-29,4.696957948371591e-30,7.875616644545847e-27
662,2.6474405253393e-07,8.170743187478724e-17,1.2437655580852769e-29,4.628394842351405e-30,6.919406645937252e-27
663,1.7781008165688022e-07,7.237769253652479e-17,1.2780663703948136e-29,4.7216098516597474e-30,6.68406948708116e-27
664,1.2529411067720577e-07,6.773123729474444e-17,1.2619463367602924e-29,4.564453968197749e-30,6.40231778369573e-27
665,1.027863990402674e-07,6.248842049153025e-17,1.2449403753513531e-29,4.606824426974268e-30,5.535438621765671e-27
666,8.389754827688787e-08,4.9684143709470034e-17,1.2071151112435878e-29,4.5305576011765336e-30,4.92838475097843e-27
667,7.547107332233225e-08,4.523743037993822e-17,1.2000084297487989e-29,4.6191503786183465e-30,4.7254245418529116e-27
668,6.075106755444384e-08,3.9441454605437243e-17,1.2031091769592624e-29,4.505135325910622e-30,4.6106749387120816e-27
669,4.3365631547923575e-08,3.4834959246495666e-17,1.1560394491184383e-29,4.489727886355524e-30,4.5295827262836566e-27
670,3.8561792672019216e-08,3.1179860557673306e-17,1.0638837012795091e-29,4.4442759396679855e-30,4.116381217782723e-27
671,3.399173941513818e-08,2.905650376413328e-17,1.0825267031411775e-29,4.869521271388687e-30,3.6196387137925786e-27
672,2.7403974383835812e-08,2.37900057797089e-17,1.0662718544105493e-29,4.770143286258306e-30,3.235401052819748e-27
673,2.496145500923831e-08,2.265102907360187e-17,1.0554288688236491e-29,4.653817117617317e-30,3.095331065134861e-27
674,2.0666653815924505e-08,2.134667237676864e-17,1.0827770740339479e-29,4.616068890707327e-30,3.0086594487038737e-27
675,1.9200999569762774e-08,1.8803447536239793e-17,1.0884585673698902e-29,4.5829428956638664e-30,2.8042258392240066e-27
676,1.7505239994318157e-08,1.7331397667068303e-17,9.94800594174339e-30,4.7362469192370904e-30,2.718632312484588e-27
677,1.3705990578211254e-08,1.6817558940433762e-17,9.424152996870061e-30,4.459683379223083e-30,2.628487379952345e-27
678,1.1994169532761786e-08,1.571038846149098e-17,8.955574241400647e-30,4.4157721764910544e-30,2.046558881265229e-27
679,1.0051894198489845e-08,1.3598257856223054e-17,8.906463027818772e-30,4.3572239061816824e-30,1.7964823014353625e-27
680,8.559839644495551e-09,1.0319789054658924e-17,9.075944862924849e-30,4.536720576998573e-30,1.4717396219486095e-27
681,7.685411969672825e-09,9.207006216928402e-18,9.122167181590143e-30,3.777904178910002e-30,1.4395902276118122e-27
682,6.790903940555585e-09,8.065242501201615e-18,9.053411482575518e-30,3.778674550887757e-30,1.3438023105624015e-27
683,5.9023450762118106e-09,6.0222556547296756e-18,8.198298587267586e-30,3.8248968695530504e-30,1.1741464195376007e-27
684,5.041854480966821e-09,5.323892808186171e-18,8.193868948395495e-30,3.7871486426430606e-30,1.1543504115664763e-27
685,4.627662378494569e-09,4.182882944470032e-18,8.163631848268615e-30,3.8395339371303934e-30,1.1076171888259197e-27
686,4.252107547009171e-09,3.489049445112353e-18,8.188283751556772e-30,3.811800545931217e-30,1.0014491480928723e-27
687,3.788647240809439e-09,3.0802708634538264e-18,8.056742736355124e-30,4.030586187613607e-30,7.825490798407122e-28
688,3.476906200209635e-09,2.84263269586499e-18,8.120491017514341e-30,3.741696695955522e-30,7.037757397274764e-28
689,3.2633585265668585e-09,2.453825429760254e-18,7.967186993941117e-30,4.037519535413401e-30,6.284448383941264e-28
690,3.087785687189333e-09,2.2135744997951084e-18,7.907290572670674e-30,3.657726150380238e-30,5.718739015507472e-28
691,2.4793651084578386e-09,2.093691408050099e-18,7.891690540121138e-30,3.740926323977767e-30,5.480998250941801e-28
692,1.9181866606565043e-09,1.948709847146537e-18,7.89881648091537e-30,3.8834451398624224e-30,5.461224194058145e-28
693,1.1907752608749347e-09,1.5027963948469186e-18,7.894964621026596e-30,3.7293707443114435e-30,5.427045557929455e-28
694,1.0235235635582778e-09,1.454703729445953e-18,8.16748370815739e-30,3.8033264541759134e-30,4.888132984411923e-28
695,8.119314136061949e-10,1.2689074664596154e-18,8.157661465441015e-30,3.695474377290228e-30,4.73708452573013e-28
696,7.433284940432236e-10,1.1358265473211248e-18,8.236239407172014e-30,3.6700521020243166e-30,3.943959333255183e-28
697,6.29869892291044e-10,9.308367478049651e-19,8.04826864459982e-30,3.603029739959641e-30,3.659399971581007e-28
698,5.032333350118706e-10,8.563239960138655e-19,8.037483436911251e-30,3.617666807536984e-30,3.463158626358687e-28
699,3.81313504103316e-10,7.366536396145725e-19,7.947349915513929e-30,3.541399981739249e-30,3.3417624170464433e-28
700,2.966579495079868e-10,6.642928416437005e-19,7.880134960454814e-30,3.621518667425758e-30,3.288667056262739e-28
701,2.392434367828982e-10,5.5086453915647795e-19,7.89881648091537e-30,3.368066286744398e-30,3.0555961903297215e-28
702,2.0795179167504488e-10,5.34182604458676e-19,7.82794225896192e-30,3.418140465298466e-30,2.6441111465791805e-28
703,1.8734505042974194e-10,4.479502423076858e-19,7.925586907142353e-30,3.392718190032555e-30,2.6322397144019776e-28
704,1.56388045121928e-10,3.457409790609873e-19,7.953320298341529e-30,3.5098147306512986e-30,2.250989792186225e-28
705,1.304391815467672e-10,3.284862592257148e-19,8.153617012557802e-30,3.5105851026290535e-30,2.0334208567462015e-28
706,1.1424899567317531e-10,3.072881672943311e-19,8.09198725433741e-30,3.512896218562318e-30,1.921363692382879e-28
707,1.0146284635786474e-10,2.59530099788937e-19,8.018801916450695e-30,3.485162827363142e-30,1.6492630135325033e-28
708,9.188492052356392e-11,2.394119073326011e-19,7.401156183285709e-30,3.383473726299496e-30,1.5463556639779024e-28
709,7.039163783232735e-11,2.2605317539615847e-19,7.17466682182577e-30,3.344184755433996e-30,1.4685204089817075e-28
710,5.672150942472516e-11,1.9440986680887964e-19,7.078370324606408e-30,3.392718190032555e-30,1.470059558026482e-28
711,4.8037116225216173e-11,1.8320762103332873e-19,7.71469757823195e-30,3.3711477746554176e-30,1.4682890340776464e-28
712,3.758938988554561e-11,1.6219127393434708e-19,7.615897372084885e-30,3.3873255861882704e-30,1.3172437050320133e-28
713,3.0854805493923474e-11,1.4779458216851194e-19,7.642860391306307e-30,3.347266243345016e-30,1.226327014755235e-28
714,2.6851580401980662e-11,1.326946432822357e-19,7.190074261380868e-30,3.3649847988333785e-30,1.266269357354368e-28
715,2.2004862208654497e-11,1.2037343932945464e-19,7.297926338266553e-30,3.383473726299496e-30,1.0600820359399102e-28
716,1.9065177243799174e-11,1.1140308253180592e-19,7.46124519755059e-30,3.442792368586623e-30,1.1110555034073857e-28
717,1.5974587887201412e-11,1.0743352815933114e-19,7.418874738774071e-30,3.4666738998970245e-30,1.121414237983894e-28
718,1.297611829072985e-11,9.799413745213834e-20,7.438904410195698e-30,3.5105851026290535e-30,9.34506415708233e-29
719,1.1842871940138396e-11,8.098380820262716e-20,7.313141184827212e-30,3.4296960449647896e-30,8.287705371037456e-29
720,1.0280812019500388e-11,7.736380961314899e-20,7.25151142660682e-30,3.3934885620103096e-30,7.917729112969253e-29
721,9.146090785593384e-12,6.238037648001929e-20,7.35878572450919e-30,3.660807638291258e-30,6.622744651719213e-29
722,7.2167493859088365e-12,5.2948474851575925e-20,7.408667310068819e-30,3.7655782272659235e-30,6.25982008081809e-29
723,6.319378456332415e-12,4.504987843505501e-20,7.348000516820621e-30,3.79023013055408e-30,5.707021612586837e-29
724,4.966126807757983e-12,3.516017228066958e-20,7.390178382602701e-30,3.7809856668210214e-30,4.357130092328532e-29
725,4.216321392481342e-12,3.169224631802786e-20,7.386326522713927e-30,3.618437179514739e-30,3.6698577787021935e-29
726,3.7300613198362365e-12,2.978054992048387e-20,7.343956063937408e-30,3.608422343803925e-30,3.288322028922468e-29
727,3.1210278801480373,2.858969254749753e-20,7.377852430958623e-30,3.8248968695530504e-30,3.147500363569665e-29
728,2.351803853020067,1.891912417446328e-20,7.233022499140703e-30,3.768659715176943e-30,2.9357768662521e-29
729,1.6820579642895153,1.7619422249648394e-20,7.387096894691682e-30,3.75710413551062e-30,2.940472524197759e-29
730,1.4983161862347958,1.504583305703764e-20,6.833199442685913e-30,3.768659715176943e-30,2.958717174533821e-29
731,1.2066448891776391,1.3508257989101171e-20,6.88346621423442e-30,3.666970614113297e-30,2.92329202538761e-29
732,0.9795891629670147,1.2218720024355181e-20,7.103600006877881e-30,3.5467925855835335e-30,2.9181221071931453e-29
733,0.732802046352739,1.1385483779525213e-20,7.137496373899096e-30,3.5098147306512986e-30,2.927293445773628e-29
734,0.6686482747443184,7.817279442059802e-21,7.24708178773473e-30,3.5691333729384255e-30,2.728697267512939e-29
735,0.5049745456736374,6.6237970863955965e-21,7.35724498055368e-30,3.472836875719064e-30,2.7043090511175586e-29
736,0.4321287107097901,5.869810631527005e-21,7.338563460093123e-30,3.442792368586623e-30,2.4690433924106516e-29
737,0.3471290133337254,5.411945012378478e-21,7.1066814947889e-30,3.4605109240749854e-30,2.3721402272588078e-29
738,0.23466703957732993,4.966671495400791e-21,7.159066789276233e-30,3.769430087154698e-30,2.3481606691235023e-29
739,0.19503702608197598,4.7231800360274996e-21,7.299467082222063e-30,3.556037049316592e-30,1.9344787411595231e-29
740,0.1609592371068106,3.9727005600455385e-21,7.4055858221578e-30,3.608422343803925e-30,1.7531270838333064e-29
741,0.14415360683639852,3.677964765047901e-21,7.397111730402495e-30,3.537548121850475e-30,1.7034492255506067e-29
742,0.13838559154130053,3.0143999526592198e-21,7.941764718675206e-30,3.633074247092082e-30,1.757772487044479e-29
743,0.0659653601175552,2.3540424937924443e-21,8.153039233574486e-30,3.633074247092082e-30,1.7412022672854575e-29
744,0.06086114278723437,2.191905523570453e-21,8.05886125929395e-30,3.7655782272659235e-30,1.7251301562046306e-29
745,0.05261548794245915,2.0437285173256474e-21,8.237009779149769e-30,3.732452232222463e-30,1.6219267174905716e-29
746,0.04460704309955915,1.5810074369708608e-21,8.038253808889006e-30,3.660807638291258e-30,1.6954743709480745e-29
747,0.040449388669710346,1.2778448234595475e-21,8.082165011621035e-30,3.617666807536984e-30,1.7273716828723266e-29
748,0.035226306290178866,1.1576724692648235e-21,8.24143941802186e-30,3.735533720133483e-30,1.6774068158889301e-29
749,0.02461176859338612,8.193516653592282e-22,8.142061432891478e-30,3.734763348155728e-30,1.6651795681545017e-29
750,0.020798600340185044,7.122132371151666e-22,8.299987688331232e-30,3.726289256400424e-30,1.6346860786037755e-29
751,0.019441929220394456,6.645427281516546e-22,8.166905929174074e-30,3.763267111332659e-30,1.6311386811558188e-29
752,0.016139570224721102,5.846389008614189e-22,8.039601959850077e-30,3.9111785310615986e-30,1.6634356235435314e-29
753,0.014680243148800613,5.3587985572018245e-22,7.962757355069027e-30,3.701637353112267e-30,1.6493763349495045e-29
754,0.011038887014134332,4.320652337418647e-22,7.750712468191992e-30,3.811800545931217e-30,1.6921516151725373e-29
755,0.010027475800220306,3.721192651441002e-22,8.076579814782312e-30,3.791000502531835e-30,1.6028931881936956e-29
756,0.007616434459508957,3.267383180334431e-22,8.02419452029498e-30,3.951237873904853e-30,1.5933267330480596e-29
757,0.006078212652293283,2.3409252533819607e-22,7.710653125348737e-30,4.055238090901764e-30,1.5911097318944992e-29
758,0.0056336342035302875,1.966212171620873e-22,7.690816046921549e-30,4.1230308249441945e-30,1.5897781318938877e-29
759,0.0049798958445990615,1.837433618780448e-22,7.985675921407235e-30,3.982052753015049e-30,1.5719465032529308e-29
760,0.003691212352416683,1.6277741507686003e-22,7.935601742853167e-30,3.9843638689483135e-30,1.5549688289400497e-29
761,0.003502949285154361,1.4415746394962778e-22,8.024964892272734e-30,4.076808506278901e-30,1.5891360298596945e-29
762,0.0032712723813645567,8.129815721960008e-23,7.968727737896627e-30,3.8826747678846675e-30,1.5610722213044344e-29
763,0.0023886624263108475,7.485340153946305e-23,7.528845338598582e-30,3.756333763532865e-30,1.600158894294135e-29
764,0.0018812860223563,6.17834271784151e-23,7.360326468464699e-30,3.7286003723336886e-30,1.5971234481458483e-29
765,0.0015984771518560894,5.266938496832589e-23,7.43717107324575e-30,3.657726150380238e-30,1.5805879101721533e-29
766,0.001226654863926323,4.729704279760659e-23,7.355511643603731e-30,3.658496522357993e-30,1.5807353641835205e-29
767,0.0011380445569950052,3.975504041774838e-23,7.431008097423711e-30,3.691622517401454e-30,1.5797110101943495e-29
768,0.0009055401670580467,3.594224663122624e-23,7.701408661615679e-30,3.6053408558929055e-30,1.42966714967347e-29
769,0.0007640853824682186,3.172415202748661e-23,8.05269828347191e-30,3.6053408558929055e-30,1.3324910441373202e-29
770,0.0005639172145165116,2.984012418036532e-23,7.596830665635452e-30,3.8025560821981585e-30,1.3670350051023358e-29
771,0.000492120661848575,2.6424439882799066e-23,7.693127162854814e-30,4.00901577223647e-30,1.372545948313906e-29
772,0.0004156580682120413,2.3533300336468116e-23,7.895542400009912e-30,3.8395339371303934e-30,1.4206063263698742e-29
773,0.00033504962527673265,2.0970608081666108e-23,7.694475313815885e-30,3.7293707443114435e-30,1.3843687507600131e-29
774,0.00030077182764400473,1.8927769629052459e-23,7.683690106127316e-30,3.60919271578168e-30,1.369040379656929e-29
775,0.00022467035835371866,1.7488170315751782e-23,7.504193435310426e-30,3.643089082802895e-30,1.3566979522840295e-29
776,0.00019021820228924156,1.5084301642587728e-23,7.738579109542352e-30,3.636926106980856e-30,1.364909034231303e-29
777,3.552771356523024,1.4135161901492367e-23,8.138402165997143e-30,3.6484816866471796e-30,1.3917685347182135e-29
778,3.061650105749334,1.2618083369464293e-23,8.111246553781283e-30,3.6708224740020715e-30,1.3701692303919106e-29
779,2.489630309726678,1.1591466357141894e-23,8.220831967616916e-30,3.7232077684894044e-30,1.3739994235688107e-29
780,2.348467799362001,1.0546504606335711e-23,8.191365239467792e-30,3.928897086549961e-30,1.360715547472315e-29
781,1.8411061176621415,8.917088247736488e-24,8.20060970320085e-30,4.076808506278901e-30,1.371676496268309e-29
782,1.368031205102889,8.330475538373895e-24,7.766312500741529e-30,4.1230308249441945e-30,1.3614401786138908e-29
783,1.0922045830009173,7.915332347079502e-24,8.253187590682622e-30,4.175416119431527e-30,1.358090038521957e-29
784,0.8288555596146886,6.330988702613585e-24,8.465810256542973e-30,4.024423211791568e-30,1.1251598707991733e-29
785,0.7204973749328559,5.7765050899773815e-24,8.307113629125464e-30,3.9997713085034114e-30,1.130971740564554e-29
786,0.44714263903044826,4.923332370332449e-24,8.249913509777164e-30,4.0929863178117536e-30,1.1273671670713733e-29
787,0.36865577754348433,4.444290364112897e-24,8.185202263645752e-30,4.098378921656038e-30,1.1228752364026439e-29
788,0.2930913372384249,3.864360428279125e-24,8.08890576642639e-30,4.073727018367881e-30,1.1169244890326796e-29
789,0.24325217349454167,3.663176895738428e-24,8.173068904996113e-30,4.15692719196541e-30,1.1206529690343918e-29
790,0.20951053625418964,3.114241098411099e-24,8.124342877403116e-30,4.15384570405439e-30,1.1267006147546831e-29
791,0.14624988715670834,2.7078621024699048e-24,8.393973069617329e-30,4.428098128135133e-30,1.0924435120270874e-29
792,0.10973599868906171,2.544805194310207e-24,8.218328258689213e-30,4.332572002893526e-30,1.090932258873851e-29
793,0.09209548454015432,2.263184476574006e-24,8.12665399333638e-30,4.330260886960261e-30,1.1019648281896518e-29
794,0.08436869685434019,2.144930945096751e-24,8.08755761546532e-30,4.8440989961227756e-30,1.1154892950659189e-29
795,0.06909612384014051,1.6305332623814988e-24,8.061364968221653e-30,4.761669194503002e-30,9.961777093162143e-30
796,0.05333247187914764,1.4896017825495677e-24,8.231424582311046e-30,4.3487498144263786e-30,1.0011887382902668e-29
797,0.04656282197241026,1.4359193542150187e-24,8.117409529603322e-30,4.296364519939046e-30,9.982395828312854e-30
798,0.031065601517346376,1.3553266740580367e-24,8.135898457069439e-30,4.099149293633793e-30,9.971192332714489e-30
799,0.025866562133510122,1.1505400593920856e-24,7.793082926968511e-30,3.990526844770353e-30,9.615651370969299e-30
800,0.020072035137222832,8.733785042636507e-25,7.72086055405399e-30,4.1815790952535665e-30,9.624661111990386e-30
801,0.015663070874383848,8.0660431290937675e-25,7.763231012830509e-30,3.978971265104029e-30,9.631623800129176e-30
802,0.01096461071527841,6.9995437376158685e-25,7.680801211210735e-30,3.891919231617726e-30,9.63283954340657e-30
803,0.01057909840123747,6.581443852507876e-25,7.64998633210054e-30,3.8742006761293636e-30,9.637546034708167e-30
804,0.009655143457320815,6.238254630367979e-25,7.645941879217326e-30,3.895000719528746e-30,9.612443493905679e-30
805,0.008208220259066007,5.725384570632711e-25,7.556578729797759e-30,3.7655782272659235e-30,9.656721074716972e-30
806,0.007116044038622038,4.336659165199186e-25,7.300815233183134e-30,3.762496739354904e-30,9.644636616632327e-30
807,0.0053063042127105475,3.788725039413701e-25,7.270000354072938e-30,3.60919271578168e-30,9.600147634916982e-30
808,0.00391518870127286,3.0944220251177745e-25,7.259985518362124e-30,3.771741203087963e-30,9.647994204656468e-30
809,0.0034502402091369454,2.6889003422542567e-25,7.488785995755328e-30,4.083741854078695e-30,9.780516992739923e-30
810,0.003177259789623564,2.532705728946101e-25,7.556771322792197e-30,4.126882684832969e-30,9.788648028223883e-30
811,0.0027859406166956,2.3488834194741167e-25,7.631304811639983e-30,4.133045660655008e-30,9.80002305195792e-30
812,0.002402638609508453,2.145444696924252e-25,7.65749745888365e-30,4.1969865348086644e-30,9.800329997042806e-30
813,0.0017792109030886547,1.766057297923366e-25,8.30634325714771e-30,3.975119405215255e-30,9.801876007213008e-30
814,0.00154086393227833,1.5218776382192087e-25,7.823320027095391e-30,4.059089950790538e-30,9.805691755915325e-30
815,0.0012302205210924222,1.3973470696448882e-25,7.713156834276441e-30,3.777904178910002e-30,9.94783817518964e-30
816,0.0010070087249906357,1.2012029685375057e-25,7.694667906810323e-30,3.815652405819992e-30,1.0217855810341884e-29
817,0.000901600989329814,1.0246162083847493e-25,7.682149362171806e-30,3.7933116184651e-30,1.0206613194291524e-29
818,0.0007234590733741596,9.445846363614848e-26,7.611467733212795e-30,3.805637570109178e-30,1.0284974468903779e-29
819,0.0006676801449904829,8.787533310041763e-26,7.632845555595493e-30,3.9851342409260684e-30,1.0314233557730775e-29
820,0.000554439396871361,7.905303629265649e-26,7.697749394721343e-30,3.8980822074397654e-30,1.0347061635485963e-29
821,0.0004795546059752445,7.290985286746981e-26,7.717008694165215e-30,3.901163695350785e-30,1.0383458702169343e-29
822,0.0004047475406994977,6.891461750917142e-26,7.622252940901363e-30,4.049075115079725e-30,1.0362706807018571e-29
823,8.31048323234099,6.402669051049021e-26,7.553689834881178e-30,4.289431172139252e-30,1.0398156707373833e-29
824,6.317651483133001,5.726944358183511e-26,7.519023095882207e-30,3.876511792062628e-30,1.0379415001602515e-29
825,5.553133040955668,4.8522714102115906e-26,7.571215797375102e-30,4.01209726014749e-30,1.0270611244490404e-29
826,4.701156746800551,4.6296314434500974e-26,7.493600820616296e-30,3.928897086549961e-30,1.0187682657107689e-29
827,4.184961636028734,4.083857718024149e-26,7.485704507844308e-30,3.630763131158817e-30,1.0126783398096673e-29
828,3.5446182888794424,3.777804338701685e-26,7.770934732608058e-30,3.608422343803925e-30,1.0114557504531736e-29
829,2.924196192315309,3.401130960178429e-26,7.833142269811766e-30,3.46128129605274e-30,1.0378915463523189e-29
830,2.2407877451636393,2.827369928949437e-26,7.89727573695986e-30,3.455118320230701e-30,1.0262895487650702e-29
831,1.738634609502984,2.4115012567931767e-26,7.591438061791168e-30,3.458199808141721e-30,1.0540693578851717e-29
832,1.2817921846731368,2.1737521385063722e-26,7.612045512196111e-30,3.5044221268070144e-30,1.0454165157569044e-29
833,1.0739409448818766,2.0931055939407056e-26,7.608386245301775e-30,3.420451581231731e-30,1.0253826313635238e-29
834,0.8804286122485168,1.968650768339238e-26,7.383437627797346e-30,3.3526588471893e-30,1.0126925585893348e-29
835,0.7015221547592636,1.6479085524425254e-26,7.380933918869643e-30,3.361903310922359e-30,1.0124661865892309e-29
836,0.6263639751099372,1.6106385724563258e-26,7.33163011229333e-30,3.501340638895995e-30,1.0233913251253213e-29
837,0.5429196118669432,1.4930909020074086e-26,7.50053416841609e-30,3.596866764137602e-30,1.0378944803862186e-29
838,0.3954694059589378,1.4212404646837474e-26,7.72374944897057e-30,3.4235330691427505e-30,1.0399354395057999e-29
839,0.3393155815789666,1.3308884657935334e-26,7.469526696311456e-30,3.3280069439011436e-30,1.0398253003871052e-29
840,0.3012982361532038,1.2850004885665854e-26,7.587393608907954e-30,3.331088431812163e-30,1.036624871255692e-29
841,0.26199862923947903,1.0087253758210498e-26,7.584504713991374e-30,3.27870313732483e-30,1.0369695073914435e-29
842,0.2295291476229853,8.158846297542802e-27,7.498030459488387e-30,3.257132721947693e-30,1.0456463484123772e-29
843,0.194536989206747,6.925286627418822e-27,7.39499320746367e-30,3.402733025743368e-30,1.0395763588954655e-29
844,0.16628667551004955,6.400558539978764e-27,7.512089748082413e-30,3.324925455990124e-30,1.0387732611549837e-29
845,0.13679169504979294,6.0566891410122675e-27,7.55041575397572e-30,3.392718190032555e-30,1.0322780624175378e-29
846,0.11694768700451964,5.461311780236264e-27,7.615897372084885e-30,3.378081122455212e-30,1.037469045470769e-29
847,0.07945027129457684,4.697358541800023e-27,7.625141835817944e-30,3.344184755433996e-30,1.038949002262409e-29
848,0.06848741252218475,4.237538915717682e-27,7.615897372084885e-30,3.347266243345016e-30,1.0674485524675868e-29
849,0.06111238249310955,3.733888205588998e-27,7.522874955770982e-30,2.8688652451592265e-30,9.883831097194145e-30
850,0.04627554088730344,3.405179727144718e-27,7.531926826509602e-30,2.8318873902269916e-30,9.785267870708206e-30
851,0.03487378436649595,2.8031710043842e-27,7.605882536374072e-30,2.7617835402512962e-30,9.771422992283769e-30
852,0.030161665929081975,2.5157020786530948e-27,8.20060970320085e-30,2.73405014905212e-30,1.0072746769145305e-29
853,0.024076835013301146,2.320240218969212e-27,8.223143083550181e-30,2.7032352699419242e-30,9.835254780561669e-30
854,0.02101157507464462,2.1262174141397753e-27,8.105276170953682e-30,2.632361047988474e-30,1.0154370087600866e-29
855,0.01729360935929129,1.9468101064723045e-27,8.004164848873352e-30,2.5761238936123667e-30,9.573906087108321e-30
856,0.016093777766031155,1.7250539104436916e-27,8.041142703805587e-30,2.4836792562817794e-30,9.336463751406064e-30
857,0.014110484850827687,1.3138971414521715e-27,7.809260738501364e-30,2.6416055117215327e-30,9.663582952460236e-30
858,0.009512743287067953,1.2457839326669947e-27,7.665393771655637e-30,2.62542770018868e-30,9.728890033168192e-30
859,0.008208252925532341,1.0775254482615928e-27,7.9034387127819e-30,2.5853683573454254e-30,1.0036791312179641e-29
860,0.007441497343163589,9.585183851380167e-28,7.908638723631745e-30,2.5576349661462492e-30,9.888627866461885e-30
861,0.006146844931542173,7.803714060261529e-28,7.828520037945236e-30,2.631590676010719e-30,9.776032434771762e-30
862,0.0047494439600053685,7.30337286814928e-28,7.884179413338027e-30,2.690138946320091e-30,9.720291809209442e-30
863,0.0044324002825149355,6.300440997749738e-28,7.76920139565811e-30,2.982880297866951e-30,9.966892092260537e-30
864,0.0036147279852320226,5.513644689429109e-28,7.682919734149561e-30,3.0938138626636557e-30,9.246016514076394e-30
865,0.0028739363942768765,5.015429723975464e-28,7.988950002312693e-30,2.930495003379618e-30,8.88795679707581e-30
866,0.0021568699230962284,4.598103816186083e-28,7.947349915513929e-30,3.0791767950863127e-30,8.981071748305011e-30
867,0.0017335511392555503,3.7202495400948256e-28,8.364121155479327e-30,3.1469695291287434e-30,8.922210514379676e-30
868,0.0015608633094455937,3.2485353706759487e-28,7.810031110479119e-30,2.84421334187107e-30,8.896701722729544e-30
869,0.0012941093424744907,2.233215918874108e-28,7.858757138072116e-30,2.9921247616000096e-30,9.000063975432376e-30
870,0.0010668474976657618,2.101944533864674e-28,7.91403132747603e-30,2.952065418756755e-30,8.858326816271244e-30
871,0.0009582327610985345,1.763997754663157e-28,7.808682959518048e-30,2.7802724677174137e-30,8.684873502971253e-30
872,0.0008456929039873779,1.458160079494464e-28,7.859527510049871e-30,2.7733391199176196e-30,8.714267256431078e-30
873,0.0006924565878953627,1.2152155725896805e-28,7.810223703473558e-30,2.9281838874463534e-30,8.720333935755898e-30
874,0.0006132640622239626,1.0124844829237025e-28,7.735305028636894e-30,2.9274135154685985e-30,8.70530039744391e-30
875,0.0005626522551198401,8.44605021531356e-29,8.096802079198378e-30,3.0198581527991858e-30,8.748515707520252e-30
876,0.0004940331886207675,7.493254153226306e-29,7.840268210605998e-30,3.0360359643320386e-30,8.625325404186845e-30
877,0.00043942940625786765,6.028931097909803e-29,7.670016003522167e-30,3.229399330748517e-30,8.886481504645755e-30
878,0.0003654932043137581,5.776249089206198e-29,7.948120287491684e-30,3.310288388412781e-30,8.876389180347335e-30
879,0.0003154212891329592,5.316182944090975e-29,8.537454850474178e-30,3.162376968683841e-30,8.853030508924179e-30
880,0.00021128561009827693,5.247157614884136e-29,8.733707111807237e-30,2.902761612180442e-30,8.785202416011675e-30
881,0.00018498205636923273,4.522391658212332e-29,8.261661682437926e-30,2.9990581093998037e-30,8.775199617363014e-30
882,0.00017109109415197756,4.192056154151033e-29,8.088327987443074e-30,3.085339770908352e-30,8.783691764711547e-30
883,0.00015666804889527764,3.908559266337232e-29,7.930401732003321e-30,2.0830858278492343e-30,8.803655232291336e-30
884,0.00013120283699949336,3.9664912390644e-29,7.89727573695986e-30,2.114671078937185e-30,9.053568716699884e-30
885,0.00011374261314403788,3.724902586840465e-29,7.685230850082826e-30,2.1085081031151458e-30,8.987900524127356e-30
886,0.00010747704511517237,3.610271236550537e-29,7.990490746268203e-30,2.1393229822253416e-30,9.012629916003119e-30
887,7.729383212408228e-05,3.5535718589877766e-29,7.794045891940705e-30,2.2071157162677723e-30,9.016605155778955e-30
888,4.944303942590376e-05,3.5119717721890123e-29,7.72374944897057e-30,2.0800043399382147e-30,8.895576257418293e-30
889,3.863231791513935e-05,3.260214209858713e-29,7.685423443077265e-30,2.2256046437338898e-30,8.804003554777371e-30
890,2.9866289243347106e-05,3.1520539841819257e-29,7.588163980885709e-30,2.1231451706924888e-30,8.860674043390966e-30
891,2.69739760659541e-05,3.1394198837467454e-29,7.455082221728551e-30,2.0807747119159696e-30,8.834388108915618e-30
892,2.335618163277887e-05,3.179171077798898e-29,7.57603062223607e-30,2.2648936145993894e-30,8.854325245421949e-30
893,1.8559481307454022e-05,3.1841014584565293e-29,7.789423660074175e-30,2.2556491508663306e-30,9.019052440977819e-30
894,1.2636573607736812e-05,3.1964274101006076e-29,7.418682145779633e-30,2.1816934410018608e-30,9.145706408945585e-30
895,1.042910172378902e-05,3.0657723226733775e-29,6.98900717518684e-30,2.1909379047349195e-30,9.016626220637722e-30
896,9.539556558051137e-06,3.0016773741241703e-29,7.069896232851104e-30,2.1200636827814692e-30,9.006973249107866e-30
897,8.489784768656247e-06,2.997979588630947e-29,7.260755890339879e-30,2.0376338811616955e-30,9.134638330296434e-30
898,7.804515248334303e-06,3.03464929477208e-29,7.370341304175513e-30,2.0160634657845585e-30,9.112345691190152e-30
899,6.519034160043634e-06,2.8254162656138505e-29,7.692356790877059e-30,1.867381674077864e-30,9.030592222000068e-30
900,6.039448402477112e-06,2.7536175972870943e-29,7.546563894086945e-30,1.902048413076834e-30,9.14881197098091e-30
901,4.865599071692817e-06,2.735436818612079e-29,7.43871181720126e-30,1.8550557224337856e-30,9.130593877413221e-30
902,4.1814728583672245e-06,1.6569160497552267e-29,7.71777906614297e-30,1.7626110851031983e-30,9.076860431964817e-30
903,3.5999556322647785e-06,1.655375305799717e-29,7.929438767031127e-30,1.85890758232256e-30,9.338022550954803e-30
904,3.047265004802169e-06,1.7022139220472145e-29,8.118179901581077e-30,1.778018524658296e-30,9.264193230242933e-30
905,2.4519022168376696e-06,1.7083768978692537e-29,8.035172320977987e-30,1.7533666213701395e-30,8.887457258996485e-30
906,2.1912484492440228e-06,1.7086850466603556e-29,8.096802079198378e-30,1.7533666213701395e-30,8.760504621424063e-30
907,1.7466084583211406e-06,1.668933852608203e-29,7.886297936276853e-30,1.7317962059930025e-30,8.919818900593267e-30
908,1.3270147521900372e-06,1.260944853189211e-29,7.90497945673741e-30,1.7410406697260612e-30,8.846260413779827e-30
909,1.1915684948675585e-06,1.2772767391176148e-29,7.965068471002291e-30,1.7687740609252374e-30,8.72788192604185e-30
910,1.0054878703850724e-06,1.289602690761693e-29,7.864727520899716e-30,1.7849518724580902e-30,8.99565841068459e-30
911,8.616380750810274e-07,1.158947603334463e-29,8.11606137864225e-30,1.7749370367472766e-30,9.061286730488739e-30
912,7.257140935897148e-07,1.0489384849110641e-29,8.293054340531438e-30,1.7749370367472766e-30,9.185771018003531e-30
913,6.562837343946288e-07,1.0406184675513113e-29,8.27456541306532e-30,1.7664629449919727e-30,9.117762369158741e-30
914,5.412419418489743e-07,1.0033324638279744e-29,7.871083089716194e-30,1.808833403768492e-30,9.152335068609646e-30
915,4.4078964223287005e-07,1.0344554917292721e-29,7.541171290242661e-30,1.8681520460556188e-30,9.264927491034231e-30
916,3.5639151816203743e-07,1.0094954396500135e-29,7.526534222665318e-30,1.911292876809893e-30,9.201371802869452e-30
917,3.1164158349305754e-07,6.720725133933698e-30,7.561393554658727e-30,1.923618828453971e-30,8.757832393626225e-30
918,2.2506820904013401e-07,6.766947452598992e-30,7.577378773197141e-30,1.8273223312346094e-30,8.718696895303169e-30
919,1.4566242130149179e-07,6.434146758208878e-30,7.479734125016708e-30,1.821929727390325e-30,8.855059506213246e-30
920,1.2023181015274814e-07,5.928782740801667e-30,7.75995693192505e-30,1.778018524658296e-30,8.736043054181191e-30
921,1.0283593300538348e-07,5.891804885869432e-30,7.895734993004351e-30,1.756448109281159e-30,8.737128646724063e-30
922,8.957104385879777e-08,5.854827030937197e-30,8.01803154447294e-30,1.7472036455481004e-30,8.719434165360005e-30
923,5.6571118432844313e-08,5.854827030937197e-30,8.026698229222683e-30,1.6886553752387284e-30,8.760047213062271e-30
924,4.8931207655851007e-08,6.227687068170566e-30,7.961986983091272e-30,1.7040628147938263e-30,8.729813874517314e-30
925,4.0825677980368126e-08,5.90721232542453e-30,8.194446727378811e-30,1.6824923994166892e-30,8.997686655657273e-30
926,3.5625891523696125e-08,5.941108692445745e-30,8.109898402820211e-30,1.6855738873277088e-30,9.123762844641723e-30
927,2.9236320649543484e-08,5.97808654737798e-30,7.673097491433186e-30,1.6609219840395522e-30,9.100840516721592e-30
928,2.5018982651549295e-08,6.0397163055983716e-30,7.723171669987254e-30,1.6301071049293564e-30,9.044252030593911e-30
929,2.2112475450411062e-08,6.12599796710692e-30,7.717586473148532e-30,1.6462849164622092e-30,8.866960399100067e-30
930,2.0143818315197884e-08,5.278588791576536e-30,7.377852430958623e-30,1.6462849164622092e-30,8.885055865097077e-30
931,1.80153831178725e-08,5.2169590333561445e-30,6.897910688817324e-30,1.7040628147938263e-30,8.929701328620404e-30
932,1.3501267145775279e-08,5.189225642156968e-30,6.986503466259137e-30,1.7233221142376986e-30,8.935379060374424e-30
933,1.2390565300275442e-08,5.189225642156968e-30,6.980533083431536e-30,1.6154700373520134e-30,8.912821605900788e-30
934,1.1002580884279105e-08,5.1522477872247334e-30,6.907155152550383e-30,1.6208626411962977e-30,8.894185224423304e-30
935,9.935550524885463e-09,4.967358512563559e-30,6.885584737173246e-30,1.617781153285278e-30,8.89676416498946e-30
936,3.1209858869154505,4.9827659521186566e-30,6.874992122479116e-30,1.6277959889960917e-30,8.75641202029224e-30
937,2.464239875205217,4.9827659521186566e-30,6.893481049945233e-30,1.6578404961285326e-30,8.749560674978359e-30
938,2.231664642121817,5.02898827078395e-30,6.520621012711864e-30,1.6455145444844543e-30,8.748567617350784e-30
939,1.5570426895747045,5.0043363674957936e-30,6.515998780845335e-30,1.6578404961285326e-30,8.72524580943047e-30
940,1.2513711158044871,4.970440000474578e-30,6.582828549915572e-30,1.6670849598615914e-30,8.736097220960877e-30
941,0.6471235857168361,4.9827659521186566e-30,6.500398748295798e-30,1.771855548836257e-30,8.714739711120561e-30
942,0.49446208814769727,5.17689969051289e-30,6.415080051759444e-30,1.7048331867715812e-30,8.743147177800273e-30
943,2.6546850212868325,4.908810242254187e-30,6.495969109423708e-30,1.7171591384156595e-30,8.888985965889843e-30
944,2.2639114269299148,4.8440989961227756e-30,6.5242802796062e-30,1.6855738873277088e-30,8.892958196400141e-30
945,1.9295265333191658,4.807121141190541e-30,6.552206263799815e-30,1.661692356017307e-30,8.93766384523423e-30
946,1.571099316739967,4.8225285807456386e-30,6.492117249534933e-30,1.707144302704846e-30,8.937855685912284e-30
947,1.2116795486142196,5.0043363674957936e-30,6.524472872600639e-30,1.7294850900597378e-30,9.118170876955539e-30
948,0.9825932751845329,4.992010415851715e-30,6.538339568200227e-30,1.7965074521244136e-30,9.120626437634633e-30
949,0.8816755101043687,5.1799811784239096e-30,6.632324949486324e-30,1.7441221576370808e-30,9.091933090728801e-30
950,3.911865623855663,5.118351420203518e-30,6.51522840886758e-30,1.670166447772611e-30,9.130413321480935e-30
951,3.2125826998354334,5.10294398064842e-30,6.610561941114748e-30,1.6863442593054637e-30,8.741832881076505e-30
952,2.765881608460854,4.9550325609194804e-30,6.588991525737611e-30,1.6801812834834246e-30,8.769746828207968e-30
953,2.1527999327901717,4.992010415851715e-30,6.571272970249249e-30,1.6855738873277088e-30,8.760047213062271e-30
954,1.908626694992746,5.03206975869497e-30,6.727658481733492e-30,1.71407765050464e-30,8.754219018031346e-30
955,1.572746827949736,4.970440000474578e-30,6.690873219795696e-30,1.7533666213701395e-30,8.75332225690099e-30
956,1.3470125798856254,4.970440000474578e-30,6.727851074727931e-30,1.6732479356836305e-30,8.75646016854085e-30
957,1.177677525432935,5.118351420203518e-30,6.672384292329579e-30,1.627025617018337e-30,8.793808163134271e-30
958,1.032796481301094,5.090618029004342e-30,6.765599301637921e-30,1.6955887230385224e-30,8.884967844080088e-30
959,0.9546676359814199,5.081373565271283e-30,6.622887892758827e-30,1.670166447772611e-30,8.74225417825184e-30
960,0.8060742930846367,5.007417855406813e-30,6.56665073838272e-30,1.6362700807513956e-30,8.727571219375041e-30
961,0.5728445232189248,5.081373565271283e-30,6.611524906086942e-30,1.6424330565734347e-30,8.732506414857533e-30
962,3.375243550994016,4.9550325609194804e-30,6.834932779635861e-30,1.6208626411962977e-30,8.84483326959838e-30
963,3.0296109543690988,5.016662319139872e-30,6.937970031660578e-30,1.6154700373520134e-30,8.822727957271845e-30
964,2.651352522666828,4.831773044478697e-30,6.819332747086325e-30,1.6239441291073173e-30,8.789682460081529e-30
965,2.484435303712356,4.807121141190541e-30,6.991896070103421e-30,1.6863442593054637e-30,8.783447261886576e-30
966,2.0949947496714163,4.807121141190541e-30,6.880962505306716e-30,1.6863442593054637e-30,8.581776065635774e-30
967,1.6615413788506594,4.807121141190541e-30,6.925836673010939e-30,1.7009813268828067e-30,8.636370161028076e-30
968,1.3729659326621029,4.807121141190541e-30,6.912740349389106e-30,1.7294850900597378e-30,8.605163325081542e-30
969,1.0522591365812297,4.905728754343167e-30,6.958192296076644e-30,1.7294850900597378e-30,8.643621738658524e-30
970,0.9818568687656214,4.7947951895464624e-30,7.005762765703009e-30,1.7687740609252374e-30,8.632980975715785e-30
971,0.807062633331814,4.831773044478697e-30,7.070666604828859e-30,1.7379591818150416e-30,8.621305777744322e-30
972,0.726822409576283,4.7855507258134036e-30,6.9589626680544e-30,1.7387295537927965e-30,8.613435796045792e-30
973,0.6184865757390391,4.696187576393836e-30,6.59515450155965e-30,1.6740183076613854e-30,8.645358084874011e-30
974,6.548354043380033,4.674617161016699e-30,6.740947398349764e-30,1.7102257906158654e-30,8.666324390194373e-30
975,5.330408125333937,4.548276156664896e-30,6.713214007150588e-30,1.661692356017307e-30,8.587384584282417e-30
976,4.9855108398811,4.609905914885288e-30,6.81394014324204e-30,1.8273223312346094e-30,8.668352635167056e-30
977,4.654143475408799,4.649965257728542e-30,6.891940305989724e-30,1.836566794967668e-30,8.693948695517793e-30
978,3.616813793387544,4.708513528037914e-30,7.016740566386016e-30,1.845811258700727e-30,8.612151591977406e-30
979,3.2109037745890032,4.7947951895464624e-30,7.081259219522989e-30,1.8712335339666384e-30,8.544400235336124e-30
980,14.615619780584687,4.8810768510550105e-30,7.010577590563977e-30,1.9267003163649907e-30,8.567222505177113e-30
981,11.999236299227764,4.760898822525247e-30,6.834740186641423e-30,1.874315021877658e-30,8.598121643722376e-30
982,9.945771456502813,4.659209721461601e-30,6.986696059253576e-30,1.874315021877658e-30,8.6275883718715e-30
983,7.565771883693514,4.745491382970149e-30,6.969747875742968e-30,1.976004122941304e-30,8.660521773920522e-30
984,5.554196725159655,4.8440989961227756e-30,7.254785507512279e-30,1.9082113888988733e-30,8.578489947668163e-30
985,4.7753446646532565,4.748572870881169e-30,7.156948266337407e-30,1.8773965097886775e-30,8.606295561240254e-30
986,3.197072114840487,4.637639306084464e-30,7.232252127162948e-30,1.9205373405429516e-30,8.565887143594579e-30
987,3.0408227114888056,4.834854532389717e-30,7.247659566718046e-30,1.85890758232256e-30,8.533278742223673e-30
988,2.338741058183322,4.760898822525247e-30,7.361867212420209e-30,1.8920335773660205e-30,8.573133455010336e-30
989,2.1581644297631364,4.8440989961227756e-30,7.211452083763566e-30,1.858137210344805e-30,8.596629048015476e-30
990,2.0173125140816586,4.856424947766854e-30,7.211452083763566e-30,1.9852485866743627e-30,8.574120494106834e-30
991,1.6225958110403755,4.7947951895464624e-30,7.162148277187253e-30,1.9659892872304904e-30,8.593547560104456e-30
992,1.3492353236293855,4.81020262910156e-30,7.389408010624947e-30,2.0430264850059798e-30,8.517305560747411e-30
993,1.0968316876918716,4.847180484033795e-30,7.397304323396934e-30,1.954433707564167e-30,8.533988928890665e-30
994,0.8804054553609091,4.871832387321952e-30,7.489556367733083e-30,1.9043595290100988e-30,8.526923173407195e-30
995,0.8233198876799583,4.995091903762735e-30,7.377852430958623e-30,1.830403819145629e-30,8.572940862015897e-30
996,0.6716261571696194,4.945788097186422e-30,7.324696764493535e-30,1.8427297707897073e-30,8.604568242821381e-30
997,0.5326919469681958,4.945788097186422e-30,7.3210374975992e-30,1.8866409735217362e-30,8.578284565295187e-30
998,0.4854091586120708,4.995091903762735e-30,7.36167461942577e-30,1.9074410169211184e-30,8.570051214782932e-30
999,0.29955327358013056,5.0197438070508915e-30,7.578149145174896e-30,1.938255896031314e-30,8.565380834667793e-30
1000,0.2133547376136067,5.0043363674957936e-30,7.636119636500951e-30,1.9790856108523236e-30,8.436988263535387e-30
1001,0.17527565914333482,4.921136193898265e-30,7.541171290242661e-30,1.843500142767462e-30,8.476029722310377e-30
1002,0.15030614540513598,4.921136193898265e-30,7.662119690750179e-30,1.772625920814012e-30,8.521207825833949e-30
1003,0.13487488464613964,5.10602546855944e-30,7.615319593101569e-30,1.7479740175258553e-30,8.601420551068523e-30
1004,0.12491521788916807,4.992010415851715e-30,7.61377884914606e-30,1.7533666213701395e-30,8.569019036703362e-30
1005,0.08561326372449914,4.3633868820037215e-30,7.622060347906925e-30,1.8488927466117464e-30,8.618067055708936e-30
1006,0.07736562220702006,4.3787943215588194e-30,7.661541911766863e-30,1.8643001861668443e-30,8.591959420216721e-30
1007,0.07112062525831984,4.354142418270663e-30,7.656149307922579e-30,1.8250112153013447e-30,8.62149837073876e-30
1008,0.06351917914439269,4.5975799632412094e-30,7.69524568579364e-30,1.8981965531880597e-30,8.55711137296908e-30
1009,0.057113002954280456,4.588335499508151e-30,7.784608835213207e-30,1.895885437254795e-30,8.551622472627576e-30
1010,0.04384879912546442,4.5390316929318375e-30,7.813305191384577e-30,1.9444188718533533e-30,8.528632436232838e-30
1011,0.03970521446679398,4.5390316929318375e-30,7.481274868972218e-30,1.8866409735217362e-30,8.523950019055547e-30
1012,0.03398893305499831,4.5236242533767396e-30,7.485126728860992e-30,1.8643001861668443e-30,8.806919533083795e-30
1013,0.022612210751363444,4.461994495156348e-30,7.552919462903423e-30,1.888952089455001e-30,8.614065484859641e-30
1014,0.01925166172064565,4.5606021083089745e-30,7.566786158503011e-30,1.8619890702335796e-30,8.549061587654649e-30
1015,0.015345845677796838,4.637639306084464e-30,7.581423226080354e-30,1.7818703845470706e-30,8.568764001449007e-30
1016,0.010240802366645927,4.6345578181734444e-30,7.5413638832371e-30,1.8057519158574723e-30,8.61948216282823e-30
1017,0.008603698145276497,4.671535673105679e-30,7.591438061791168e-30,1.8766261378109226e-30,8.660919749287937e-30
1018,0.0061665708152072425,4.671535673105679e-30,7.611275140218356e-30,1.8928039493437754e-30,8.685200760598522e-30
1019,0.005401675149326414,4.908810242254187e-30,7.892653505093331e-30,1.9074410169211184e-30,8.670790140252921e-30
1020,0.004729596178653377,4.908810242254187e-30,7.887068308254608e-30,1.8712335339666384e-30,8.779884291489459e-30
1021,0.004103913055619296,4.773224774169325e-30,7.559660217708778e-30,1.9136039927431575e-30,8.739040282657144e-30
1022,0.003677039354627931,4.711595015948934e-30,7.579112110147089e-30,1.8797076257219422e-30,8.715269341855267e-30
1023,0.0032933958122171375,4.696187576393836e-30,7.747053201297656e-30,1.8797076257219422e-30,8.60019502767813e-30
1024,0.0027112583023512584,4.6253133544403856e-30,7.867809008810736e-30,1.787262988391355e-30,8.540549127763734e-30
1025,0.002332289013811643,4.7208394796819925e-30,7.87474235661053e-30,1.7911148482801293e-30,8.565754735910902e-30
1026,0.0021684475977577634,4.5975799632412094e-30,7.527497187637511e-30,1.7225517422599437e-30,8.814704503030873e-30
1027,0.0019070925153178596,4.5236242533767396e-30,7.652104855039365e-30,1.8465816306784817e-30,8.872858559554753e-30
1028,0.0017285586118863873,4.696187576393836e-30,7.421185854707336e-30,1.7387295537927965e-30,8.860602573334436e-30
1029,0.0015989102663093034,4.7208394796819925e-30,7.546563894086945e-30,1.8119148916795115e-30,8.891636376512529e-30
1030,0.0013889770169448492,4.856424947766854e-30,5.86195297173143e-30,1.793425964213394e-30,8.863154430510749e-30
1031,0.0011935408345036256,4.8440989961227756e-30,5.9087530693800396e-30,1.7079146746826008e-30,8.89357133425353e-30
1032,0.0011134784284670897,4.8225285807456386e-30,5.8440418232486285e-30,1.7294850900597378e-30,8.833976591853282e-30
1033,0.0010164174442583208,4.807121141190541e-30,5.8966197107304e-30,1.7749370367472766e-30,8.857171258304611e-30
1034,0.0007416975170135339,4.807121141190541e-30,6.068220068775303e-30,1.7664629449919727e-30,8.982062548983432e-30
1035,0.000704670403346693,4.8225285807456386e-30,6.16066470610589e-30,1.763381457080953e-30,9.17845248421486e-30
1036,0.0006018428799773857,4.807121141190541e-30,6.2864279314743765e-30,1.728714718081983e-30,9.060973766872776e-30
1037,0.0005551389846847912,4.807121141190541e-30,6.37636885987726e-30,1.735648065881777e-30,9.053189549242083e-30
1038,0.00036646797203957897,4.807121141190541e-30,6.317050217590134e-30,1.751055505436875e-30,9.061964567551197e-30
1039,0.00033962419713740136,4.807121141190541e-30,6.736902945466551e-30,1.75028513345912e-30,8.964818705133705e-30
1040,0.00031444644402969384,4.7362469192370904e-30,6.831658698730403e-30,1.7533666213701395e-30,8.97314835214318e-30
1041,0.0002812022058466535,4.88415833896603e-30,7.074518464717633e-30,1.7225517422599437e-30,9.051416339523755e-30
1042,0.00024286784580317196,4.8440989961227756e-30,6.884043993217736e-30,1.707144302704846e-30,9.189586766705848e-30
1043,0.00020886146661333027,4.856424947766854e-30,6.656784259780042e-30,1.7325665779707574e-30,9.103897930508307e-30
1044,0.00019472835407817533,4.970440000474578e-30,6.659865747691062e-30,1.719470254348924e-30,9.035031640985157e-30
1045,0.0001580826478248862,4.856424947766854e-30,6.858814310946263e-30,1.670166447772611e-30,9.012871409562552e-30
1046,0.0001288379671457869,4.7578173346142275e-30,6.429524526342348e-30,1.6824923994166892e-30,9.255502471368886e-30
1047,0.00011287712616496983,4.646883769817523e-30,6.2153611165264875e-30,1.670166447772611e-30,9.267575644707763e-30
1048,9.951600628001743e-05,4.5236242533767396e-30,6.276990874746879e-30,1.6886553752387284e-30,9.161179300026137e-30
1049,7.04699706650633e-05,4.452750031423289e-30,6.350946584611349e-30,1.661692356017307e-30,9.135660728263006e-30
1050,6.353115665066374e-05,4.44966854351227e-30,5.9387975765124805e-30,1.6000625977969155e-30,9.043520026751767e-30
1051,5.606635827719123e-05,4.452750031423289e-30,5.8349899525100085e-30,1.64012194064017e-30,9.097919272200477e-30
1052,5.187462647505179e-05,4.526705741287759e-30,5.9819384072667546e-30,1.6432034285511896e-30,9.155485769628042e-30
1053,4.024132167389385e-05,4.6992690643048555e-30,5.919538277068608e-30,1.7009813268828067e-30,9.165163567598588e-30
1054,12.185723991897085,4.4373425918681914e-30,5.859641855798165e-30,1.763381457080953e-30,9.17532284805523e-30
1055,11.120723764389696,4.3633868820037215e-30,5.519715220613818e-30,1.7841815004803353e-30,9.18596361099797e-30
1056,8.912044196932131,4.511298301732661e-30,5.717700818896826e-30,1.7541369933478944e-30,9.176960640824344e-30
1057,8.085750829660052,4.5020538379996025e-30,5.716930446919071e-30,1.7533666213701395e-30,9.151044846010183e-30
1058,6.655090713925287,4.366468369914741e-30,5.730989735513098e-30,1.8488927466117464e-30,9.245823921081956e-30
1059,4.906086905825719,4.511298301732661e-30,5.962871700817321e-30,1.7294850900597378e-30,9.548691451164539e-30
1060,3.9063959973619,4.5236242533767396e-30,5.966530967711657e-30,1.7441221576370808e-30,9.546113262914767e-30
1061,3.051591538441812,4.572928059953053e-30,6.0976867969244274e-30,1.771855548836257e-30,9.469118194856811e-30
1062,2.7109962504652096,4.5975799632412094e-30,6.102309028790957e-30,1.7225517422599437e-30,9.371539750518217e-30
1063,2.5783047204594376,4.585254011597131e-30,6.145257266550792e-30,1.6462849164622092e-30,9.250990830010882e-30
1064,2.254557403188678,4.5760095478640724e-30,6.102116435796518e-30,1.639351568662415e-30,9.54019328528493e-30
1065,1.4433821381499048,4.585254011597131e-30,6.065138580864283e-30,1.6301071049293564e-30,9.077293766202305e-30
1066,1.213632724729297,4.819447092834619e-30,6.2132425935876616e-30,1.6208626411962977e-30,9.14275356713632e-30
1067,1.0397919044425545,4.9827659521186566e-30,6.2007240489491446e-30,1.5992922258191607e-30,8.871712029384735e-30
1068,0.8952520055309722,5.167655226779831e-30,6.2962501741907515e-30,1.5992922258191607e-30,9.001423411139215e-30
1069,0.6710348105375277,5.167655226779831e-30,6.2063092457878675e-30,1.6216330131740526e-30,8.967515007055848e-30
1070,0.4964812382380013,5.0782920773602635e-30,6.151420242372831e-30,1.6208626411962977e-30,8.996121837577459e-30
1071,0.45715670075921383,5.2015515938010466e-30,6.0753460095695355e-30,1.633188592840376e-30,8.902052196856295e-30
1072,0.390630354457178,5.0782920773602635e-30,6.2278796611650046e-30,1.6462849164622092e-30,8.727074690561254e-30
1073,0.31491475608481695,4.995091903762735e-30,6.123686851173655e-30,1.7225517422599437e-30,8.659523450078256e-30
1074,0.270520540814194,5.192307130067988e-30,6.109242376590751e-30,1.800359312013188e-30,8.796938551610285e-30
1075,3.5008762402653244,5.192307130067988e-30,5.975968024439154e-30,1.7687740609252374e-30,8.743241217348338e-30
1076,3.0727523843271713,5.016662319139872e-30,6.071494149680761e-30,1.7841815004803353e-30,8.799959854210543e-30
1077,2.189999468051401,5.03206975869497e-30,6.102886807774273e-30,1.7841815004803353e-30,8.988808570003479e-30
1078,1.9933700724876606,5.10294398064842e-30,6.079968241436065e-30,1.7841815004803353e-30,8.903629051998262e-30
1079,1.5779670291644021,5.189225642156968e-30,6.310309462784778e-30,1.7841815004803353e-30,8.714845787730779e-30
1080,1.3104206425666258,5.189225642156968e-30,6.315509473634624e-30,1.7757074087250315e-30,8.714845787730779e-30
1081,1.1029122068796333,5.189225642156968e-30,6.0998053198632534e-30,1.692507235127503e-30,8.696356860264662e-30
1082,0.9097562320214959,5.189225642156968e-30,5.792619493733489e-30,1.751055505436875e-30,8.689279067719039e-30
1083,0.8320948957735771,5.127595883936577e-30,5.824782523804756e-30,1.757218481258914e-30,8.679974418675218e-30
1084,0.6591223694796384,5.189225642156968e-30,5.8634937156869396e-30,1.7472036455481004e-30,8.730722672709821e-30
1085,0.5551055129476056,5.315566646508771e-30,6.01275328637695e-30,1.7410406697260612e-30,8.726824921521591e-30
1086,0.4128738047120756,5.226203497089203e-30,6.055316338147908e-30,1.7017516988605616e-30,8.673245700932015e-30
1087,0.38134929174179955,5.512781872814024e-30,6.173953622722162e-30,1.596210737908141e-30,8.59949687807329e-30
1088,0.2504468827717266,5.636041389254807e-30,6.271598270902595e-30,1.6062255736189547e-30,8.603129813894167e-30
1089,0.18670288792592896,5.4357446750385345e-30,6.284116815541112e-30,1.6308774769071113e-30,8.624747625203529e-30
1090,0.16850557772402738,5.229284985000223e-30,6.241553763770154e-30,1.618551525263033e-30,8.666422943640746e-30
1091,0.15024746888845875,5.167655226779831e-30,6.2502204485198965e-30,1.6732479356836305e-30,8.63930118566219e-30
1092,0.14156597589329506,5.065966125716185e-30,6.145257266550792e-30,1.691736863149748e-30,8.570509375461108e-30
1093,0.11321745295039384,5.065966125716185e-30,6.1645165659946645e-30,1.7009813268828067e-30,8.554451182233395e-30
1094,0.10508832065262086,5.189225642156968e-30,6.320902077478908e-30,1.771855548836257e-30,8.653010647137412e-30
1095,0.087855419094625,5.485048481614848e-30,6.350946584611349e-30,1.661692356017307e-30,8.61543169141394e-30
1096,0.07686930706870748,5.241610936644301e-30,6.422783771536993e-30,1.7102257906158654e-30,8.61543169141394e-30
1097,0.05183720486068134,5.1430033234916746e-30,6.45340605765275e-30,1.6801812834834246e-30,8.61543169141394e-30
1098,0.038242464572349484,5.1430033234916746e-30,6.466694974269022e-30,1.6370404527291505e-30,8.669585681721295e-30
1099,0.023645725058025147,5.1430033234916746e-30,6.095953459974479e-30,1.6740183076613854e-30,8.670548646693488e-30
1100,0.018343168277509203,5.3771964047291625e-30,6.148338754461812e-30,1.683262771394444e-30,8.733509252598107e-30
1101,0.01462711982620904,5.300159206953673e-30,5.913567894241008e-30,1.6609219840395522e-30,8.725799514289482e-30
1102,0.011474439595012712,5.2385294487332815e-30,5.9757754314447154e-30,1.7102257906158654e-30,8.70308482569148e-30
1103,3.964467381153892,5.1430033234916746e-30,6.00678290354935e-30,1.6863442593054637e-30,8.756724983908203e-30
1104,3.5298669126098563,4.970440000474578e-30,6.153731358306096e-30,1.7379591818150416e-30,8.757302762891519e-30
1105,3.0485208173520446,5.044395710339048e-30,5.977508768394664e-30,1.7079146746826008e-30,8.710189701626946e-30
1106,2.6691739012608164,5.229284985000223e-30,6.049923734303624e-30,1.691736863149748e-30,8.871706763170043e-30
1107,2.494758210753396,5.130677371847596e-30,6.130042419990133e-30,1.670936819750366e-30,8.76541574278225e-30
1108,4.851078211389843,5.03206975869497e-30,6.217864825454191e-30,1.6578404961285326e-30,8.8404517789749e-30
1109,3.56944281397073,4.921136193898265e-30,6.0175681112379184e-30,1.655529380195268e-30,8.803621378054032e-30
1110,2.9833281950322896,4.871832387321952e-30,5.9819384072667546e-30,1.6062255736189547e-30,8.749355292605383e-30
1111,2.2084693137086933,4.921136193898265e-30,6.19533144510486e-30,1.6054552016411998e-30,8.740089764013558e-30
1112,1.9172220796090444,5.485048481614848e-30,6.243094507725664e-30,1.6062255736189547e-30,8.724248990220973e-30
1113,1.7446161381943384,5.5959820464115525e-30,6.407954110965211e-30,1.5877366461528372e-30,8.725211955193167e-30
1114,1.571833082825627,5.6699377562760224e-30,6.629243461575305e-30,1.5838847862640628e-30,8.726560106154238e-30
1115,1.238664318382572,5.731567514496414e-30,6.972058991676233e-30,1.5877366461528372e-30,8.644441011201273e-30
1116,1.0205235523610574,5.657611804631944e-30,6.589954490709805e-30,1.6085366895522194e-30,8.600644160559692e-30
1117,0.7943238403084998,5.463478066237711e-30,6.354798444500123e-30,1.5653958587979453e-30,8.600836753554131e-30
1118,0.6179463453536563,5.448070626682613e-30,6.23153892805934e-30,1.627025617018337e-30,8.722007087395085e-30
1119,0.5431281957163309,5.426500211305476e-30,6.169138797861194e-30,1.617781153285278e-30,8.35201488021953e-30
1120,0.41648852000029196,5.460396578326691e-30,6.1275387110624296e-30,1.6678553318393462e-30,8.270359212159434e-30
1121,0.3582549639374535,5.2169590333561445e-30,6.0969164249466725e-30,1.6678553318393462e-30,8.309533078618101e-30
1122,0.32538467188731707,5.2015515938010466e-30,6.172412878766652e-30,1.661692356017307e-30,8.352012623270376e-30
1123,0.2739319065061788,5.315566646508771e-30,6.2523389714587225e-30,1.661692356017307e-30,8.220345218916128e-30
1124,0.22242465080967885,5.364870453085084e-30,6.226338917209495e-30,1.6801812834834246e-30,8.245532019153683e-30
1125,0.18625692840656385,5.337137061885908e-30,6.342472492856045e-30,1.6894257472164833e-30,8.275306444704078e-30
1126,0.17278221722558737,5.32481111024183e-30,6.2808427346356536e-30,1.6894257472164833e-30,8.294029342565784e-30
1127,0.14067627192848708,5.287833255309595e-30,6.449746790758414e-30,1.6894257472164833e-30,8.386408528370917e-30
1128,0.12657699683833631,5.401848308017319e-30,6.305687230918249e-30,1.6894257472164833e-30,8.30995512810982e-30
1129,0.0904512378221997,5.5004559211699456e-30,6.151420242372831e-30,1.6863442593054637e-30,8.299629585732197e-30
1130,0.06698809715673897,5.485048481614848e-30,6.1346646518566624e-30,1.6886553752387284e-30,8.184312273362858e-30
1131,0.05847758419958244,4.8595064356778735e-30,6.19995367697139e-30,1.7595295971921787e-30,8.222351646713659e-30
1132,0.05134051549648735,4.770143286258306e-30,6.331879878161915e-30,1.677099795572405e-30,8.17167561505197e-30
1133,3.76747149749529,4.770143286258306e-30,6.311850206740288e-30,1.677099795572405e-30,8.143457732101159e-30
1134,3.1645214066264726,4.782469237902384e-30,6.388117032538023e-30,1.639351568662415e-30,8.171892282170714e-30
1135,14.288607316984368,4.711595015948934e-30,6.477287588963152e-30,1.627025617018337e-30,8.209186862300834e-30
1136,10.459603336885651,4.834854532389717e-30,6.421820806564799e-30,1.64012194064017e-30,8.186914535736934e-30
1137,9.27747313949836,4.992010415851715e-30,6.2132425935876616e-30,1.624714501085072e-30,8.211058625465536e-30
1138,6.813442382647503,5.0413142224280286e-30,6.268516782991575e-30,1.624714501085072e-30,8.135636650967624e-30
1139,5.201181168330318,5.0413142224280286e-30,6.327835425278702e-30,1.618551525263033e-30,8.154002950863064e-30
1140,4.408915627328538,4.782469237902384e-30,6.1583535901726254e-30,1.6432034285511896e-30,8.179809659801468e-30
1141,3.516845664432921,4.9550325609194804e-30,6.323983565389928e-30,1.648596032395474e-30,8.165095103636519e-30
1142,3.0182291483048473,4.8964842906101084e-30,6.425672666453574e-30,1.6578404961285326e-30,8.148420010973494e-30
1143,2.5715144246571215,4.609905914885288e-30,6.347287317717013e-30,1.6609219840395522e-30,8.220844004679069e-30
1144,2.172172455442323,4.7362469192370904e-30,6.271598270902595e-30,1.5838847862640628e-30,8.275390704139145e-30
1145,1.521406250041723,4.9180547059872455e-30,6.315509473634624e-30,1.6154700373520134e-30,8.383864946674834e-30
1146,1.1475688941464852,4.7947951895464624e-30,6.1254201881236036e-30,1.618551525263033e-30,8.423759532229877e-30
1147,1.0005015166407227,4.8595064356778735e-30,5.941301285440184e-30,1.618551525263033e-30,8.374427889947336e-30
1148,0.8773795238241033,5.053640174072107e-30,6.0250792380210286e-30,1.6154700373520134e-30,8.529414092956361e-30
1149,0.7796492356410889,5.127595883936577e-30,5.952856865106507e-30,1.6308774769071113e-30,8.572068175009847e-30
1150,0.5298426153308818,5.044395710339048e-30,6.001197706710627e-30,1.6740183076613854e-30,8.531078216798933e-30
1151,0.34720796851856434,5.007417855406813e-30,6.049731141309185e-30,1.6640034719505718e-30,8.573933919643472e-30
1152,0.3061420912068149,4.967358512563559e-30,5.988101383088794e-30,1.633188592840376e-30,8.554590360764533e-30
1153,0.27346203712465234,5.044395710339048e-30,5.949005005217733e-30,1.661692356017307e-30,8.425336387371844e-30
1154,0.2568629823645069,4.9827659521186566e-30,5.773167601295178e-30,1.603144085707935e-30,8.337122777387833e-30
1155,0.18653776884434106,5.065966125716185e-30,5.957479096973037e-30,1.596210737908141e-30,8.273123974872568e-30
1156,0.15353392789294223,5.229284985000223e-30,5.939760541484674e-30,1.5877366461528372e-30,8.31287035409986e-30
1157,0.12608715890788597,5.1152699322924984e-30,5.969612455622676e-30,1.7171591384156595e-30,8.23480774909226e-30
1158,0.09649127703125235,4.9334621455423434e-30,6.135435023834417e-30,1.7387295537927965e-30,8.252224625710428e-30
1159,0.08622560464804427,5.411092771750378e-30,6.059168198036683e-30,1.6093070615299743e-30,8.33342739930704e-30
1160,0.0768889810126032,5.5004559211699456e-30,6.190709213238331e-30,1.6801812834834246e-30,8.318007170373405e-30
1161,0.06658420544537147,5.6113894859666504e-30,6.268516782991575e-30,1.6732479356836305e-30,8.366222375141308e-30
1162,0.05788559843129677,5.6113894859666504e-30,6.225375952237301e-30,1.7479740175258553e-30,8.46995175823979e-30
1163,0.04990928856823883,5.463478066237711e-30,6.385035544627003e-30,1.7410406697260612e-30,8.39221641085946e-30
1164,0.04198500548504323,5.386440868462221e-30,5.998116218799607e-30,1.7472036455481004e-30,8.415784226237514e-30
1165,0.037400602366394385,5.475804017881789e-30,5.920501242040802e-30,1.7749370367472766e-30,8.317321057830717e-30
1166,0.02998197621197482,5.731567514496414e-30,5.942842029395694e-30,1.6801812834834246e-30,8.30187224087447e-30
1167,0.024793473153898495,5.854827030937197e-30,6.0181458902212346e-30,1.6740183076613854e-30,8.325807186648173e-30
1168,0.021027864651110558,5.7931972727168054e-30,6.104427551729783e-30,1.6586108681062875e-30,8.344826497165381e-30
1169,0.017803338436937342,5.845582567204138e-30,6.247138960608877e-30,1.6678553318393462e-30,8.329882484503152e-30
1170,0.01636636714945558,5.808604712271903e-30,6.19995367697139e-30,1.6824923994166892e-30,8.312698825964187e-30
1171,0.013761571772908295,5.7716268573396684e-30,6.019108855193428e-30,1.6855738873277088e-30,8.355502618978194e-30
1172,0.011040997627028851,5.854827030937197e-30,6.1554646952560445e-30,1.7017516988605616e-30,8.271659214871895e-30
1173,0.010018670749720347,5.90721232542453e-30,6.0782349044861164e-30,1.8488927466117464e-30,8.27153207340291e-30
1174,0.009226329412046496,6.0551237451534695e-30,6.1701017628333875e-30,1.8427297707897073e-30,8.16267189256196e-30
1175,0.008396553719090013,6.12599796710692e-30,6.0314348068375065e-30,1.8650705581445992e-30,8.214916503885386e-30
1176,0.00645168122430254,6.1136720154628415e-30,6.254842680386426e-30,1.8334853070566485e-30,8.161901520584205e-30
1177,0.005202059817239626,6.0766941605306066e-30,6.2363537529203084e-30,1.8396482828786877e-30,8.162139252561715e-30
1178,0.0038647081242350768,6.104427551729783e-30,6.318783554540082e-30,1.8496631185895013e-30,8.210444735295762e-30
1179,0.0032344244011489375,6.212279628615468e-30,6.519080268756355e-30,1.734877693904022e-30,8.15982813662845e-30
1180,0.002920879077573187,6.1506498703950764e-30,6.536606231250278e-30,1.7541369933478944e-30,8.146630250294706e-30
1181,0.0024907123637514773,6.1290794550179394e-30,6.419702283625973e-30,1.7317962059930025e-30,8.181555033813569e-30
1182,0.0021827713144931364,6.276990874746879e-30,6.469006090202287e-30,1.735648065881777e-30,8.15077626588983e-30
1183,0.0017831393574117495,6.93026631188303e-30,6.228457440148321e-30,1.932092920209275e-30,8.187420092347336e-30
1184,0.0017006300230378473,6.93026631188303e-30,6.413346714809495e-30,1.96907077514151e-30,8.181281190649601e-30
1185,0.001540880420692618,7.013466485480558e-30,6.41565783074276e-30,1.8057519158574723e-30,8.147876086227482e-30
1186,0.001217104393116748,6.865555065751618e-30,6.1059682956852925e-30,1.867381674077864e-30,8.154773322840819e-30
1187,0.00105295284388693,6.458798661497034e-30,6.0976867969244274e-30,2.0222264416065976e-30,8.186075702968187e-30
1188,0.0007551846171132138,6.313968729679114e-30,6.1791536335720075e-30,2.0253079295176172e-30,8.26446631791944e-30
1189,0.0005616598909705167,6.116753503373861e-30,6.475746845007642e-30,2.0152930938068036e-30,8.197651595176893e-30
1190,0.0004682587327583277,5.9904124990220584e-30,6.141405406662018e-30,1.9937226784296666e-30,8.217125304790355e-30
1191,0.0004089647185820916,5.586737582678494e-30,6.013523658354705e-30,1.916685480654177e-30,8.167676301151829e-30
1192,0.000365056405314291,5.546678239835239e-30,6.020649599148938e-30,1.8273223312346094e-30,8.13334735220951e-30
1193,0.000318661896581025,5.694589659564179e-30,6.0614793139699474e-30,1.707144302704846e-30,8.16491078612231e-30
1194,0.00027984201974565903,5.706915611208257e-30,6.035094073731842e-30,1.7102257906158654e-30,8.172325616408201e-30
1195,5.546037761784377,5.68534519583112e-30,6.1107831205462606e-30,1.8211593554125702e-30,8.14960942317743e-30
1196,3.5265200510472123,5.768545369428649e-30,6.029894062881997e-30,1.71407765050464e-30,8.133686646898932e-30
1197,3.104554367591238,5.768545369428649e-30,6.0961460529689176e-30,1.7880333603691098e-30,8.142305183400065e-30
1198,2.379412131501266,5.746974954051512e-30,6.0322051788152614e-30,1.6455145444844543e-30,8.144577931197719e-30
1199,1.6764670234775452,5.682263707920101e-30,6.1275387110624296e-30,1.6794109115056697e-30,8.12721070746093e-30
1200,1.3060135296593354,5.6113894859666504e-30,6.1562350672337994e-30,1.6794109115056697e-30,8.135227390854442e-30
1201,1.096864744527216,5.645285852987866e-30,6.2161314885042424e-30,1.677099795572405e-30,8.116272779546302e-30
1202,0.892168992140644,5.6113894859666504e-30,6.002738450666137e-30,1.6824923994166892e-30,8.106795850050425e-30
1203,0.6394025761695044,5.599063534322572e-30,5.8557899959093906e-30,1.698670210949542e-30,8.101996823833532e-30
1204,0.557634627631685,5.0782920773602635e-30,5.8794789342253536e-30,1.6640034719505718e-30,8.12222435446429e-30
1205,0.38473230352207405,5.229284985000223e-30,5.880441899197547e-30,1.6208626411962977e-30,8.153042242840024e-30
1206,0.32394275243151144,5.300159206953673e-30,5.9952273238830265e-30,1.590047762086102e-30,8.226616528297539e-30
1207,0.24436088870037084,5.300159206953673e-30,6.102309028790957e-30,1.5723292065977394e-30,8.185377553363347e-30
1208,0.21852700776623551,5.389522356373241e-30,6.2592723192585165e-30,1.603144085707935e-30,7.598907811173129e-30
1209,0.17402105315094016,5.475804017881789e-30,6.1778054826109364e-30,1.624714501085072e-30,7.560731516240344e-30
1210,0.1418152550746989,5.3402185497969276e-30,6.2893168263909574e-30,1.624714501085072e-30,7.566798947881548e-30
1211,0.12328430937661612,5.278588791576536e-30,6.1945610731271054e-30,1.612388549440994e-30,7.537669257472691e-30
1212,0.08741415210946629,5.164573738868812e-30,6.1909018062327696e-30,1.596981109885896e-30,7.587213052975668e-30
1213,0.07751128846186145,5.229284985000223e-30,6.190709213238331e-30,1.5846551582418177e-30,7.641308362605029e-30
1214,0.06146087983595668,5.25085540037736e-30,6.044338537464901e-30,1.5869662741750823e-30,7.646448188144113e-30
1215,0.03845612914655005,5.10602546855944e-30,5.891227106886116e-30,1.6000625977969155e-30,7.677153981378552e-30
1216,0.03563605634183636,5.127595883936577e-30,6.028160725932048e-30,1.6609219840395522e-30,7.615163863609972e-30
1217,0.028473946703082786,5.127595883936577e-30,6.247716739592193e-30,1.6609219840395522e-30,7.60736986586628e-30
1218,0.025864605872139863,5.053640174072107e-30,6.240783391792399e-30,1.6062255736189547e-30,7.639685616163606e-30
1219,0.024370960008558356,5.065966125716185e-30,6.375598487899506e-30,1.596981109885896e-30,7.594242697272681e-30
1220,0.021460524433915086,5.065966125716185e-30,6.52139138468962e-30,1.596210737908141e-30,7.661939134817893e-30
1221,0.018966093684200495,5.10602546855944e-30,6.481139448851926e-30,1.5931292499971215e-30,7.605596656147952e-30
1222,7.052959382366769,5.2015515938010466e-30,6.399672612204346e-30,1.670166447772611e-30,7.662619981145889e-30
1223,5.424111120141457,5.1799811784239096e-30,6.056664489108979e-30,1.670936819750366e-30,7.682204281267877e-30
1224,3.7174996984239446,5.263181352021438e-30,6.1290794550179394e-30,1.6855738873277088e-30,7.631895380001836e-30
1225,3.4906910960260102,5.389522356373241e-30,6.312427985723604e-30,1.6886553752387284e-30,7.591272552186572e-30
1226,2.9459581054167887,5.386440868462221e-30,6.437420839114336e-30,1.6948183510607676e-30,7.626444847795944e-30
1227,2.3704701257946934,5.386440868462221e-30,6.145257266550792e-30,1.67632942359465e-30,7.58575732077161e-30
1228,2.06967615184461,4.967358512563559e-30,5.8858345030418315e-30,1.7102257906158654e-30,7.572420255906728e-30
1229,1.6129737933961878,5.0197438070508915e-30,5.83325661556006e-30,1.7163887664379046e-30,7.620531641013567e-30
1230,1.4121006387815869,5.0197438070508915e-30,5.8573307398649004e-30,1.697899838971787e-30,7.637952279213657e-30
1231,1.1789306977505014,5.0782920773602635e-30,5.8802493062031085e-30,1.5908181340638568e-30,7.593664918289365e-30
1232,1.0506590857903322,5.118351420203518e-30,6.013523658354705e-30,1.611618177463239e-30,7.560052174545116e-30
1233,0.9147922679198963,4.992010415851715e-30,5.9688420836449214e-30,1.6424330565734347e-30,7.583352165290279e-30
1234,0.80049978190249,4.970440000474578e-30,5.935716088601461e-30,1.6516775203064935e-30,7.579112110147089e-30
1235,0.6772628517104061,5.118351420203518e-30,5.988101383088794e-30,1.596981109885896e-30,7.611735557845686e-30
1236,0.5390224248729485,5.1522477872247334e-30,5.823434372843685e-30,1.654759008217513e-30,7.639352340005261e-30
1237,0.4889221232450264,5.164573738868812e-30,5.8426936722875574e-30,1.697899838971787e-30,7.63298473412663e-30
1238,0.4418171770370239,4.921136193898265e-30,5.793389865711244e-30,1.6146996653742585e-30,7.649631991083428e-30
1239,0.34303220261846024,5.1522477872247334e-30,5.772397229317423e-30,1.661692356017307e-30,7.656922689165872e-30
1240,0.3285357865360076,5.1522477872247334e-30,5.796278760627825e-30,1.6640034719505718e-30,7.721962697557321e-30
1241,0.2906001432857329,5.139921835580655e-30,5.753908301851306e-30,1.633958964818131e-30,7.703024637209641e-30
1242,0.2692724201820334,5.1152699322924984e-30,5.766426846489823e-30,1.624714501085072e-30,7.614200898637779e-30
1243,0.22935514604958523,5.090618029004342e-30,5.778752798133901e-30,1.633958964818131e-30,7.695354019353011e-30
1244,0.17395800201618233,5.069047613627205e-30,5.736382339357382e-30,1.7009813268828067e-30,7.648043098879308e-30
1245,0.12790191086479163,5.044395710339048e-30,5.773360194289617e-30,1.6955887230385224e-30,7.652153003287975e-30
1246,0.09853696768203031,5.485048481614848e-30,5.837878847426589e-30,1.661692356017307e-30,7.837117509587602e-30
1247,0.08238983420854995,5.463478066237711e-30,5.879671527219792e-30,1.6424330565734347e-30,7.765597047859844e-30
1248,0.063886141899813,5.213877545445125e-30,5.772589822311862e-30,1.6609219840395522e-30,7.768337736448673e-30
1249,0.04178317766817188,5.2385294487332815e-30,5.8070639683163935e-30,1.765692573014218e-30,7.76611990774709e-30
1250,0.030823648385207562,5.278588791576536e-30,5.8573307398649004e-30,1.6524478922842484e-30,7.761203520174211e-30
1251,0.023866780967569546,5.164573738868812e-30,5.811108421199607e-30,1.7264036021487182e-30,7.85450278891762e-30
1252,0.020452753841794156,4.9581140488305e-30,5.934945716623706e-30,1.707144302704846e-30,7.880146997516967e-30
1253,0.013137121816171635,4.970440000474578e-30,5.847123311159648e-30,1.7163887664379046e-30,7.95767846715709e-30
1254,0.011141695653168901,4.921136193898265e-30,5.787034296894766e-30,1.698670210949542e-30,7.906918176060334e-30
1255,0.00933489946615012,4.908810242254187e-30,5.9066345464412136e-30,1.7079146746826008e-30,7.839895061679273e-30
1256,0.008519397263806546,4.942706609275402e-30,5.9882939760832324e-30,1.698670210949542e-30,7.815460577826245e-30
1257,0.007224988650255097,4.921136193898265e-30,5.772397229317423e-30,1.697899838971787e-30,7.778904020069345e-30
1258,0.005643280472880085,4.908810242254187e-30,5.848086276131842e-30,1.697899838971787e-30,7.747463213727223e-30
1259,0.0046837034703673865,4.921136193898265e-30,5.9081752903967234e-30,1.7102257906158654e-30,7.839101367893598e-30
1260,3.1475438353680847,5.0043363674957936e-30,5.947464261262223e-30,1.719470254348924e-30,7.863795400899288e-30
1261,2.5859243342015117,5.0043363674957936e-30,5.802634329444303e-30,1.7379591818150416e-30,7.904028528827368e-30
1262,2.0902947821626716,5.007417855406813e-30,5.8704270634867336e-30,1.633958964818131e-30,7.988348901521457e-30
1263,1.8842340835497993,5.0413142224280286e-30,5.996768067838536e-30,1.648596032395474e-30,8.000530408419706e-30
1264,1.5089366842517664,5.0043363674957936e-30,5.824782523804756e-30,1.7009813268828067e-30,7.937185368842594e-30
1265,1.283523434541293,5.007417855406813e-30,5.752560150890235e-30,1.719470254348924e-30,8.10416876123566e-30
1266,0.9542532928150533,5.053640174072107e-30,5.840189963359854e-30,1.771855548836257e-30,8.161621658889161e-30
1267,0.7455322020097052,4.995091903762735e-30,5.955167981039772e-30,1.7811000125693157e-30,8.387172881817596e-30
1268,0.6487325714016314,4.992010415851715e-30,5.884293759086322e-30,1.7264036021487182e-30,8.454844492922118e-30
1269,0.5480276036572405,4.995091903762735e-30,5.752560150890235e-30,1.734877693904022e-30,8.562157911276482e-30
1270,0.49425440789846414,4.995091903762735e-30,5.801093585488793e-30,1.8188482394793055e-30,8.580710785635284e-30
1271,0.41370629497078637,4.992010415851715e-30,5.9387975765124805e-30,1.756448109281159e-30,8.689796661391593e-30
1272,0.3653054739419741,4.992010415851715e-30,6.021997750110009e-30,1.7233221142376986e-30,8.532062246629894e-30
1273,0.31207513521990693,5.0413142224280286e-30,6.01583477428797e-30,1.756448109281159e-30,8.367696162938595e-30
1274,0.2769910121051512,5.0567216619831265e-30,5.846352939181893e-30,1.7472036455481004e-30,8.289036971038067e-30
1275,0.25886405165693616,5.25085540037736e-30,5.9151086381965175e-30,1.719470254348924e-30,8.274881385946821e-30
1276,0.22154177061708885,5.192307130067988e-30,5.861182599753675e-30,1.7009813268828067e-30,8.176391134150181e-30
1277,0.2082647527863837,5.229284985000223e-30,5.8948863737804515e-30,1.7317962059930025e-30,8.117073244179438e-30
1278,0.13571736224453373,5.3032406948646926e-30,5.871775214447805e-30,1.7972778241021685e-30,7.872227362937059e-30
1279,0.11380821553539514,5.290914743220614e-30,5.895849338752645e-30,1.938255896031314e-30,7.914223920470468e-30
1280,0.09507300509036731,5.290914743220614e-30,5.964412444772831e-30,1.9421077559200886e-30,7.894128797523387e-30
1281,0.055604734064572094,5.509700384903004e-30,5.905093802485704e-30,1.975233750963549e-30,7.749148402428562e-30
1282,0.04277069592680218,5.546678239835239e-30,5.701715600358412e-30,1.8643001861668443e-30,7.841340261453948e-30
1283,0.036073923361082345,5.623715437610729e-30,5.788767633844715e-30,1.991411562496402e-30,7.832535150489453e-30
1284,0.0317363271838923,5.4511521145936324e-30,5.832678836576744e-30,2.006048630073745e-30,7.962035131339881e-30
1285,0.027146435914219044,5.1430033234916746e-30,5.8001306205165995e-30,1.8180778675015506e-30,7.788918855780158e-30
1286,0.02372484931510378,5.1430033234916746e-30,5.949775377195488e-30,1.925929944387236e-30,7.774798629558985e-30
1287,0.021565569248922545,5.0043363674957936e-30,5.840189963359854e-30,1.8034407999242077e-30,7.88110996248916e-30
1288,7.553501413751762,5.044395710339048e-30,5.6830340798978556e-30,1.6609219840395522e-30,7.912581613803047e-30
1289,4.8741318941446785,5.0782920773602635e-30,5.751597185918041e-30,1.6524478922842484e-30,7.911076981033995e-30
1290,13.039304206229154,4.104541897478077e-30,5.71250080804698e-30,1.6462849164622092e-30,7.956991602298017e-30
1291,7.853152910960269,4.15692719196541e-30,5.731567514496414e-30,1.6493664043732288e-30,8.00594633407191e-30
1292,7.0566051992604075,4.055238090901764e-30,5.782412065028237e-30,1.654759008217513e-30,7.935388084999961e-30
1293,4.472797657857554,4.15384570405439e-30,5.843464044265312e-30,1.677099795572405e-30,7.748396086044036e-30
1294,3.3851720331355004,4.1168678491221554e-30,5.932634600690441e-30,1.5877366461528372e-30,7.769232240629875e-30
1295,2.3469190241325197,4.15384570405439e-30,5.862530750714746e-30,1.5592328829759061e-30,7.688613264547656e-30
1296,1.7656446438585127,4.1815790952535665e-30,6.0705311847085674e-30,1.560003254953661e-30,7.674711210077995e-30
1297,1.5496153051603805,4.215475462274782e-30,6.176072145660988e-30,1.590047762086102e-30,7.676302359231268e-30
1298,1.2476068426263822,4.425016640224113e-30,6.1575832181948705e-30,1.633958964818131e-30,7.774284045151969e-30
1299,1.0889332392389548,4.354142418270663e-30,6.1360128028177334e-30,1.6462849164622092e-30,7.70758367449987e-30
1300,0.8434714845061856,4.338734978715565e-30,6.310309462784778e-30,1.6093070615299743e-30,7.815887893532656e-30
1301,0.7546718506177186,4.526705741287759e-30,6.45648754556377e-30,1.5692477186867198e-30,7.814845935340087e-30
1302,0.5174084463817771,4.255534805118036e-30,6.481139448851926e-30,1.5877366461528372e-30,7.9112274443109e-30
1303,5.525576057974455,4.22780141391886e-30,6.615376765975716e-30,1.6054552016411998e-30,7.830609220545066e-30
1304,4.394290254223576,4.2185569501858014e-30,6.788517867976129e-30,1.603144085707935e-30,7.863379369938645e-30
1305,3.956820410791747,4.22780141391886e-30,6.610754534109187e-30,1.6432034285511896e-30,7.688219050762164e-30
1306,3.1529847294204076,4.2401273655629385e-30,6.515806187850896e-30,1.6524478922842484e-30,7.712230732807089e-30
1307,2.8397815243648235,4.317164563338428e-30,6.092871972063459e-30,1.6308774769071113e-30,7.756875444014031e-30
1308,2.4147523193344953,4.30175712378333e-30,6.2055388738101126e-30,1.6855738873277088e-30,7.864342334910839e-30
1309,1.781963745205756,4.190823558986625e-30,6.0245014590377125e-30,1.6740183076613854e-30,7.883806264411302e-30
1310,1.525122905309273,4.067564042545842e-30,5.912797522263253e-30,1.7040628147938263e-30,7.798692950247924e-30
1311,1.123989064819872,4.08297148210094e-30,6.045879281420411e-30,1.6578404961285326e-30,7.895521335151145e-30
1312,1.0846941848034246,4.092215945833999e-30,6.391005927454603e-30,1.633958964818131e-30,7.835977750265045e-30
1313,0.7480835501592834,4.104541897478077e-30,6.092294193080143e-30,1.5869662741750823e-30,7.965472464900782e-30
1314,0.48909656962611486,4.070645530456862e-30,6.2222944643262816e-30,1.5476773033095827e-30,7.90881401334934e-30
1315,0.419048612128971,4.018260235969529e-30,6.1506498703950764e-30,1.5908181340638568e-30,7.861604655587548e-30
1316,0.3507379410776032,4.030586187613607e-30,6.237894496875818e-30,1.5684773467089649e-30,7.883126922716075e-30
1317,0.3339254556099868,3.922734110727922e-30,6.354798444500123e-30,1.5499884192428474e-30,7.803315182114453e-30
1318,0.28547440431960097,3.9196526228169024e-30,6.530635848422678e-30,1.6493664043732288e-30,7.721721956314272e-30
1319,0.26295997549765493,3.959711965660157e-30,6.437420839114336e-30,1.7256332301709633e-30,7.72276541913961e-30
1320,0.22188513137669022,4.169253143609488e-30,6.56665073838272e-30,1.7441221576370808e-30,7.7938322340875e-30
1321,0.16758416158805878,4.095297433745018e-30,6.859392089929579e-30,1.7441221576370808e-30,7.912228777418705e-30
1322,0.14285533977307918,4.193905046897645e-30,7.002103498808673e-30,1.845811258700727e-30,7.905412790974897e-30
1323,0.12053272831473834,4.280186708406193e-30,7.162148277187253e-30,1.8650705581445992e-30,7.942775831896009e-30
1324,0.0883334292611997,4.289431172139252e-30,6.994399779031124e-30,1.7880333603691098e-30,8.054673113981292e-30
1325,0.07382205301757792,4.1661716556984686e-30,7.062192513073555e-30,1.7595295971921787e-30,8.053619871042955e-30
1326,0.05387354201889398,4.178497607342547e-30,6.838014267546881e-30,1.8034407999242077e-30,7.81108510573384e-30
1327,0.03905576576295291,4.169253143609488e-30,6.548932182894357e-30,1.7626110851031983e-30,7.860541632536212e-30
1328,0.031891805919658615,3.981282381037294e-30,6.558176646627416e-30,1.7965074521244136e-30,7.766499827521276e-30
1329,0.025423874387734278,4.0583195788127834e-30,6.171642506788897e-30,1.7811000125693157e-30,7.732322846488632e-30
1330,0.018577490335806395,4.067564042545842e-30,6.2962501741907515e-30,1.7102257906158654e-30,7.776629015322537e-30
1331,3.2003552893268896,4.045993627168705e-30,6.375598487899506e-30,1.8835594856107167e-30,7.710714062975884e-30
1332,2.39518507997354,4.033667675524627e-30,6.084590473302594e-30,1.7811000125693157e-30,7.717033520605905e-30
1333,2.0841340573401457,4.0583195788127834e-30,6.1123238645017704e-30,1.7811000125693157e-30,7.820431884495194e-30
1334,1.8193714992075227,4.00901577223647e-30,5.993493986933078e-30,1.734877693904022e-30,7.826509848565782e-30
1335,1.37171711414671,3.981282381037294e-30,6.0106347634381244e-30,1.6801812834834246e-30,7.748558586383093e-30
1336,1.2119148361530288,4.0429121392576855e-30,6.0189162621989895e-30,1.6301071049293564e-30,7.755431748872125e-30
1337,1.0598941545668568,4.0429121392576855e-30,6.00370141563833e-30,1.6146996653742585e-30,7.682931771211714e-30
1338,0.9755463074053813,4.129193800766234e-30,6.0969164249466725e-30,1.5838847862640628e-30,7.688805857542095e-30
1339,0.6781678458751216,4.280186708406193e-30,6.102886807774273e-30,1.627025617018337e-30,7.694776240369695e-30
1340,0.517744956294936,4.267860756762115e-30,6.076886753525045e-30,1.6000625977969155e-30,7.630673618193366e-30
1341,0.4655117490750158,4.22780141391886e-30,6.091523821102388e-30,1.618551525263033e-30,7.637467787462022e-30
1342,0.44380542987310384,4.22780141391886e-30,6.11540535241279e-30,1.6093070615299743e-30,7.627453704067593e-30
1343,0.3720114650770145,4.22780141391886e-30,6.0035088226438916e-30,1.6208626411962977e-30,7.675066303411492e-30
1344,0.362415752475388,4.314083075427408e-30,5.926664217862841e-30,1.627025617018337e-30,7.618347666549287e-30
1345,0.24626700483244338,4.351060930359643e-30,6.0250792380210286e-30,1.6277959889960917e-30,7.625141835817944e-30
1346,0.19376208820434218,4.4003647369359565e-30,5.9387975765124805e-30,1.648596032395474e-30,7.600243925072047e-30
1347,0.1387371220419982,4.314083075427408e-30,6.0766941605306066e-30,1.624714501085072e-30,7.626887209830045e-30
1348,0.12227245404744894,4.22780141391886e-30,6.129849826995694e-30,1.611618177463239e-30,7.647293039443936e-30
1349,0.09166913689678015,4.2031495106307035e-30,6.23153892805934e-30,1.611618177463239e-30,7.604535137729385e-30
1350,0.06897468812753385,4.08297148210094e-30,6.1290794550179394e-30,1.661692356017307e-30,7.586738341337032e-30
1351,0.05734835484145678,4.030586187613607e-30,5.9233901369573826e-30,1.741811041703816e-30,7.627407812768137e-30
1352,0.05517864029693004,4.067564042545842e-30,6.021419971126693e-30,1.7325665779707574e-30,7.614766640558942e-30
1353,0.0460629742796589,4.08297148210094e-30,6.0551237451534695e-30,1.719470254348924e-30,7.530453038712315e-30
1354,0.04241887283161859,4.0583195788127834e-30,5.932634600690441e-30,1.7009813268828067e-30,7.594185521227457e-30
1355,0.03727346382815103,4.0213417238805485e-30,5.738500862296208e-30,1.6855738873277088e-30,7.56086392392402e-30
1356,0.031601411486630135,3.996689820592392e-30,5.9143382662187626e-30,1.707144302704846e-30,7.56312764392506e-30
1357,0.030310406373092676,4.00901577223647e-30,6.010442170443686e-30,1.7017516988605616e-30,7.549266966856548e-30
1358,0.025564618420453756,4.15692719196541e-30,5.829597348665724e-30,1.7995889400354332e-30,7.544496528662267e-30
1359,0.023020987305331135,4.1661716556984686e-30,5.82420474482144e-30,1.7757074087250315e-30,7.573954981331162e-30
1360,0.018668239847589103,4.252453317207017e-30,5.7833750300004305e-30,1.6678553318393462e-30,7.61067403942712e-30
1361,0.017219994563878207,4.5020538379996025e-30,5.9025900935580004e-30,1.6578404961285326e-30,7.568904681441837e-30
1362,0.015460208448228898,4.511298301732661e-30,5.843464044265312e-30,1.7017516988605616e-30,7.61994859581556e-30
1363,0.013232687930800692,4.526705741287759e-30,5.894308594797135e-30,1.648596032395474e-30,7.614255065417465e-30
1364,0.008647242664291661,4.548276156664896e-30,5.9012419425969294e-30,1.6054552016411998e-30,7.617438116040395e-30
1365,0.007881845265983007,4.5760095478640724e-30,5.9603679918896175e-30,1.71407765050464e-30,7.640616231531265e-30
1366,0.0070867416428301525,4.548276156664896e-30,5.969805048617115e-30,1.787262988391355e-30,7.59520641456126e-30
1367,0.006736821624946212,4.526705741287759e-30,6.026042202993222e-30,1.7687740609252374e-30,7.592750853882166e-30
1368,0.006030993286326778,4.514379789643681e-30,6.093642344041214e-30,1.793425964213394e-30,7.561099398952377e-30
1369,0.005314462185246554,4.511298301732661e-30,6.218635197431946e-30,1.8250112153013447e-30,7.5842165768161e-30
1370,0.004722212414628786,4.514379789643681e-30,6.2132425935876616e-30,1.7849518724580902e-30,7.554279650926646e-30
1371,0.003923827465412606,4.403446224846976e-30,6.299331662101771e-30,1.7811000125693157e-30,7.577409618168906e-30
1372,0.0029497755751473364,4.2031495106307035e-30,5.8997011986414196e-30,1.719470254348924e-30,7.572835534550987e-30
1373,0.0026370247276344566,4.2185569501858014e-30,5.87100484247005e-30,1.7911148482801293e-30,7.597782345861878e-30
1374,0.0021630619082345457,4.2771052204951734e-30,5.8740863303810694e-30,1.7294850900597378e-30,7.566894492062383e-30
1375,0.001838928403314323,4.215475462274782e-30,5.913375301246569e-30,1.771855548836257e-30,7.613069414795451e-30
1376,6.17994280052616,4.3048386116943496e-30,5.991375463994252e-30,1.763381457080953e-30,7.639213161474123e-30
1377,4.4155848823475505,4.3418164666265845e-30,6.08670899624142e-30,1.7102257906158654e-30,7.72424296851882e-30
1378,3.7501548974085988,4.292512660050271e-30,6.1708721348111424e-30,1.7479740175258553e-30,7.745852504347952e-30
1379,3.0302062913772567,4.15384570405439e-30,6.0961460529689176e-30,1.7048331867715812e-30,7.735829393156909e-30
1380,2.5755375243611045,4.104541897478077e-30,6.031242213843068e-30,1.735648065881777e-30,7.733956877675823e-30
1381,2.19961783172718,4.2185569501858014e-30,6.15007209141176e-30,1.719470254348924e-30,7.7784345746454e-30
1382,1.9233031083249559,4.292512660050271e-30,6.079968241436065e-30,1.7102257906158654e-30,7.697797542969953e-30
1383,8.52406849635149,4.317164563338428e-30,6.0474200253759206e-30,1.735648065881777e-30,7.7212246751841e-30
1384,5.312372669669681,4.317164563338428e-30,5.9819384072667546e-30,1.821929727390325e-30,7.703178862068469e-30
1385,16.53869287077679,4.366468369914741e-30,6.0684126617697414e-30,1.735648065881777e-30,7.640562064751579e-30
1386,13.404582143900637,4.329490514982506e-30,6.0745756375917806e-30,1.6948183510607676e-30,7.668667852561096e-30
1387,10.928772773889733,4.30175712378333e-30,6.073034893636271e-30,1.741811041703816e-30,7.668285675837756e-30
1388,8.861399427289271,4.30175712378333e-30,6.1331239079011526e-30,1.720240626326679e-30,7.738068286717259e-30
1389,7.749877866523258,4.22780141391886e-30,6.1346646518566624e-30,1.7541369933478944e-30,7.744724782087547e-30
1390,5.304878621934897,4.1661716556984686e-30,6.0397163055983716e-30,1.7595295971921787e-30,7.674440376179566e-30
1391,4.04165346151344,4.1661716556984686e-30,6.027390353954293e-30,1.7687740609252374e-30,7.731405772815894e-30
1392,3.1861749528167214,4.22780141391886e-30,5.913567894241008e-30,1.6824923994166892e-30,7.737990045813268e-30
1393,2.917854482963265,4.2031495106307035e-30,5.8935382228193804e-30,1.756448109281159e-30,7.810049918388732e-30
1394,2.233982107273512,4.08297148210094e-30,5.962871700817321e-30,1.713307278526885e-30,7.908738029394503e-30
1395,1.8235965141588597,4.4157721764910544e-30,5.954975388045333e-30,1.6855738873277088e-30,7.80309851499571e-30
1396,8.879439725260589,4.3633868820037215e-30,5.8740863303810694e-30,1.6886553752387284e-30,7.91575337968021e-30
1397,8.111659171482057,4.329490514982506e-30,6.049731141309185e-30,1.6948183510607676e-30,7.809913749123133e-30
1398,6.973644966531401,4.3787943215588194e-30,6.0921016000857045e-30,1.6855738873277088e-30,7.684238544771636e-30
1399,5.644211187962111,4.4157721764910544e-30,6.085360845280349e-30,1.6732479356836305e-30,7.785379207190962e-30
1400,4.9401477760989,4.338734978715565e-30,6.15315357932278e-30,1.7256332301709633e-30,7.735380260275347e-30
1401,4.317987228805579,4.264779268851095e-30,6.0322051788152614e-30,1.6239441291073173e-30,7.746379878133505e-30
1402,2.9895196970037494,4.2771052204951734e-30,6.130812791967888e-30,1.7811000125693157e-30,7.71484879382524e-30
1403,2.121813515587504,4.255534805118036e-30,5.96903467663936e-30,1.7965074521244136e-30,7.693230230199494e-30
1404,1.6945338599657118,4.095297433745018e-30,5.710767471097032e-30,1.902048413076834e-30,7.699398472236225e-30
1405,1.513935047868605,4.15692719196541e-30,5.8064861893330774e-30,1.8280927032123643e-30,7.703142750882012e-30
1406,1.2152387815683563,4.30175712378333e-30,5.824012151827001e-30,1.7972778241021685e-30,7.805433705053279e-30
1407,1.1172527642385008,4.30175712378333e-30,5.974427280483644e-30,1.7995889400354332e-30,7.784465142783763e-30
1408,1.0032967835431348,4.3633868820037215e-30,5.780871321072727e-30,1.8404186548564426e-30,7.7122691009427e-30
1409,0.8458153985056825,4.30175712378333e-30,5.876397446314334e-30,1.772625920814012e-30,7.655005787018099e-30
1410,0.7187408981738049,4.193905046897645e-30,5.787804668872521e-30,1.763381457080953e-30,7.742154117001621e-30
1411,0.6458581222505108,4.215475462274782e-30,5.8371084754488344e-30,1.8650705581445992e-30,7.671246793127252e-30
1412,0.5177255922078993,4.215475462274782e-30,5.7826046580226756e-30,1.7472036455481004e-30,7.718821024335539e-30
1413,0.4029690430032402,4.2185569501858014e-30,5.807256561310832e-30,1.7841815004803353e-30,7.700906114270815e-30
1414,0.33941419545762125,4.22780141391886e-30,5.751019406934725e-30,1.8211593554125702e-30,7.74178172039128e-30
1415,0.2959878195948869,4.22780141391886e-30,5.730026770540904e-30,1.9513522196531474e-30,7.712196878569785e-30
1416,0.25731541996304014,4.30175712378333e-30,5.855597402914952e-30,1.8065222878352272e-30,7.714632126706497e-30
1417,0.21848291186691904,4.178497607342547e-30,5.846352939181893e-30,1.800359312013188e-30,7.821208275004026e-30
1418,0.20235734549011047,4.215475462274782e-30,5.86195297173143e-30,1.7472036455481004e-30,7.796821187083222e-30
1419,0.1740644905801715,4.15384570405439e-30,5.9595976199118626e-30,1.7880333603691098e-30,7.817350396584175e-30
1420,0.14754240228354007,4.2031495106307035e-30,5.960560584884056e-30,1.830403819145629e-30,7.768780850799159e-30
1421,0.13414326506153257,4.00901577223647e-30,5.9172271611353434e-30,1.707144302704846e-30,7.785716997247615e-30
1422,0.11674372911220882,3.8611043525075304e-30,5.966530967711657e-30,1.7163887664379046e-30,7.75865692921259e-30
1423,0.10248903089802432,3.8980822074397654e-30,6.0035088226438916e-30,1.7163887664379046e-30,7.796628594088783e-30
1424,0.09070252689130238,3.907326671172824e-30,5.877167818292089e-30,1.7163887664379046e-30,7.722642039252548e-30
1425,0.07669985927180577,3.9689564293932156e-30,5.818619547982717e-30,1.7163887664379046e-30,7.664506038321896e-30
1426,0.0486292542177108,3.9689564293932156e-30,5.8802493062031085e-30,1.7595295971921787e-30,7.664250250751157e-30
1427,0.04507994844667418,3.9689564293932156e-30,5.975968024439154e-30,1.6208626411962977e-30,7.663986187700189e-30
1428,0.03835578576360213,3.9843638689483135e-30,6.000619927727311e-30,1.6855738873277088e-30,7.714709615294103e-30
1429,0.028683736782901478,3.959711965660157e-30,5.868693726536785e-30,1.6308774769071113e-30,7.729575387052342e-30
1430,0.025440318583863347,3.959711965660157e-30,5.927434589840596e-30,1.741811041703816e-30,7.708336743200781e-30
1431,0.02131983891358802,3.972037917304235e-30,6.021997750110009e-30,1.7102257906158654e-30,7.659664130071085e-30
1432,0.0171933906987419,3.981282381037294e-30,5.925123473907331e-30,1.6370404527291505e-30,7.65114489933271e-30
1433,0.013284784272532827,3.907326671172824e-30,5.9603679918896175e-30,1.654759008217513e-30,7.655839353572154e-30
1434,0.010105896036048513,3.8980822074397654e-30,6.022768122087764e-30,1.670166447772611e-30,7.677509827028433e-30
1435,0.00838976703196651,3.959711965660157e-30,6.090560856130195e-30,1.697899838971787e-30,7.692850310425308e-30
1436,0.007225005019435057,4.104541897478077e-30,6.0013902997050656e-30,1.670936819750366e-30,7.640982609610529e-30
1437,0.0038734830920444073,4.1661716556984686e-30,6.128501676034623e-30,1.670166447772611e-30,7.551426867196523e-30
1438,0.003271223585846169,4.1661716556984686e-30,6.249257483547703e-30,1.6362700807513956e-30,7.55126511917385e-30
1439,0.0026705848944897446,4.1661716556984686e-30,6.378102196827209e-30,1.661692356017307e-30,7.591908259531496e-30
1440,0.0019563963692540804,4.132275288677253e-30,6.526013616556149e-30,1.6740183076613854e-30,7.555739144712627e-30
1441,0.0016822367308057,4.132275288677253e-30,6.1770351106331816e-30,1.6886553752387284e-30,7.627670371186337e-30
1442,0.0015473790172181741,4.104541897478077e-30,6.374250336938435e-30,1.661692356017307e-30,7.656344910182556e-30
1443,0.0012876481674410302,4.08297148210094e-30,6.26023528423071e-30,1.6894257472164833e-30,7.60220220462097e-30
1444,0.0010596281670991348,4.104541897478077e-30,6.23153892805934e-30,1.6863442593054637e-30,7.6223921194325e-30
1445,0.0009654529418418016,4.104541897478077e-30,6.350946584611349e-30,1.670936819750366e-30,7.56171328912215e-30
1446,0.0008314852297960308,4.08297148210094e-30,6.30549463792381e-30,1.6647738439283267e-30,7.558555817256294e-30
1447,0.0006826857283193726,3.996689820592392e-30,6.201687013921338e-30,1.655529380195268e-30,7.57186053251664e-30
1448,0.0005047287906694328,3.972037917304235e-30,6.099997912857692e-30,1.6732479356836305e-30,7.581417959865662e-30
1449,0.00044273006052215663,3.9689564293932156e-30,6.259464912252955e-30,1.6894257472164833e-30,7.58354174901918e-30
1450,0.0003945955133694474,3.9689564293932156e-30,6.275642723785808e-30,1.7079146746826008e-30,7.657227377301605e-30
1451,0.0003495980235322901,3.972037917304235e-30,6.094605309013408e-30,1.814996379590531e-30,7.715637221396224e-30
1452,0.0002798671036927397,3.910408159083844e-30,6.292398314301977e-30,1.808833403768492e-30,7.725991351796459e-30
1453,0.00025475293704835836,4.033667675524627e-30,6.391968892426797e-30,1.793425964213394e-30,7.651024528711186e-30
1454,0.00022718718294747003,4.178497607342547e-30,6.376561452871699e-30,1.7841815004803353e-30,7.723641867727583e-30
1455,0.0002117204863132882,4.2031495106307035e-30,6.526783988533904e-30,1.7972778241021685e-30,7.654250461368034e-30
1456,0.00017160319986971072,4.292512660050271e-30,6.470546834157796e-30,1.8034407999242077e-30,7.659618991088014e-30
1457,0.00015085573825169586,4.2771052204951734e-30,6.329376169234212e-30,1.713307278526885e-30,7.714018236536723e-30
1458,0.0001272745509870652,4.314083075427408e-30,6.391198520449042e-30,1.7325665779707574e-30,7.656252375267259e-30
1459,0.00012087392452727125,4.354142418270663e-30,6.361924385294356e-30,1.8096037757462468e-30,7.598855901342597e-30
1460,0.00011780325048339647,4.511298301732661e-30,6.01583477428797e-30,1.7965074521244136e-30,7.603117021344553e-30
1461,0.00010594484569831432,4.425016640224113e-30,5.999849555749556e-30,1.7256332301709633e-30,7.567102131384512e-30
1462,9.746324686128499e-05,4.4003647369359565e-30,5.9965754748440976e-30,1.778018524658296e-30,7.541713710355904e-30
1463,9.137745188084172e-05,4.314083075427408e-30,6.0383681546373006e-30,1.8766261378109226e-30,7.551066507648335e-30
1464,7.818806743306906e-05,4.329490514982506e-30,5.898738233669226e-30,1.778788896636051e-30,7.573954981331162e-30
1465,7.512200625453697e-05,4.215475462274782e-30,5.847123311159648e-30,1.7995889400354332e-30,7.625867068812628e-30
1466,7.099919557060886e-05,4.3048386116943496e-30,6.035286666726281e-30,1.7017516988605616e-30,7.607183291402918e-30
1467,6.456632330141863e-05,4.30175712378333e-30,5.853478879976126e-30,1.691736863149748e-30,7.576620438281538e-30
1468,5.903046297249317e-05,4.3048386116943496e-30,5.8064861893330774e-30,1.728714718081983e-30,7.602515168236932e-30
1469,4.2925124790640264e-05,4.314083075427408e-30,5.771819450334107e-30,1.7102257906158654e-30,7.566163240536623e-30
1470,3.4337983920651646e-05,4.292512660050271e-30,5.9387975765124805e-30,1.6301071049293564e-30,7.61067403942712e-30
1471,2.7848193894623662e-05,4.1661716556984686e-30,6.0836275083304006e-30,1.6455145444844543e-30,7.572426274437804e-30
1472,2.4063710394799325e-05,4.3633868820037215e-30,6.092294193080143e-30,1.6455145444844543e-30,7.619171452990344e-30
1473,2.026320295515127e-05,4.354142418270663e-30,6.1169460963683e-30,1.67632942359465e-30,7.645154203962727e-30
1474,1.7160964536924074e-05,4.354142418270663e-30,6.0961460529689176e-30,1.6586108681062875e-30,7.716430915181899e-30
1475,1.3234330535016113e-05,4.351060930359643e-30,6.368087361116395e-30,1.6424330565734347e-30,7.722834632246987e-30
1476,1.2701542481005545e-05,4.351060930359643e-30,6.2794945836745825e-30,1.6216330131740526e-30,7.729334645809294e-30
1477,1.0603655904778575e-05,4.351060930359643e-30,6.0836275083304006e-30,1.633958964818131e-30,7.810838345959716e-30
1478,9.105834979203475e-06,4.391120273202898e-30,6.1046201447242215e-30,1.6894257472164833e-30,7.949664040712732e-30
1479,8.377010570630335e-06,4.452750031423289e-30,6.1290794550179394e-30,1.6647738439283267e-30,7.791819787758892e-30
1480,7.3109084505216975e-06,4.440424079779211e-30,6.0167977392601635e-30,1.5869662741750823e-30,7.772523624812177e-30
1481,6.080982676764159e-06,4.292512660050271e-30,5.96749393268385e-30,1.581573670330798e-30,7.716250359249613e-30
1482,4.979765197140337e-06,4.15692719196541e-30,6.028160725932048e-30,1.6586108681062875e-30,7.755431748872125e-30
1483,4.266493898437706e-06,4.15384570405439e-30,6.2132425935876616e-30,1.7317962059930025e-30,7.708673780941049e-30
1484,3.795339618086557e-06,4.095297433745018e-30,6.451287534713924e-30,1.7911148482801293e-30,7.666387581599597e-30
1485,12.187430950247053,4.092215945833999e-30,6.287968675429886e-30,1.765692573014218e-30,7.758326662319782e-30
1486,9.315808753183664,4.15384570405439e-30,6.1693313908556326e-30,1.7317962059930025e-30,7.645087247804505e-30
1487,6.598297833303689,4.178497607342547e-30,6.324946530362121e-30,1.8057519158574723e-30,7.599912153546471e-30
1488,5.1978746325994285,4.366468369914741e-30,6.318013182562327e-30,1.734877693904022e-30,7.562525790817439e-30
1489,13.976640086840185,4.280186708406193e-30,6.256383424341936e-30,1.6208626411962977e-30,7.567102131384512e-30
1490,11.589906759335438,4.141519752410312e-30,6.031242213843068e-30,1.6239441291073173e-30,7.593664918289365e-30
1491,8.419954194311789,4.141519752410312e-30,6.016605146265725e-30,1.6239441291073173e-30,7.615163863609972e-30
1492,5.63900866175052,4.2031495106307035e-30,6.010442170443686e-30,1.5653958587979453e-30,7.574532760314478e-30
1493,4.559930045015481,4.264779268851095e-30,6.1254201881236036e-30,1.5499884192428474e-30,7.569975979973402e-30
1494,3.8457163367852334,4.2401273655629385e-30,5.996768067838536e-30,1.6855738873277088e-30,7.566798947881548e-30
1495,3.2667521583211103,4.243208853473958e-30,6.076886753525045e-30,1.581573670330798e-30,7.541810006853124e-30
1496,2.9328109780900493,4.169253143609488e-30,5.969612455622676e-30,1.6955887230385224e-30,7.555050022904401e-30
1497,2.710556381566202,4.1815790952535665e-30,5.93128644972937e-30,1.67632942359465e-30,7.630441152430547e-30
1498,2.4826989416559653,4.252453317207017e-30,6.021227378132254e-30,1.6678553318393462e-30,7.664112576852789e-30
1499,2.301885677335992,4.15692719196541e-30,6.2531093434364774e-30,1.655529380195268e-30,7.764943284921691e-30


==> Algo1vsIfca_Algo1_baseline.csv <==
0,21.009549133372886,131.41597265334994,326.01070135974527
1,14.607614419559617,107.39935456152827,280.77210115040685
2,10.507055781605183,59.80189078939305,217.7960895398807
3,7.826344754628029,45.071112326503275,166.34951373005862
4,5.526295301899129,30.79845157680455,148.14428090826326
5,3.993072963055274,15.212360408517272,117.34746757842427
6,2.3671158635647287,11.497541204029497,104.05666721610663
7,1.6852536476417814,8.756026458836079,92.95811575920244
8,1.2047794109953966,6.600213033608121,122.9746945467794
9,0.871338713104338,5.9141341794292694,108.64590586462788
10,0.6632729923239838,5.1092330351970165,80.39691935732334
11,0.46704913804236986,4.185576063817203,65.63023235105449
12,0.3436913794429488,3.3191966612927084,59.78245602974474
13,0.24331148573787442,2.4123262955112876,50.371192174125596
14,0.1823196968440317,2.1086841786810564,46.60504408862776
15,0.12791913740618285,1.845663449613203,45.98544563221135
16,0.09391476039771912,1.1757145696224205,42.30784464143598
17,0.06572897446419729,1.0016542821601975,37.120043016323066
18,0.047339128437151747,0.8247465310086558,34.864681289979124
19,0.028119929777753832,0.661593397898674,31.8020332692811
20,0.019793513748877983,0.5615903648791468,30.07585112412095
21,0.014341212875861086,0.4835123197837118,25.920611451055148
22,0.01010352751695204,0.3485758631151202,24.784097471272812
23,0.00731282852783795,0.2808983476545247,23.265506701235086
24,0.00548752347692228,0.1933956014344738,21.993254850208835
25,0.003844511285255453,0.11326942046398787,21.001355950487795
26,0.0027323904889728842,0.10413916187682666,18.2868472455606
27,0.0019151342685077592,0.0957521001092492,15.119816230809917
28,0.0011339444134646824,0.08303016567608605,14.30359199398028
29,0.0008028525322061829,0.08003029412947982,13.619196576926726
30,0.0004746418020788507,0.07489887405398743,12.944479262200572
31,0.000345050207135423,0.06746200133907924,12.339426009973138
32,0.00024384296497382768,0.05793799320443979,11.915223171095851
33,0.00017783877430735954,0.056404986101190956,11.806202740677334
34,0.00012756066593710275,0.047428753582335975,11.265373590417806
35,9.251653837021209e-05,0.035788922714193226,10.808401526584998
36,6.731106604462614e-05,0.032201805309456565,10.679146817253418
37,4.0142447555408644e-05,0.02480203756918888,10.55608810515681
38,2.404501197938925e-05,0.021396976842666445,10.264099269820964
39,1.4486054404584272e-05,0.014076734760254814,10.139117070037287
40,1.031622554237489e-05,0.012710999645482873,9.551788349082996
41,7.3732823593646e-06,0.009299886108897109,9.417186244533324
42,5.875230195372143e-06,0.00795618658940674,9.240423598946549
43,4.286025623835497e-06,0.007313577411369974,9.143398324134177
44,2.957807837453883e-06,0.006403480913571951,8.491704623864495
45,2.046395464287336e-06,0.005143839657248539,8.356954679886375
46,1.4766248061477803e-06,0.00450937278532123,6.951650338788632
47,8.901333283186427e-07,0.0040558932696283115,6.518243568316809
48,6.439438058130814e-07,0.003365137145776432,6.437148516680582
49,4.4476299142516196e-07,0.0029104842441630622,6.323127690239115
50,3.173856778824436e-07,0.002147875081393807,6.126541752809709
51,2.288792895622541e-07,0.0018940715092328885,5.862313432922066
52,1.651312613720082e-07,0.0017972322912330118,5.471868126634023
53,9.933588998328492e-08,0.0016543781879909461,5.393053995331791
54,7.079693549952361e-08,0.0015284405650359957,4.442704490776614
55,5.053934378541459e-08,0.0013954081795044678,4.379776183434937
56,3.656051821671576e-08,0.001078355358827933,4.322618569863509
57,2.5345590745066177e-08,0.0009497270570473904,4.301441771510492
58,1.8346970487528318e-08,0.0008737009407773275,4.193215815844861
59,1.3254478634042876e-08,0.0007804586095015898,4.173673190721863
60,9.576208590904464e-09,0.0007150463812640587,3.693148229221724
61,6.621889679154022e-09,0.0005627888909394447,3.6174877687622398
62,4.716982169445411e-09,0.0004436492582457128,3.2524486581882046
63,3.3650454134247867e-09,0.00038965689406978614,2.8588291209027554
64,2.344837513903511e-09,0.00034844546057923335,2.508081325102867
65,1.6977483392728014e-09,0.00026203608561686575,2.1760547569011495
66,1.014010144079417e-09,0.00023017870854324506,2.070685400685323
67,7.278079182086247e-10,0.0002087134365751127,1.9954758539506343
68,5.20827971825221e-10,0.00019429636273160698,1.9122463373407237
69,4.1284026499286255e-10,0.0001642801502367086,1.884356471600217
70,2.975668986724271e-10,0.00015682278471990755,1.8640515201468133
71,2.1430179686971732e-10,0.00015115445480711243,1.5445666797880233
72,1.5304493446648852e-10,0.00012949385162286983,1.3947244691392602
73,1.0633920572905819e-10,0.0001121915624093588,1.2651738841163165
74,7.645431286421603e-11,9.2884071828332e-05,1.2121862716271847
75,5.312668092713438e-11,7.517766569047382e-05,1.1043115052044186
76,3.195830426848525e-11,6.31528646716813e-05,1.0451478018073268
77,2.2830182486095723e-11,5.406734082026912e-05,1.0089042248443374
78,1.5873992908545364e-11,4.897968628806759e-05,0.9579034983739292
79,1.1620043248982019e-11,4.1476451433492896e-05,0.9445573586600593
80,8.719197615194806e-12,3.7049362434068154e-05,0.9385499612160645
81,6.230621612765681e-12,3.468917885077962e-05,0.9106332016209409
82,3.76060061744018e-12,3.2697373539392684e-05,0.9074595983459943
83,2.6034560828477457e-12,3.062940058215209e-05,0.901745146303575
84,1.9888482093165144e-12,2.760010748792805e-05,0.8992000974647418
85,1.2121450069533252e-12,2.4201019038012544e-05,0.8505518319588101
86,9.022286374979458e-13,2.1568757638903544e-05,0.7756523529156045
87,6.426675535101652e-13,1.9424336217752992e-05,0.6918776674335586
88,4.562575733381869e-13,1.7641596251104638e-05,0.662499583401667
89,3.2514978370479363e-13,1.5584380966738626e-05,0.633618755233295
90,2.2460447161562615e-13,1.3466817243100366e-05,0.628745156286959
91,1.6163702100805997e-13,1.2725348415066864e-05,0.5776719496837139
92,1.1679815593480712e-13,1.144401787378655e-05,0.5276753996415194
93,8.39834598263631e-14,1.0103203516470777e-05,0.5033008773759967
94,5.813655427288223e-14,9.606495208098423e-06,0.4698730440192104
95,4.197631188525456e-14,8.796159324808802e-06,0.41532331459714095
96,3.0199875855652455e-14,8.231150774321325e-06,0.4032831387444577
97,2.1761495769061913e-14,7.288122988761158e-06,0.39345086304730287
98,1.3135736752418225e-14,6.4722778920111085e-06,0.3830546780558423
99,9.346227739177463e-15,6.048194667264277e-06,0.33772094208100834
100,5.669159607695052e-15,5.380914986467226e-06,0.32767062632581606
101,4.026540675433882e-15,4.85556794012481e-06,0.31859924953948465
102,2.894454214581919e-15,4.389974546595747e-06,0.30418845547804224
103,2.002102063797168e-15,3.852854601725065e-06,0.2972794343586447
104,1.4299260113535803e-15,3.4783224009798983e-06,0.2617974355485787
105,9.937267547796377e-16,3.2889340229283133e-06,0.2569984212639755
106,7.143232506726291e-16,3.019576654944475e-06,0.24719571349158798
107,5.095914778508695e-16,2.561587001865292e-06,0.24036583933314482
108,3.5509546183160705e-16,2.356658693345281e-06,0.2200874819504407
109,2.127878623545043e-16,2.261621510875148e-06,0.2182775338870835
110,1.5202161253142561e-16,2.038253245708402e-06,0.21475098308392612
111,1.0885703182855404e-16,1.8980883467177357e-06,0.21091590619481232
112,7.817426404656739e-17,1.6685394274576658e-06,0.20467969809906675
113,5.719326422808782e-17,1.5700878556736264e-06,0.1945429955608186
114,4.286384476398008e-17,1.3185544944600732e-06,0.17215153865955343
115,3.135519455988647e-17,1.2569301990993315e-06,0.16327975300772565
116,2.3169321711548182e-17,1.1635064696400522e-06,0.16124565073452837
117,1.759613441704149e-17,1.1111919873748003e-06,0.1297854991236834
118,1.268542335648231e-17,1.0868735135228477e-06,0.11978726506780182
119,9.156258584644122e-18,8.746172090770797e-07,0.10980899349397442
120,6.6165220191967054e-18,7.256277000081787e-07,0.08824146196333559
121,4.0117339359486394e-18,6.859357971437182e-07,0.0812478140450005
122,2.8826641694171022e-18,6.21647253358831e-07,0.0769013679524716
123,1.7606913881241475e-18,5.209068801116597e-07,0.07340323961499658
124,1.2485990374295827e-18,4.5658684781342457e-07,0.06850264998224662
125,7.699916501007969e-19,3.9525088503872553e-07,0.06407696348354822
126,5.714367838390021e-19,3.769838954757094e-07,0.050032306374515216
127,3.9215883494454057e-19,3.414799042774187e-07,0.04650373747327601
128,2.780564446926774e-19,3.0951322392955314e-07,0.04144969638809868
129,2.2925078811853063e-19,2.6077954726901447e-07,0.03933479974894092
130,1.6331366945195862e-19,2.1968194205238226e-07,0.03580972175551908
131,1.0009718228126495e-19,1.914004188657352e-07,0.03298361846401005
132,7.156604574787132e-20,1.810690162622638e-07,0.03195799704490696
133,5.095696003170757e-20,1.6194537356540623e-07,0.030475641638629872
134,3.6283532289354047e-20,1.499812379421499e-07,0.028742883506159243
135,2.4957952448650962e-20,1.3303091657392648e-07,0.028030146948697068
136,1.8045732985005043e-20,1.1140648623687148e-07,0.026419306344650263
137,1.297725252608109e-20,1.0531720000106786e-07,0.025397868880143212
138,9.344243187253151e-21,1.0108062568345677e-07,0.025095847858231872
139,6.742818284242591e-21,8.82024990673295e-08,0.02497385970414866
140,4.6679546171355384e-21,7.235548643202331e-08,0.02352235961167514
141,2.825322492929186e-21,6.959170291464212e-08,0.020118411497331182
142,2.077597846579989e-21,6.469603688845968e-08,0.018866641998033305
143,1.4285123058940464e-21,6.238798317320107e-08,0.018122361163982255
144,1.0245211456659857e-21,5.930719175649375e-08,0.01743331924724409
145,7.072356452863179e-22,5.515893235644155e-08,0.016603044253171967
146,5.045206761901533e-22,4.4916353624554456e-08,0.015235543877424004
147,3.6903261033898135e-22,3.716327284758293e-08,0.015045385673822416
148,2.6686027458125657e-22,3.431348451801193e-08,0.014243999020302468
149,1.9342717638902568e-22,3.16242233985445e-08,0.014126041193283118
150,1.5956979388767022e-22,2.738490482132849e-08,0.013683388394078134
151,1.1319438512802007e-22,2.419590871046068e-08,0.013221534521598294
152,8.116838916928291e-23,2.3504718652833082e-08,0.011482339468116212
153,5.831782510629519e-23,2.2217260459097873e-08,0.01120257798616743
154,4.199183295492956e-23,2.0998253599907457e-08,0.009556961776185122
155,3.029555619907068e-23,1.8423369476919155e-08,0.009014869108138854
156,1.826731198315282e-23,1.730670625230598e-08,0.008665303001541438
157,1.3001142623237631e-23,1.67373942685152e-08,0.008488711352792671
158,9.286429752709906e-24,1.600638793960291e-08,0.007236235548684806
159,6.692927056140294e-24,1.4410707812049001e-08,0.006530003500951026
160,4.7782261523084266e-24,1.3078619242369204e-08,0.00591904458400384
161,3.315419287651758e-24,1.2391446588717943e-08,0.005812614757078158
162,2.3095080375246163e-24,1.1932096323490894e-08,0.005451283760304689
163,1.6710992757930348e-24,1.1298097162054855e-08,0.004633244571604978
164,1.2189668034092327e-24,1.0066764261291892e-08,0.004351735300002785
165,8.594828889000177e-25,8.438757543485481e-09,0.004208425377662706
166,5.09084285436233e-25,8.230053677207307e-09,0.003981551765531205
167,3.598783449618256e-25,7.602453617889514e-09,0.0037915093189883472
168,2.54231725951912e-25,6.941053193495643e-09,0.003714349150511689
169,1.7965281597231757e-25,6.290302131844593e-09,0.0036530439697320047
170,1.3498297556849886e-25,4.825258431784341e-09,0.003588394802996028
171,9.477769345777846e-26,4.192986235096722e-09,0.00334099407323566
172,6.90955378274032e-26,4.111536479385849e-09,0.003293052943743509
173,4.842422666699181e-26,3.232996792970724e-09,0.0032500753098393138
174,2.8706845556218925e-26,3.0128953734704227e-09,0.0032302912908118873
175,2.0343933884744673e-26,2.8758662708354678e-09,0.003088956252686102
176,1.4897835410325113e-26,2.7754497922390667e-09,0.0028786472852922423
177,1.0811535921280272e-26,2.367300749995023e-09,0.0027839797877543776
178,7.699282434957075e-27,2.2450279743369637e-09,0.002774710722512234
179,5.536225832841061e-27,2.1614244311335777e-09,0.002202888545986244
180,4.0429121392576855e-27,1.8500630817628284e-09,0.0019623499128065907
181,2.8732286320412302e-27,1.6235272576467351e-09,0.001740776555904021
182,1.729183104244458e-27,1.5302626107797857e-09,0.0013533932190724662
183,1.0618067784274819e-27,1.484802132632754e-09,0.001282657617761723
184,7.969467294995272e-28,1.3182400980725195e-09,0.001109587520840794
185,5.642327624593287e-28,1.0467826163804304e-09,0.0010821963408221133
186,3.4887373533399247e-28,8.833527197484537e-10,0.0010018193813585042
187,2.6131017485446016e-28,7.84190968406328e-10,0.0009732434807814523
188,1.8301573001127474e-28,7.475355139485568e-10,0.0008746298968235279
189,1.1142660286246792e-28,6.655253524616771e-10,0.0008016366673676349
190,7.099748146989106e-29,6.388001630345295e-10,0.000680355149409285
191,5.541747859177608e-29,6.134811336008411e-10,0.0006398081212903036
192,4.1809627976713626e-29,5.255206571713353e-10,0.0006185525199367833
193,3.01739296247037e-29,4.5516152206925916e-10,0.0005508196183968891
194,2.1496459667272572e-29,3.835891147703661e-10,0.0005246448531525462
195,1.34106353887572e-29,3.2784032488155505e-10,0.0005135633384637187
196,7.888609052210118e-30,2.5113568076423647e-10,0.0004718499393751701
197,3.3526588471893e-30,2.0832116818584614e-10,0.0004467833553419129
198,3.3526588471893e-30,1.7032259802741892e-10,0.0004384019218730648
199,3.3526588471893e-30,1.515316179811659e-10,0.0004346195286974505
200,3.3526588471893e-30,1.382863763355294e-10,0.0004157166915790466
201,3.1554436208840472e-30,1.337967638951008e-10,0.0003852066856974444
202,3.1554436208840472e-30,1.2540387241810636e-10,0.0003767874728543794
203,3.1554436208840472e-30,1.226195616092349e-10,0.0003497496578600896
204,3.1554436208840472e-30,1.115358128137059e-10,0.0003409960621475635
205,3.1554436208840472e-30,1.0014066836151662e-10,0.00033343325210842594
206,3.1554436208840472e-30,9.046346511760557e-11,0.00033139376643699203
207,3.1554436208840472e-30,7.902478642950318e-11,0.0003109619567022549
208,3.1554436208840472e-30,6.77755146930812e-11,0.00029985397988665683
209,3.1554436208840472e-30,6.450228261845467e-11,0.00028545438642371603
210,3.1554436208840472e-30,5.6538594049256e-11,0.00027922118076763997
211,3.1554436208840472e-30,4.564916870752921e-11,0.00027223160939941147
212,3.1554436208840472e-30,4.434033251858875e-11,0.00025863813584767035
213,3.1554436208840472e-30,3.807801222274999e-11,0.00025233295327816476
214,3.1554436208840472e-30,3.686070690785702e-11,0.00023909637655727188
215,3.1554436208840472e-30,3.3374474122919854e-11,0.0002158964547942844
216,3.1554436208840472e-30,3.051605004958944e-11,0.00021177742075956517
217,3.1554436208840472e-30,2.977151029567938e-11,0.00020919871328653486
218,3.1554436208840472e-30,2.922703965013799e-11,0.00019207093854641867
219,3.1554436208840472e-30,2.6627973852161343e-11,0.0001858404631738006
220,3.1554436208840472e-30,2.4782253956134576e-11,0.00018448382333558153
221,3.1554436208840472e-30,2.081034121995803e-11,0.00018381570040493713
222,3.1554436208840472e-30,1.903173261222685e-11,0.00017817036895041664
223,3.1554436208840472e-30,1.6581920623754255e-11,0.00016920668633012634
224,3.1554436208840472e-30,1.5134767384803486e-11,0.00016598251959385
225,3.1554436208840472e-30,1.3103032724692008e-11,0.0001651142669092211
226,3.1554436208840472e-30,1.1696734982681699e-11,0.00016475193360510686
227,3.1554436208840472e-30,1.0553588577048031e-11,0.000161381432924321
228,3.1554436208840472e-30,1.0025689882300034e-11,0.00015921736496632706
229,3.1554436208840472e-30,9.092836260068147e-12,0.0001587827193869618
230,3.1554436208840472e-30,8.778656008902475e-12,0.00014810832992128114
231,3.1554436208840472e-30,8.250724724935024e-12,0.00014245950405966646
232,3.1554436208840472e-30,6.655205633318993e-12,0.00013969994374292768
233,3.1554436208840472e-30,6.021599210671516e-12,0.0001203267394465111
234,3.1554436208840472e-30,5.867871891558836e-12,0.00011500472382640958
235,3.1554436208840472e-30,5.671058571902711e-12,0.00010841641909417901
236,3.1554436208840472e-30,5.451357450187304e-12,0.00010503523601482575
237,3.1554436208840472e-30,4.866117231754817e-12,0.00010424166225328202
238,3.1554436208840472e-30,4.181459341267177e-12,9.595083707238557e-05
239,3.1554436208840472e-30,3.7584951305704384e-12,8.894160346042674e-05
240,3.1554436208840472e-30,3.1903748521937123e-12,7.704571847350509e-05
241,3.1554436208840472e-30,2.8111038114229997e-12,7.518094455507853e-05
242,3.1554436208840472e-30,2.373735973899831e-12,6.991635978608662e-05
243,3.1554436208840472e-30,1.992935747300481e-12,6.734222287611938e-05
244,3.1554436208840472e-30,1.8860877696418007e-12,6.440643524821771e-05
245,3.1554436208840472e-30,1.6973839837650385e-12,6.283800862244818e-05
246,3.1554436208840472e-30,1.664710071653153e-12,6.041086103924324e-05
247,3.1554436208840472e-30,1.44827855595987e-12,5.5984130272684626e-05
248,3.1554436208840472e-30,1.3071502528763022e-12,5.436960287246098e-05
249,3.1554436208840472e-30,1.248918629051144e-12,4.538263767225816e-05
250,3.1554436208840472e-30,1.1600665184455559e-12,3.9787093563700804e-05
251,3.1554436208840472e-30,1.0985496319462732e-12,3.77766042318863e-05
252,3.1554436208840472e-30,1.0672824890426281e-12,3.620289474453891e-05
253,3.1554436208840472e-30,9.192887289805727e-13,3.2153263675091915e-05
254,3.1554436208840472e-30,8.824959539762573e-13,3.14357228702591e-05
255,3.1554436208840472e-30,8.507164860343116e-13,3.0128524382922718e-05
256,3.1554436208840472e-30,8.195982348016112e-13,2.916283267482289e-05
257,3.1554436208840472e-30,6.898609809858086e-13,2.8064364368978333e-05
258,3.1554436208840472e-30,5.743369575261901e-13,2.5771652049161228e-05
259,3.1554436208840472e-30,4.2862908829577167e-13,2.36532362746923e-05
260,3.1554436208840472e-30,3.6759530455747884e-13,2.283201754162487e-05
261,3.1554436208840472e-30,3.174524710357536e-13,2.215268817204558e-05
262,3.1554436208840472e-30,2.7213130604644493e-13,2.1444019202235813e-05
263,3.1554436208840472e-30,2.4960348791229956e-13,2.0612165099644783e-05
264,3.1554436208840472e-30,2.432502006643624e-13,2.024099760984321e-05
265,3.1554436208840472e-30,2.107831831308603e-13,1.9983900351223902e-05
266,3.1554436208840472e-30,1.8509438362540789e-13,1.947648294797785e-05
267,3.1554436208840472e-30,1.661249610204083e-13,1.9366074723560344e-05
268,3.1554436208840472e-30,1.2969200046459885e-13,1.7296253467735612e-05
269,3.1554436208840472e-30,1.1072247001136671e-13,1.6625307443039933e-05
270,3.1554436208840472e-30,1.0788757598684678e-13,1.599447560567968e-05
271,3.1554436208840472e-30,9.166319968367773e-14,1.5783623975811895e-05
272,3.1554436208840472e-30,8.218927394750414e-14,1.4738666345742107e-05
273,3.1554436208840472e-30,6.831893487518624e-14,1.3373196552110732e-05
274,3.1554436208840472e-30,6.295430991789568e-14,1.2931432090196294e-05
275,3.1554436208840472e-30,5.431140830209428e-14,1.1758303156155171e-05
276,3.1554436208840472e-30,5.15953565505544e-14,1.1079373783125601e-05
277,3.1554436208840472e-30,4.685410314360681e-14,1.0753817206470527e-05
278,3.1554436208840472e-30,4.343282135326176e-14,1.0306281350286636e-05
279,3.1554436208840472e-30,3.7309634238413674e-14,1.0008687663861587e-05
280,3.1554436208840472e-30,2.882999808544204e-14,9.728490155705138e-06
281,3.1554436208840472e-30,2.6245124456900132e-14,9.633443183383725e-06
282,3.1554436208840472e-30,2.348512603866894e-14,9.58861016574618e-06
283,3.1554436208840472e-30,2.2849921545816537e-14,9.380063368092566e-06
284,3.1554436208840472e-30,2.072566707620832e-14,8.312203508920608e-06
285,3.1554436208840472e-30,1.900317727133326e-14,7.398539946280793e-06
286,3.1554436208840472e-30,1.6259724347603866e-14,6.774498036805648e-06
287,3.1554436208840472e-30,1.4008674826698308e-14,6.564528391488791e-06
288,3.1554436208840472e-30,1.1976388864516877e-14,6.462052432257976e-06
289,3.1554436208840472e-30,1.0200776031032093e-14,5.975801917711443e-06
290,3.1554436208840472e-30,9.173732283893493e-15,5.571242594303135e-06
291,3.1554436208840472e-30,8.742986684596908e-15,4.609133973768864e-06
292,3.1554436208840472e-30,6.7669591892946905e-15,4.244461583721463e-06
293,3.1554436208840472e-30,6.6129250706279815e-15,4.138510577016073e-06
294,3.1554436208840472e-30,5.79275083280853e-15,4.03337250690546e-06
295,3.1554436208840472e-30,5.089771329615514e-15,3.989693930160292e-06
296,3.1554436208840472e-30,4.540759770525715e-15,3.6750770070811804e-06
297,3.1554436208840472e-30,4.119980001410361e-15,3.5751268049494364e-06
298,3.1554436208840472e-30,3.7467194755524436e-15,3.5001828080647818e-06
299,3.1554436208840472e-30,3.3664137666925357e-15,3.3040483740276234e-06
300,3.1554436208840472e-30,2.975695886869373e-15,2.9890065761123956e-06
301,3.1554436208840472e-30,2.647522646041599e-15,2.616545563934187e-06
302,3.1554436208840472e-30,2.503644969267752e-15,2.340449398199823e-06
303,3.1554436208840472e-30,2.3538725591595555e-15,2.1444727366204188e-06
304,3.1554436208840472e-30,2.2385270905080353e-15,2.0751537295387822e-06
305,3.1554436208840472e-30,2.0100526587329276e-15,2.055621198514244e-06
306,3.1554436208840472e-30,1.846174129494986e-15,1.951708920406713e-06
307,3.1554436208840472e-30,1.7115670532373018e-15,1.860159977515285e-06
308,3.1554436208840472e-30,1.4951689971601147e-15,1.7052092416874458e-06
309,3.1554436208840472e-30,1.2061940880955443e-15,1.5796897573289477e-06
310,3.1554436208840472e-30,1.1591467906456019e-15,1.5188108514939062e-06
311,3.1554436208840472e-30,9.443250967961341e-16,1.4638589084885244e-06
312,3.1554436208840472e-30,8.641116376109277e-16,1.3290126749980002e-06
313,3.1554436208840472e-30,7.862473210102319e-16,1.1814345514792406e-06
314,3.1554436208840472e-30,6.63199483939961e-16,1.1651058339552136e-06
315,3.1554436208840472e-30,6.16798338041698e-16,1.1310933942151324e-06
316,3.1554436208840472e-30,5.855357570754177e-16,1.0731468937173953e-06
317,3.1554436208840472e-30,5.376176337537086e-16,9.160725738244353e-07
318,3.1554436208840472e-30,4.909191980821114e-16,8.960968639377607e-07
319,3.1554436208840472e-30,4.2593654384550113e-16,8.438445799537343e-07
320,3.1554436208840472e-30,3.9594878386417472e-16,8.210186842118493e-07
321,3.1554436208840472e-30,3.2116668667639604e-16,7.78239505310614e-07
322,3.1554436208840472e-30,2.833746260732827e-16,7.516994060233695e-07
323,3.1554436208840472e-30,2.6548865550044946e-16,7.032262979892586e-07
324,3.1554436208840472e-30,2.3257674797792173e-16,6.517935258781381e-07
325,3.1554436208840472e-30,2.1798909023669223e-16,5.880809899048005e-07
326,3.1554436208840472e-30,2.0971951571981745e-16,5.038757002351297e-07
327,3.1554436208840472e-30,1.7132771044596475e-16,4.867974707088685e-07
328,3.1554436208840472e-30,1.6150855994645833e-16,4.5312741242367965e-07
329,3.1554436208840472e-30,1.5114903933524888e-16,4.418516224159223e-07
330,3.1554436208840472e-30,1.4364745399585793e-16,4.0927988634953633e-07
331,3.1554436208840472e-30,1.1811595387833317e-16,3.694225116542307e-07
332,3.1554436208840472e-30,1.1323075622977622e-16,3.175604997320575e-07
333,3.1554436208840472e-30,9.133463689604051e-17,3.0542347682793834e-07
334,3.1554436208840472e-30,7.776925282766513e-17,2.957859274359671e-07
335,3.1554436208840472e-30,7.493233662468422e-17,2.9097912732887053e-07
336,3.1554436208840472e-30,6.69742814551046e-17,2.8899812247245277e-07
337,3.1554436208840472e-30,6.366233752542825e-17,2.795304584494514e-07
338,3.1554436208840472e-30,5.706222473222489e-17,2.7207524638075137e-07
339,3.1554436208840472e-30,5.3787117722899794e-17,2.7004992055453986e-07
340,3.1554436208840472e-30,5.140728680577424e-17,2.525818296773299e-07
341,3.1554436208840472e-30,4.4281453547346464e-17,2.4979945153096535e-07
342,3.1554436208840472e-30,3.9672888920281256e-17,2.4350495763979984e-07
343,3.1554436208840472e-30,3.8232590999375294e-17,2.2708800800415817e-07
344,3.1554436208840472e-30,3.655731752721295e-17,2.0381840213824523e-07
345,3.1554436208840472e-30,3.305744023724791e-17,1.955796901537222e-07
346,3.1554436208840472e-30,3.018255194127436e-17,1.9374125285790973e-07
347,3.1554436208840472e-30,2.92620810708179e-17,1.9020769693788307e-07
348,3.1554436208840472e-30,2.7282371062212337e-17,1.8506614366880166e-07
349,3.1554436208840472e-30,2.0415730374432276e-17,1.708787950683125e-07
350,3.1554436208840472e-30,1.9959447629879372e-17,1.4542438774144637e-07
351,3.1554436208840472e-30,1.962543412519171e-17,1.351377234947577e-07
352,3.1554436208840472e-30,1.690285076577649e-17,1.300776894907749e-07
353,3.1554436208840472e-30,1.5286072923761012e-17,1.2920020867856752e-07
354,3.1554436208840472e-30,1.4539546159853028e-17,1.1848089447203039e-07
355,3.1554436208840472e-30,1.3428257061206231e-17,1.1751793937111961e-07
356,3.1554436208840472e-30,1.2153160118552456e-17,1.1387954393781188e-07
357,3.1554436208840472e-30,1.0761590615096854e-17,1.1090414445280463e-07
358,3.1554436208840472e-30,9.861267160803975e-18,1.0467173125364082e-07
359,3.1554436208840472e-30,8.891717505765637e-18,1.0334615254082629e-07
360,3.1554436208840472e-30,8.658970330512128e-18,1.0286810916517572e-07
361,3.1554436208840472e-30,7.673102302738326e-18,9.91173226791035e-08
362,3.1554436208840472e-30,7.108540616787934e-18,8.938165611045411e-08
363,3.1554436208840472e-30,6.650761278060303e-18,8.165024369460994e-08
364,3.1554436208840472e-30,5.8882660571110044e-18,7.530855367497076e-08
365,3.1554436208840472e-30,5.630873124860432e-18,7.42328885729084e-08
366,3.1554436208840472e-30,5.544474877470847e-18,7.377879291602613e-08
367,3.1554436208840472e-30,5.3155250613943496e-18,7.258726282210463e-08
368,3.1554436208840472e-30,4.760947411658172e-18,6.922543933192244e-08
369,3.1554436208840472e-30,4.619148700957863e-18,6.763450545756499e-08
370,3.1554436208840472e-30,3.4880840643004916e-18,6.700223158442025e-08
371,3.1554436208840472e-30,3.232787123017896e-18,5.929251473782226e-08
372,3.1554436208840472e-30,2.8350939620592335e-18,5.820215730046293e-08
373,3.1554436208840472e-30,2.7822777568610514e-18,5.5138268167096115e-08
374,3.1554436208840472e-30,2.4417047367140873e-18,5.0126623072860105e-08
375,3.1554436208840472e-30,1.9558402617338083e-18,4.9179257371727204e-08
376,3.1554436208840472e-30,1.8187080623239814e-18,4.6720725986180595e-08
377,3.1554436208840472e-30,1.625462854003e-18,4.641402385402051e-08
378,3.1554436208840472e-30,1.4753367814053665e-18,4.3970977517123236e-08
379,3.1554436208840472e-30,1.3347472649856693e-18,4.2088659716079405e-08
380,3.1554436208840472e-30,1.2820663590867191e-18,3.647028322913466e-08
381,3.1554436208840472e-30,1.1023013911034589e-18,3.502631988355704e-08
382,3.1554436208840472e-30,1.0665294232914436e-18,3.4221255894796134e-08
383,3.1554436208840472e-30,9.761570111399128e-19,3.356470563213852e-08
384,3.1554436208840472e-30,9.44477205205313e-19,3.1962667963896206e-08
385,3.1554436208840472e-30,8.4138445671190635e-19,3.1560624482315184e-08
386,3.1554436208840472e-30,8.135741619961742e-19,3.092438797094624e-08
387,3.1554436208840472e-30,7.428547531229827e-19,2.9007429290750648e-08
388,3.1554436208840472e-30,7.258701349804173e-19,2.8443049215301698e-08
389,3.1554436208840472e-30,6.345044087796926e-19,2.600410709759903e-08
390,3.1554436208840472e-30,5.638727524108617e-19,2.4687538537947552e-08
391,3.1554436208840472e-30,5.181508423385847e-19,2.4051987618185674e-08
392,3.1554436208840472e-30,4.707862909630377e-19,2.3095060631587935e-08
393,3.1554436208840472e-30,4.369962003600431e-19,2.085109420594771e-08
394,3.1554436208840472e-30,4.1884670858323818e-19,2.0286394016423632e-08
395,3.1554436208840472e-30,2.9984473057201206e-19,1.9844059915770843e-08
396,3.1554436208840472e-30,2.860675721633532e-19,1.8657712563517135e-08
397,3.1554436208840472e-30,2.3520928227488175e-19,1.8138246900849737e-08
398,3.1554436208840472e-30,2.179246089241587e-19,1.6917787056187343e-08
399,3.1554436208840472e-30,2.0862920999938315e-19,1.6113859626885795e-08
400,3.1554436208840472e-30,2.0255417664522224e-19,1.5067084031433262e-08
401,3.1554436208840472e-30,1.6250882189472877e-19,1.4468684095353687e-08
402,3.1554436208840472e-30,1.3682312273818825e-19,1.4301260485322845e-08
403,3.1554436208840472e-30,1.2652688700396296e-19,1.4014166361294774e-08
404,3.1554436208840472e-30,1.2415990384124525e-19,1.3618966807584487e-08
405,3.1554436208840472e-30,1.1352779708953116e-19,1.2867454313138394e-08
406,3.1554436208840472e-30,1.01497086470568e-19,1.2758778420715343e-08
407,3.1554436208840472e-30,8.865897484426664e-20,1.2551598628444619e-08
408,3.1554436208840472e-30,7.376948371341792e-20,1.1929890886957466e-08
409,3.1554436208840472e-30,5.67485374926969e-20,1.18606893591969e-08
410,3.1554436208840472e-30,5.153269486609444e-20,1.1829613989650963e-08
411,3.1554436208840472e-30,4.627374495795046e-20,1.143292691670307e-08
412,3.1554436208840472e-30,4.2450527458879795e-20,1.1378805517652458e-08
413,3.1554436208840472e-30,4.13790842429798e-20,1.128965187670815e-08
414,3.1554436208840472e-30,3.6973256871772966e-20,9.629312775009729e-09
415,3.1554436208840472e-30,3.539786124646347e-20,9.344517540751278e-09
416,3.1554436208840472e-30,3.343470259898807e-20,9.230804473903868e-09
417,3.1554436208840472e-30,3.149564290356745e-20,8.368923089884432e-09
418,3.1554436208840472e-30,2.4990468185567368e-20,7.944553589079028e-09
419,3.1554436208840472e-30,2.3530925034759446e-20,7.411135831597299e-09
420,3.1554436208840472e-30,2.078728895731377e-20,7.0792836533284345e-09
421,3.1554436208840472e-30,1.8871651061733443e-20,6.895234034231342e-09
422,3.1554436208840472e-30,1.617238496646113e-20,5.9395158226221234e-09
423,3.1554436208840472e-30,1.4141411582914696e-20,5.53481527339804e-09
424,3.1554436208840472e-30,1.2195228796254171e-20,5.371223710238492e-09
425,3.1554436208840472e-30,1.1605731668116603e-20,5.288027458479679e-09
426,3.1554436208840472e-30,9.804489659256745e-21,5.06453954366167e-09
427,3.1554436208840472e-30,8.931410790301781e-21,5.043261427394241e-09
428,3.1554436208840472e-30,7.218924420743726e-21,4.82641742636216e-09
429,3.1554436208840472e-30,5.857992712041308e-21,4.557338273945727e-09
430,3.1554436208840472e-30,5.5356366705640675e-21,4.4070013851140095e-09
431,3.1554436208840472e-30,4.375390830537124e-21,4.354909227593887e-09
432,3.1554436208840472e-30,3.5860888368008755e-21,4.281509050270542e-09
433,3.1554436208840472e-30,3.0630797104701636e-21,4.130693033466141e-09
434,3.1554436208840472e-30,2.6786410896214957e-21,4.069217096020839e-09
435,3.1554436208840472e-30,2.4655392809047594e-21,3.915286812704267e-09
436,3.1554436208840472e-30,1.8985164918751687e-21,3.8853035586090225e-09
437,3.1554436208840472e-30,1.5942739439847602e-21,3.747946833066978e-09
438,3.1554436208840472e-30,1.5419381083144012e-21,3.7001729095276646e-09
439,3.1554436208840472e-30,1.3259928662789916e-21,3.408832337502677e-09
440,3.1554436208840472e-30,1.0495317682166857e-21,3.340555153544697e-09
441,3.1554436208840472e-30,9.98571326183973e-22,3.2461973535548325e-09
442,3.1554436208840472e-30,8.747717749015012e-22,3.1432884539918294e-09
443,3.1554436208840472e-30,7.431386907390396e-22,3.074125543811543e-09
444,3.1554436208840472e-30,7.074484907106282e-22,3.040667405411344e-09
445,3.1554436208840472e-30,6.81915476915764e-22,2.869095823904549e-09
446,3.1554436208840472e-30,6.214994973670677e-22,2.3051845765898443e-09
447,3.1554436208840472e-30,5.637667634762346e-22,2.0751218692305943e-09
448,3.1554436208840472e-30,4.91872675027421e-22,1.8994212519052373e-09
449,3.1554436208840472e-30,4.493624186854358e-22,1.8384737115618811e-09
450,3.1554436208840472e-30,4.042590816366207e-22,1.7406841660020578e-09
451,3.1554436208840472e-30,3.8561863053820035e-22,1.6756200755334788e-09
452,3.1554436208840472e-30,3.0021319141830887e-22,1.5381616730398428e-09
453,3.1554436208840472e-30,2.3521006771261982e-22,1.4190492397329105e-09
454,3.1554436208840472e-30,2.0264502927764225e-22,1.3788369782040471e-09
455,3.1554436208840472e-30,1.653116252128562e-22,1.2811626859493029e-09
456,3.1554436208840472e-30,1.5809208463932707e-22,1.1919271803892475e-09
457,3.1554436208840472e-30,1.4594326479665726e-22,1.171576006808863e-09
458,3.1554436208840472e-30,1.405653857961335e-22,1.1041077745436932e-09
459,3.1554436208840472e-30,1.311438292925625e-22,1.0448134444919955e-09
460,3.1554436208840472e-30,1.257581352311696e-22,1.0020424285161969e-09
461,3.1554436208840472e-30,1.095905909179024e-22,9.6266058183365e-10
462,3.1554436208840472e-30,1.0659153434924654e-22,8.770756518234363e-10
463,3.1554436208840472e-30,8.210590282703892e-23,8.191220298256008e-10
464,3.1554436208840472e-30,6.859994506025042e-23,8.017967833614324e-10
465,3.1554436208840472e-30,6.242139496150806e-23,7.253084897982662e-10
466,3.1554436208840472e-30,5.517663992517625e-23,6.946634097780104e-10
467,3.1554436208840472e-30,4.380271938461133e-23,6.405310921420562e-10
468,3.1554436208840472e-30,4.240201031073679e-23,6.043726793244177e-10
469,3.1554436208840472e-30,3.8644056837039207e-23,5.92619466610203e-10
470,3.1554436208840472e-30,3.733680313392267e-23,5.884921730179958e-10
471,3.1554436208840472e-30,3.112841998514093e-23,5.434513707550097e-10
472,3.1554436208840472e-30,2.6324087999577383e-23,5.156535782220039e-10
473,3.1554436208840472e-30,2.4101942684246582e-23,4.960767027572468e-10
474,3.1554436208840472e-30,2.230786009810018e-23,4.836275398817629e-10
475,3.1554436208840472e-30,2.0147067412767098e-23,4.416140906700932e-10
476,3.1554436208840472e-30,1.907997417773903e-23,4.2421163868945365e-10
477,3.1554436208840472e-30,1.724822876272749e-23,3.901722850846971e-10
478,3.1554436208840472e-30,1.689021981704395e-23,3.7008123223794953e-10
479,3.1554436208840472e-30,1.669830454656745e-23,3.6115543196338906e-10
480,3.1554436208840472e-30,1.5272084888146445e-23,3.5112199872816885e-10
481,3.1554436208840472e-30,1.2837467707269939e-23,3.4598282401513374e-10
482,3.1554436208840472e-30,1.2258482186621508e-23,3.3608830446939023e-10
483,3.1554436208840472e-30,1.0145433778388551e-23,3.323803591441679e-10
484,3.1554436208840472e-30,9.912162980319855e-24,3.305140600593806e-10
485,3.1554436208840472e-30,8.29388926659944e-24,3.1363608887944336e-10
486,3.1554436208840472e-30,7.880044759140683e-24,2.858439913456212e-10
487,3.1554436208840472e-30,7.69727491722764e-24,2.737269103059512e-10
488,3.1554436208840472e-30,7.318006117763101e-24,2.5013021252018084e-10
489,3.1554436208840472e-30,6.308032160788733e-24,2.4362103510882377e-10
490,3.1554436208840472e-30,5.4759022125755615e-24,2.3071716854900406e-10
491,3.1554436208840472e-30,4.498003397785378e-24,2.0985938621352337e-10
492,3.1554436208840472e-30,4.2516635264628186e-24,2.037749378607005e-10
493,3.1554436208840472e-30,4.150256303735461e-24,1.9940965425092292e-10
494,3.1554436208840472e-30,3.6980832643336825e-24,1.9452648233752844e-10
495,3.1554436208840472e-30,3.6000544562998465e-24,1.9221844382866496e-10
496,3.1554436208840472e-30,3.496356381503727e-24,1.909137816033177e-10
497,3.1554436208840472e-30,3.433287852696149e-24,1.8926469746055792e-10
498,3.1554436208840472e-30,3.203217300001076e-24,1.8117287418278934e-10
499,3.1554436208840472e-30,3.1259054861859324e-24,1.693978019357886e-10
500,3.1554436208840472e-30,3.0577758438257262e-24,1.5979186570783487e-10
501,3.1554436208840472e-30,2.8354496549633764e-24,1.5230807995780008e-10
502,3.1554436208840472e-30,2.498964250603617e-24,1.4646723129860212e-10
503,3.1554436208840472e-30,2.434040325569191e-24,1.4413269885335384e-10
504,3.1554436208840472e-30,2.18505856446765e-24,1.301989817084892e-10
505,3.1554436208840472e-30,1.7247472191963716e-24,1.2109051135717525e-10
506,3.1554436208840472e-30,1.5360413776978394e-24,1.1999283640055384e-10
507,3.1554436208840472e-30,1.3824753259630777e-24,1.1587964948511477e-10
508,3.1554436208840472e-30,1.339021865934279e-24,1.1266672196696469e-10
509,3.1554436208840472e-30,1.2312306884941793e-24,1.0942601753929834e-10
510,3.1554436208840472e-30,1.1021158735548086e-24,1.0147651853967506e-10
511,3.1554436208840472e-30,9.868569197035309e-25,9.35857946263791e-11
512,3.1554436208840472e-30,8.755088385456396e-25,9.044988477512219e-11
513,3.1554436208840472e-30,8.431439217123944e-25,8.527687149228177e-11
514,3.1554436208840472e-30,7.784365767446786e-25,8.352812363964785e-11
515,3.1554436208840472e-30,6.751432661708794e-25,8.004386718589862e-11
516,3.1554436208840472e-30,6.5787549769716e-25,7.938050290293714e-11
517,3.1554436208840472e-30,6.026105034531728e-25,7.727452823858598e-11
518,3.1554436208840472e-30,5.7273202688937765e-25,7.393051061082323e-11
519,3.1554436208840472e-30,4.441946342510974e-25,7.121599379968851e-11
520,3.1554436208840472e-30,4.283028926484642e-25,7.081505225541469e-11
521,3.1554436208840472e-30,3.7828783166959697e-25,6.638697073247063e-11
522,3.1554436208840472e-30,3.4578798264370404e-25,6.484871909724314e-11
523,3.1554436208840472e-30,3.236129924347486e-25,6.116149239883598e-11
524,3.1554436208840472e-30,2.9849496171475576e-25,6.049292479223604e-11
525,3.1554436208840472e-30,2.3784523066512115e-25,5.903893015349932e-11
526,3.1554436208840472e-30,1.9350136237848174e-25,5.825936075756904e-11
527,3.1554436208840472e-30,1.5248636308198657e-25,5.6679520251391374e-11
528,3.1554436208840472e-30,1.3298452280612577e-25,4.9667350070873026e-11
529,3.1554436208840472e-30,1.2414373475978258e-25,4.543744697128381e-11
530,3.1554436208840472e-30,1.1577313092411045e-25,4.4583192910960525e-11
531,3.1554436208840472e-30,1.116994655355008e-25,4.324493593623299e-11
532,3.1554436208840472e-30,9.265418159002456e-26,4.2697967733531154e-11
533,3.1554436208840472e-30,8.322336256443099e-26,4.201013155483148e-11
534,3.1554436208840472e-30,6.568241094293597e-26,4.1283051691627316e-11
535,3.1554436208840472e-30,5.55505372397739e-26,4.110391439920047e-11
536,3.1554436208840472e-30,5.361545296517501e-26,3.773102599537273e-11
537,3.1554436208840472e-30,4.822179525202518e-26,3.700449451317336e-11
538,3.1554436208840472e-30,4.33407553788251e-26,3.6535915870620543e-11
539,3.1554436208840472e-30,3.5958652805665203e-26,3.2934803539014284e-11
540,3.1554436208840472e-30,3.2425206144224295e-26,3.21482915407107e-11
541,3.1554436208840472e-30,3.1372890348562754e-26,3.181176234031572e-11
542,3.1554436208840472e-30,3.0726487399840155e-26,3.1190982526431315e-11
543,3.1554436208840472e-30,2.575028501697197e-26,3.099006561062811e-11
544,3.1554436208840472e-30,2.2323685867357755e-26,3.0745123684474275e-11
545,3.1554436208840472e-30,1.7843646178994476e-26,3.031939605070921e-11
546,3.1554436208840472e-30,1.692734032637754e-26,2.628074793310015e-11
547,3.1554436208840472e-30,1.4346880779274368e-26,2.5733798737473802e-11
548,3.1554436208840472e-30,1.1982921180195588e-26,2.25294028084634e-11
549,3.1554436208840472e-30,1.0152075937906705e-26,2.0659822144769287e-11
550,3.1554436208840472e-30,9.017143140234796e-27,1.9186245848023326e-11
551,3.1554436208840472e-30,7.696620799773932e-27,1.8853178347888734e-11
552,3.1554436208840472e-30,6.239523063236792e-27,1.568313623915571e-11
553,3.1554436208840472e-30,5.543461166456135e-27,1.4764310126110566e-11
554,3.1554436208840472e-30,4.411381826589829e-27,1.45097148676009e-11
555,3.1554436208840472e-30,3.348114422892524e-27,1.4304238473533433e-11
556,3.1554436208840472e-30,3.220630186525733e-27,1.4243187199344062e-11
557,3.1554436208840472e-30,2.7487611723393275e-27,1.3784898446918786e-11
558,3.1554436208840472e-30,2.648773822974542e-27,1.343422198589951e-11
559,3.1554436208840472e-30,2.5487548883586685e-27,1.1724059514330605e-11
560,3.1554436208840472e-30,1.9686863595246102e-27,1.070219937572716e-11
561,3.1554436208840472e-30,1.8152405875074794e-27,1.0030802358216089e-11
562,3.1554436208840472e-30,1.5798696075160043e-27,8.999300151219802e-12
563,3.1554436208840472e-30,1.532181270977043e-27,8.54344308236782e-12
564,3.1554436208840472e-30,1.3707328748549943e-27,7.998171557120217e-12
565,3.1554436208840472e-30,1.2734872793590385e-27,7.71830399317772e-12
566,3.1554436208840472e-30,1.2482522044837214e-27,7.140515515659526e-12
567,3.1554436208840472e-30,1.087987870091482e-27,7.055094390571415e-12
568,3.1554436208840472e-30,9.73824135592051e-28,6.1731839535741424e-12
569,3.1554436208840472e-30,8.245822834575285e-28,6.042316711039721e-12
570,3.1554436208840472e-30,8.012338495557332e-28,5.675319047615466e-12
571,3.1554436208840472e-30,7.2026467320578275e-28,5.6172916457640125e-12
572,3.1554436208840472e-30,6.063605540628551e-28,5.379735533048763e-12
573,3.1554436208840472e-30,5.396455704173035e-28,4.954338799460185e-12
574,3.1554436208840472e-30,5.080788082568189e-28,4.843308772373515e-12
575,3.1554436208840472e-30,4.526775074765757e-28,4.611366731315093e-12
576,3.1554436208840472e-30,3.655753998117186e-28,4.448917182223695e-12
577,3.1554436208840472e-30,3.4283170791246083e-28,4.385950592240662e-12
578,3.1554436208840472e-30,2.871268805729822e-28,4.31842755649837e-12
579,3.1554436208840472e-30,2.7662208828431644e-28,4.187791822954361e-12
580,3.1554436208840472e-30,2.3622455214282754e-28,4.08774342079493e-12
581,3.1554436208840472e-30,2.1454551431682705e-28,3.888783767196894e-12
582,3.1554436208840472e-30,1.948216805703685e-28,3.829620288961614e-12
583,3.1554436208840472e-30,1.8691689370662552e-28,3.7668568173715e-12
584,3.1554436208840472e-30,1.452405400820635e-28,3.712171509874587e-12
585,3.1554436208840472e-30,1.2378105826972316e-28,3.695573984655894e-12
586,3.1554436208840472e-30,1.0512881194432166e-28,3.462118580361109e-12
587,3.1554436208840472e-30,9.347462466484561e-29,3.1843288722721782e-12
588,3.1554436208840472e-30,7.363292400579056e-29,2.9955543382509295e-12
589,3.1554436208840472e-30,6.10943496958519e-29,2.690939629900838e-12
590,3.1554436208840472e-30,5.840035888964303e-29,2.4131862413677907e-12
591,3.1554436208840472e-30,4.996016350136041e-29,2.347952900430655e-12
592,3.1554436208840472e-30,4.4343381411549473e-29,2.31367137732959e-12
593,3.1554436208840472e-30,4.504287916735092e-29,2.1478020482848513e-12
594,3.1554436208840472e-30,3.982823124992804e-29,2.0136005040910008e-12
595,3.1554436208840472e-30,3.374229262566437e-29,1.982494626795338e-12
596,3.1554436208840472e-30,3.4466442284753973e-29,1.9161235879279224e-12
597,3.1554436208840472e-30,3.397648570690186e-29,1.8966822107930555e-12
598,3.1554436208840472e-30,3.3800840895973744e-29,1.8354461592220913e-12
599,3.1554436208840472e-30,3.29750021358205e-29,1.7497926050371802e-12
600,3.1554436208840472e-30,2.9669335979274246e-29,1.7287140638595559e-12
601,3.1554436208840472e-30,2.5213504459939937e-29,1.6952703456306825e-12
602,3.1554436208840472e-30,2.0652131979653207e-29,1.5892188004684741e-12
603,3.1554436208840472e-30,2.0257701527042702e-29,1.5163462295646368e-12
604,3.1554436208840472e-30,1.814996379590531e-29,1.4814054760657415e-12
605,3.1554436208840472e-30,1.7777874130649697e-29,1.4256084382963331e-12
606,3.1554436208840472e-30,1.7687740609252374e-29,1.4101962746780394e-12
607,3.1554436208840472e-30,1.778018524658296e-29,1.2919445256053432e-12
608,3.1554436208840472e-30,1.6332656300381515e-29,1.258549855467415e-12
609,3.1554436208840472e-30,1.5599262177558856e-29,1.1845303752260255e-12
610,3.1554436208840472e-30,1.4976031247555146e-29,1.0571350702596097e-12
611,3.1554436208840472e-30,1.5029186914020234e-29,9.851064082554909e-13
612,3.1554436208840472e-30,1.297306410539242e-29,8.640304601060155e-13
613,3.1554436208840472e-30,1.0792141036368315e-29,8.44895583539072e-13
614,3.1554436208840472e-30,1.0271369579406006e-29,7.890896796767499e-13
615,3.1554436208840472e-30,1.056950353479715e-29,7.037143441959684e-13
616,3.1554436208840472e-30,7.817734830256668e-30,6.8678280942484e-13
617,3.1554436208840472e-30,7.7283716808371e-30,6.751742284613214e-13
618,3.1554436208840472e-30,7.694475313815885e-30,6.558303299574329e-13
619,3.1554436208840472e-30,7.697556801726904e-30,6.158265572075605e-13
620,3.1554436208840472e-30,7.809260738501364e-30,6.092123809762665e-13
621,3.1554436208840472e-30,6.877881017395697e-30,5.847897491971725e-13
622,3.1554436208840472e-30,6.625969380669846e-30,5.759859961575848e-13
623,3.1554436208840472e-30,6.0397163055983716e-30,5.679670759130049e-13
624,3.1554436208840472e-30,6.1937907011493505e-30,5.642703683748475e-13
625,3.1554436208840472e-30,6.1637461940169096e-30,5.611538214564935e-13
626,3.1554436208840472e-30,6.0558941171312244e-30,5.470784455265041e-13
627,3.1554436208840472e-30,6.0558941171312244e-30,5.212750758440486e-13
628,3.1554436208840472e-30,6.0620570929532636e-30,5.18349649655564e-13
629,3.1554436208840472e-30,5.97808654737798e-30,4.829134989259905e-13
630,3.1554436208840472e-30,6.185316609394047e-30,4.774837498703957e-13
631,3.1554436208840472e-30,6.1945610731271054e-30,4.577216363310346e-13
632,3.1554436208840472e-30,6.2161314885042424e-30,4.328289535016715e-13
633,3.1554436208840472e-30,6.364042908233182e-30,4.105722165470261e-13
634,3.1554436208840472e-30,6.364042908233182e-30,3.800208435070306e-13
635,3.1554436208840472e-30,6.1506498703950764e-30,3.6790993976797173e-13
636,3.1554436208840472e-30,6.2523389714587225e-30,3.5745388461741247e-13
637,3.1554436208840472e-30,6.187627725327311e-30,3.501995739337223e-13
638,3.1554436208840472e-30,6.190709213238331e-30,3.347599815694795e-13
639,3.1554436208840472e-30,6.459569033474789e-30,3.1838371424306587e-13
640,3.1554436208840472e-30,6.572813714204759e-30,3.123037796716349e-13
641,3.1554436208840472e-30,6.588221153759856e-30,3.0215562406128127e-13
642,3.1554436208840472e-30,6.0990349478854985e-30,2.855744389000918e-13
643,3.1554436208840472e-30,6.111360899529577e-30,2.341505572478486e-13
644,3.1554436208840472e-30,6.718414018000434e-30,2.108614054638277e-13
645,3.1554436208840472e-30,6.893288456950795e-30,2.008377337238136e-13
646,3.1554436208840472e-30,6.632132356491885e-30,1.9635203582801676e-13
647,3.1554436208840472e-30,6.588991525737611e-30,1.947868894813102e-13
648,3.1554436208840472e-30,6.56048776256068e-30,1.7828803172466555e-13
649,3.1554436208840472e-30,5.220810893244919e-30,1.7613910400557888e-13
650,3.1554436208840472e-30,5.257788748177154e-30,1.65362779995153e-13
651,3.1554436208840472e-30,5.365640825062839e-30,1.512411714370386e-13
652,3.1554436208840472e-30,5.230055356977978e-30,1.3836940392215442e-13
653,3.1554436208840472e-30,5.300159206953673e-30,1.3208128108023295e-13
654,3.1554436208840472e-30,5.229284985000223e-30,1.1441183778981716e-13
655,3.1554436208840472e-30,5.196158989956762e-30,1.0705953418036621e-13
656,3.1554436208840472e-30,5.192307130067988e-30,1.0393908317709649e-13
657,3.1554436208840472e-30,5.307092554753467e-30,9.694304298527341e-14
658,3.1554436208840472e-30,5.371803800884878e-30,9.452268276488434e-14
659,3.1554436208840472e-30,5.387211240439976e-30,8.634774309906413e-14
660,3.1554436208840472e-30,5.535122660168916e-30,8.226651991225283e-14
661,3.1554436208840472e-30,5.5227967085248375e-30,8.151229364542323e-14
662,3.1554436208840472e-30,5.897967861691471e-30,7.415363530867768e-14
663,3.1554436208840472e-30,5.8740863303810694e-30,7.24079200541107e-14
664,3.1554436208840472e-30,5.882560422136373e-30,6.794536352879498e-14
665,3.1554436208840472e-30,6.185316609394047e-30,6.538612226935118e-14
666,3.1554436208840472e-30,7.189881668386429e-30,5.747060839450357e-14
667,3.1554436208840472e-30,7.026562809102391e-30,5.6692888877287593e-14
668,3.1554436208840472e-30,7.374770943047604e-30,4.902985491462816e-14
669,3.1554436208840472e-30,7.2877189095613e-30,4.7446676571973824e-14
670,3.1554436208840472e-30,7.29080039747232e-30,4.5703694828489605e-14
671,3.1554436208840472e-30,6.643687936158209e-30,4.4305042599524505e-14
672,3.1554436208840472e-30,6.729969597666757e-30,4.094615977035021e-14
673,3.1554436208840472e-30,6.74922889711063e-30,3.9602193642951986e-14
674,3.1554436208840472e-30,6.594384129581896e-30,3.7655288922378065e-14
675,3.1554436208840472e-30,6.659865747691062e-30,3.6955450997719927e-14
676,3.1554436208840472e-30,6.619806404847807e-30,3.674664982257039e-14
677,3.1554436208840472e-30,6.471894985118867e-30,3.5877300483257e-14
678,3.1554436208840472e-30,6.370205884055221e-30,3.2254409356113077e-14
679,3.1554436208840472e-30,6.582828549915572e-30,3.2031979633472706e-14
680,3.1554436208840472e-30,6.511954327962122e-30,3.094936534793341e-14
681,3.1554436208840472e-30,5.83325661556006e-30,2.6322703542088977e-14
682,3.1554436208840472e-30,5.935716088601461e-30,2.1479632695980366e-14
683,3.1554436208840472e-30,6.0990349478854985e-30,1.9698242152192487e-14
684,3.1554436208840472e-30,5.854827030937197e-30,1.7942988815301818e-14
685,3.1554436208840472e-30,5.8740863303810694e-30,1.720887378165573e-14
686,3.1554436208840472e-30,5.61447097387767e-30,1.6406184974697793e-14
687,3.1554436208840472e-30,5.6183228337664444e-30,1.4196400029577245e-14
688,3.1554436208840472e-30,5.746974954051512e-30,1.3969621794207749e-14
689,3.1554436208840472e-30,5.599063534322572e-30,1.2863417238706214e-14
690,3.1554436208840472e-30,5.636041389254807e-30,1.260878160710197e-14
691,3.1554436208840472e-30,5.633730273321542e-30,1.1441942079994027e-14
692,3.1554436208840472e-30,5.5590041914793176e-30,1.0428874202452585e-14
693,3.1554436208840472e-30,5.6391228771658266e-30,9.813008503860003e-15
694,3.1554436208840472e-30,5.6391228771658266e-30,9.551557799822213e-15
695,3.1554436208840472e-30,5.6391228771658266e-30,9.00665986186736e-15
696,3.1554436208840472e-30,5.753908301851306e-30,8.104005794382736e-15
697,3.1554436208840472e-30,5.64913771287664e-30,7.553587924108063e-15
698,3.1554436208840472e-30,5.5744116310344155e-30,7.048779133321992e-15
699,3.1554436208840472e-30,5.729256398563149e-30,6.74971659344731e-15
700,3.1554436208840472e-30,5.87100484247005e-30,6.289419708001764e-15
701,3.1554436208840472e-30,5.713848959008051e-30,6.1354066290114175e-15
702,3.1554436208840472e-30,5.599063534322572e-30,5.9789203341963216e-15
703,3.1554436208840472e-30,5.609078370033386e-30,5.3384429769823415e-15
704,3.1554436208840472e-30,5.5597745634570725e-30,4.829096022710293e-15
705,3.1554436208840472e-30,5.589819070589513e-30,4.63015656087039e-15
706,3.1554436208840472e-30,5.808604712271903e-30,4.561996305080182e-15
707,3.1554436208840472e-30,5.57826349092319e-30,4.292798143605504e-15
708,3.1554436208840472e-30,5.5073892689697396e-30,3.79235989173145e-15
709,3.1554436208840472e-30,5.488129969525867e-30,3.6891235354061415e-15
710,3.1554436208840472e-30,5.467329926126485e-30,3.4320610595843332e-15
711,3.1554436208840472e-30,5.46655955414873e-30,3.3116552450155744e-15
712,3.1554436208840472e-30,5.445759510749348e-30,3.1707427822412542e-15
713,3.1554436208840472e-30,5.5744116310344155e-30,3.027337893388278e-15
714,3.1554436208840472e-30,5.426500211305476e-30,2.8786058143145584e-15
715,3.1554436208840472e-30,5.454233602504652e-30,2.8141766444583848e-15
716,3.1554436208840472e-30,5.343300037707947e-30,2.7714472235073263e-15
717,3.1554436208840472e-30,5.3625593371518195e-30,2.5003206768914307e-15
718,3.1554436208840472e-30,5.6113894859666504e-30,2.4252280522623645e-15
719,3.1554436208840472e-30,5.682263707920101e-30,2.300012676095177e-15
720,3.1554436208840472e-30,5.6768711040758164e-30,2.2231825801862156e-15
721,3.1554436208840472e-30,5.709997099119277e-30,2.1896495215607223e-15
722,3.1554436208840472e-30,5.8363381034710795e-30,2.1698252459869155e-15
723,3.1554436208840472e-30,5.8586788908259715e-30,2.1355744519154916e-15
724,3.1554436208840472e-30,5.83325661556006e-30,2.0587288887536594e-15
725,3.1554436208840472e-30,5.79704913260558e-30,1.841209759588243e-15
726,3.1554436208840472e-30,5.787034296894766e-30,1.7942637135768336e-15
727,3.1554436208840472e-30,5.8155380600716974e-30,1.673904868785565e-15
728,3.1554436208840472e-30,5.811686200182923e-30,1.5914547892223878e-15
729,3.1554436208840472e-30,5.809375084249658e-30,1.5559080651213022e-15
730,3.1554436208840472e-30,5.760071277673345e-30,1.5373044159539073e-15
731,3.1554436208840472e-30,5.623715437610729e-30,1.526287110422113e-15
732,3.1554436208840472e-30,5.630648785410523e-30,1.3465647312208767e-15
733,3.1554436208840472e-30,5.2755073036655164e-30,1.210447125046389e-15
734,3.1554436208840472e-30,5.364870453085084e-30,1.1422609001686849e-15
735,3.1554436208840472e-30,5.402618679995074e-30,9.907008606305004e-16
736,3.1554436208840472e-30,5.3926038442842604e-30,9.12125375520568e-16
737,3.1554436208840472e-30,5.3841297525289566e-30,8.849198263010938e-16
738,3.1554436208840472e-30,5.125284768003312e-30,8.492928983070512e-16
739,3.1554436208840472e-30,5.2169590333561445e-30,7.923566631635839e-16
740,3.1554436208840472e-30,5.220040521267164e-30,7.527381463458845e-16
741,3.1554436208840472e-30,5.220040521267164e-30,7.355085845336059e-16
742,3.1554436208840472e-30,5.364870453085084e-30,7.177721510841546e-16
743,3.1554436208840472e-30,5.213877545445125e-30,7.117923308393759e-16
744,3.1554436208840472e-30,5.096781004826381e-30,7.095646695504404e-16
745,3.1554436208840472e-30,5.1799811784239096e-30,6.751285120506018e-16
746,3.1554436208840472e-30,5.168425598757586e-30,6.346099582826752e-16
747,3.1554436208840472e-30,5.069047613627205e-30,6.214405216972035e-16
748,3.1554436208840472e-30,5.174588574579625e-30,6.161063735678821e-16
749,3.1554436208840472e-30,5.057492033960881e-30,5.924645295816656e-16
750,3.1554436208840472e-30,5.069047613627205e-30,5.840324266982925e-16
751,3.1554436208840472e-30,5.0636550097829205e-30,5.745400194634666e-16
752,3.1554436208840472e-30,5.075980961426999e-30,5.721591615094778e-16
753,3.1554436208840472e-30,5.057492033960881e-30,5.678300995337197e-16
754,3.1554436208840472e-30,4.9827659521186566e-30,5.534512818765221e-16
755,3.1554436208840472e-30,5.097551376804136e-30,5.281242565722266e-16
756,3.1554436208840472e-30,5.196158989956762e-30,4.79925116138257e-16
757,3.1554436208840472e-30,5.189225642156968e-30,4.774167429969492e-16
758,3.1554436208840472e-30,5.196158989956762e-30,4.730925531579077e-16
759,3.1554436208840472e-30,5.2084849416008406e-30,4.456272223434701e-16
760,3.1554436208840472e-30,5.220040521267164e-30,4.448500694429758e-16
761,3.1554436208840472e-30,5.069047613627205e-30,4.395128744889644e-16
762,3.1554436208840472e-30,5.0043363674957936e-30,3.8951909913722394e-16
763,3.1554436208840472e-30,5.133758859758616e-30,3.6682575330452074e-16
764,3.1554436208840472e-30,4.995091903762735e-30,3.4461743849965394e-16
765,3.1554436208840472e-30,5.0790624493380184e-30,3.3708574483434295e-16
766,3.1554436208840472e-30,4.99278078782947e-30,3.2552603254679736e-16
767,3.1554436208840472e-30,5.0051067394735485e-30,3.2172862270634413e-16
768,3.1554436208840472e-30,4.977373348274372e-30,3.207035976055244e-16
769,3.1554436208840472e-30,5.10602546855944e-30,3.1834545598365676e-16
770,3.1554436208840472e-30,5.205403453689821e-30,3.1803801415562005e-16
771,3.1554436208840472e-30,5.279359163554291e-30,3.142498317670442e-16
772,3.1554436208840472e-30,5.084455053182303e-30,3.0091163647657066e-16
773,3.1554436208840472e-30,5.075980961426999e-30,2.558461181350504e-16
774,3.1554436208840472e-30,5.011269715295588e-30,2.522487831621981e-16
775,3.1554436208840472e-30,5.0051067394735485e-30,2.5116699029917707e-16
776,3.1554436208840472e-30,5.134529231736371e-30,2.3815155842204937e-16
777,3.1554436208840472e-30,5.1067958405371946e-30,1.9585399263189181e-16
778,3.1554436208840472e-30,5.053640174072107e-30,1.574400115036709e-16
779,3.1554436208840472e-30,4.992010415851715e-30,1.4688868801930967e-16
780,3.1554436208840472e-30,5.14069220755841e-30,1.4057517136688369e-16
781,3.1554436208840472e-30,5.352544501441006e-30,1.352130651415837e-16
782,3.1554436208840472e-30,5.577493118945435e-30,1.2527473589648774e-16
783,3.1554436208840472e-30,5.6984415194529534e-30,1.1592238454847545e-16
784,3.1554436208840472e-30,5.287833255309595e-30,1.0878658096346456e-16
785,3.1554436208840472e-30,5.2454627965330756e-30,9.611344858236341e-17
786,3.1554436208840472e-30,5.0413142224280286e-30,9.33534298721037e-17
787,3.1554436208840472e-30,5.10602546855944e-30,9.029753950147228e-17
788,3.1554436208840472e-30,5.266262839932458e-30,8.603706781921816e-17
789,3.1554436208840472e-30,4.9989437636515094e-30,8.243869373660194e-17
790,3.1554436208840472e-30,5.047477198250068e-30,8.150299854947052e-17
791,3.1554436208840472e-30,5.0636550097829205e-30,7.873773498201434e-17
792,3.1554436208840472e-30,4.9581140488305e-30,7.704128749817552e-17
793,3.1554436208840472e-30,5.039003106494764e-30,7.414081713823044e-17
794,3.1554436208840472e-30,4.9465584691641766e-30,7.083450541989713e-17
795,3.1554436208840472e-30,5.119121792181273e-30,6.35578049608768e-17
796,3.1554436208840472e-30,5.1214329081145376e-30,6.224093037330489e-17
797,3.1554436208840472e-30,5.059803149894146e-30,6.135735001039586e-17
798,3.1554436208840472e-30,5.174588574579625e-30,6.020005035531711e-17
799,3.1554436208840472e-30,5.170736714690851e-30,5.988799966399116e-17
800,3.1554436208840472e-30,5.2015515938010466e-30,5.654533210312231e-17
801,3.1554436208840472e-30,5.0790624493380184e-30,5.519941470166112e-17
802,3.1554436208840472e-30,4.995091903762735e-30,5.3554070674655746e-17
803,3.1554436208840472e-30,5.011269715295588e-30,5.066545399737075e-17
804,3.1554436208840472e-30,4.977373348274372e-30,4.9647713648836066e-17
805,3.1554436208840472e-30,4.9896992999184506e-30,4.544076907178552e-17
806,3.1554436208840472e-30,5.0636550097829205e-30,4.4972735855650474e-17
807,3.1554436208840472e-30,4.9827659521186566e-30,4.3468287127483703e-17
808,3.1554436208840472e-30,4.995091903762735e-30,4.157595198289599e-17
809,3.1554436208840472e-30,5.010499343317833e-30,4.054809503852487e-17
810,3.1554436208840472e-30,5.192307130067988e-30,3.881517554602795e-17
811,3.1554436208840472e-30,5.167655226779831e-30,3.817423246317412e-17
812,3.1554436208840472e-30,5.156099647113508e-30,3.759889907837622e-17
813,3.1554436208840472e-30,5.2755073036655164e-30,3.644216500738168e-17
814,3.1554436208840472e-30,5.528189312369122e-30,3.6099338046129477e-17
815,3.1554436208840472e-30,5.6606932925429636e-30,3.1862110580064483e-17
816,3.1554436208840472e-30,5.528189312369122e-30,2.753269360762023e-17
817,3.1554436208840472e-30,5.519715220613818e-30,2.1927796857588917e-17
818,3.1554436208840472e-30,5.3841297525289566e-30,2.0280057710242175e-17
819,3.1554436208840472e-30,5.2816702794875556e-30,1.9174489260777296e-17
820,3.1554436208840472e-30,5.2608702360881735e-30,1.8486346958548265e-17
821,3.1554436208840472e-30,5.2238923811559385e-30,1.6598213513275756e-17
822,3.1554436208840472e-30,5.075980961426999e-30,1.502852462787503e-17
823,3.1554436208840472e-30,5.2169590333561445e-30,1.4402300967925018e-17
824,3.1554436208840472e-30,5.2238923811559385e-30,1.3883455381866534e-17
825,3.1554436208840472e-30,5.236218332800017e-30,1.2198173316672362e-17
826,3.1554436208840472e-30,5.254707260266134e-30,1.1928104515508649e-17
827,3.1554436208840472e-30,5.130677371847596e-30,1.068264569690278e-17
828,3.1554436208840472e-30,5.125284768003312e-30,1.0550744647841064e-17
829,3.1554436208840472e-30,5.072129101538224e-30,9.369483420326781e-18
830,3.1554436208840472e-30,4.936543633453363e-30,9.09924097127958e-18
831,3.1554436208840472e-30,4.746261754947904e-30,7.8703947234884e-18
832,3.1554436208840472e-30,4.841787880189511e-30,7.79205313948984e-18
833,3.1554436208840472e-30,4.807121141190541e-30,7.423722652259754e-18
834,3.1554436208840472e-30,4.81020262910156e-30,6.668465047316872e-18
835,3.1554436208840472e-30,4.871832387321952e-30,6.212701717197721e-18
836,3.1554436208840472e-30,4.908810242254187e-30,5.981114727071912e-18
837,3.1554436208840472e-30,4.825610068656658e-30,5.3063435702280435e-18
838,3.1554436208840472e-30,4.958884420808255e-30,5.0857221004838054e-18
839,3.1554436208840472e-30,4.965047396630294e-30,4.748853665389118e-18
840,3.1554436208840472e-30,4.891091686765824e-30,4.566949064437309e-18
841,3.1554436208840472e-30,4.8749138752329714e-30,4.213121400428309e-18
842,3.1554436208840472e-30,4.970440000474578e-30,4.023944114885484e-18
843,3.1554436208840472e-30,5.011269715295588e-30,3.855774444991978e-18
844,3.1554436208840472e-30,5.112958816359234e-30,3.82078703151949e-18
845,3.1554436208840472e-30,5.167655226779831e-30,3.6733256162911454e-18
846,3.1554436208840472e-30,5.3625593371518195e-30,3.487278298447688e-18
847,3.1554436208840472e-30,5.306322182775712e-30,3.3748419848454623e-18
848,3.1554436208840472e-30,5.1437736954694295e-30,3.1023433326518407e-18
849,3.1554436208840472e-30,5.199240477867782e-30,2.997911328178633e-18
850,3.1554436208840472e-30,5.3186481344197905e-30,2.828108903918154e-18
851,3.1554436208840472e-30,5.109106956470459e-30,2.8011212168293354e-18
852,3.1554436208840472e-30,4.986617812007431e-30,2.7595667600488453e-18
853,3.1554436208840472e-30,4.955802932897235e-30,2.5937724909586945e-18
854,3.1554436208840472e-30,4.955802932897235e-30,2.572907953495123e-18
855,3.1554436208840472e-30,5.0197438070508915e-30,2.5438869964752464e-18
856,3.1554436208840472e-30,4.9896992999184506e-30,2.4333544186052948e-18
857,3.1554436208840472e-30,4.9249880537870395e-30,2.370292174839337e-18
858,3.1554436208840472e-30,5.039003106494764e-30,2.3139277770461774e-18
859,3.1554436208840472e-30,5.044395710339048e-30,2.2972566389991128e-18
860,3.1554436208840472e-30,4.788632213724423e-30,2.2724912514442796e-18
861,3.1554436208840472e-30,4.894173174676844e-30,2.0864971415797393e-18
862,3.1554436208840472e-30,4.9896992999184506e-30,2.064027080166779e-18
863,3.1554436208840472e-30,4.905728754343167e-30,1.9997260536646834e-18
864,3.1554436208840472e-30,4.826380440634413e-30,1.9128273042331797e-18
865,3.1554436208840472e-30,4.792484073613198e-30,1.8905922571052965e-18
866,3.1554436208840472e-30,4.7863210977911585e-30,1.8569147495283962e-18
867,3.1554436208840472e-30,4.912662102142961e-30,1.8501769098070352e-18
868,3.1554436208840472e-30,4.825610068656658e-30,1.8138441185587024e-18
869,3.1554436208840472e-30,4.819447092834619e-30,1.5287840155310344e-18
870,3.1554436208840472e-30,4.826380440634413e-30,1.4475459122351616e-18
871,3.1554436208840472e-30,4.915743590053981e-30,1.344884450077927e-18
872,3.1554436208840472e-30,4.826380440634413e-30,1.3020857749680507e-18
873,3.1554436208840472e-30,4.8294619285454326e-30,1.2844508613639261e-18
874,3.1554436208840472e-30,4.819447092834619e-30,1.2645683584592557e-18
875,3.1554436208840472e-30,4.995091903762735e-30,1.0893948524534747e-18
876,3.1554436208840472e-30,4.8810768510550105e-30,9.461121112719966e-19
877,3.1554436208840472e-30,4.8880101988548046e-30,9.362683076015244e-19
878,3.1554436208840472e-30,4.81020262910156e-30,8.731004845749121e-19
879,3.1554436208840472e-30,4.8009581653685015e-30,8.619729884114353e-19
880,3.1554436208840472e-30,4.81020262910156e-30,8.342304960872531e-19
881,3.1554436208840472e-30,4.8078915131682956e-30,7.436159294484562e-19
882,3.1554436208840472e-30,4.8009581653685015e-30,7.247495454242376e-19
883,3.1554436208840472e-30,4.797876677457482e-30,6.941594351587063e-19
884,3.1554436208840472e-30,4.795565561524217e-30,6.537423429555569e-19
885,3.1554436208840472e-30,4.767832170325041e-30,5.876286909157652e-19
886,3.1554436208840472e-30,4.758587706591982e-30,5.811258729702515e-19
887,3.1554436208840472e-30,4.6992690643048555e-30,4.632044152528905e-19
888,3.1554436208840472e-30,4.7801581219691194e-30,4.345599568899314e-19
889,3.1554436208840472e-30,4.773224774169325e-30,4.227077768834619e-19
890,3.1554436208840472e-30,4.773224774169325e-30,4.175906711290231e-19
891,3.1554436208840472e-30,4.7639803104362666e-30,3.745668590830485e-19
892,3.1554436208840472e-30,4.875684247210726e-30,3.307719144481853e-19
893,3.1554436208840472e-30,4.911891730165206e-30,3.1837160612626115e-19
894,3.1554436208840472e-30,4.835624904367472e-30,3.012251679920651e-19
895,3.1554436208840472e-30,5.069047613627205e-30,2.8415555139433493e-19
896,3.1554436208840472e-30,4.985847440029676e-30,2.751260247738222e-19
897,3.1554436208840472e-30,5.029758642761705e-30,2.51219401359828e-19
898,3.1554436208840472e-30,4.834854532389717e-30,2.464290565694915e-19
899,3.1554436208840472e-30,4.937314005431118e-30,2.417201215239478e-19
900,3.1554436208840472e-30,4.863358295566648e-30,2.3266684356656724e-19
901,3.1554436208840472e-30,4.899565778521128e-30,2.266576393862426e-19
902,3.1554436208840472e-30,4.826380440634413e-30,2.2171793813423237e-19
903,3.1554436208840472e-30,4.792484073613198e-30,2.1936531260520763e-19
904,3.1554436208840472e-30,4.868750899410932e-30,2.1719304569888354e-19
905,3.1554436208840472e-30,4.797876677457482e-30,1.9894564499646668e-19
906,3.1554436208840472e-30,4.934232517520098e-30,1.9747602328150329e-19
907,3.1554436208840472e-30,4.869521271388687e-30,1.6338613662389367e-19
908,3.1554436208840472e-30,4.8232989527233935e-30,1.3908040110336252e-19
909,3.1554436208840472e-30,4.797876677457482e-30,1.3306524252356418e-19
910,3.1554436208840472e-30,4.8232989527233935e-30,1.1331359144628586e-19
911,3.1554436208840472e-30,4.773224774169325e-30,1.0741655174412254e-19
912,3.1554436208840472e-30,4.942706609275402e-30,9.963100545305293e-20
913,3.1554436208840472e-30,4.856424947766854e-30,9.31649029311394e-20
914,3.1554436208840472e-30,4.81328411701258e-30,9.090523231928207e-20
915,3.1554436208840472e-30,4.782469237902384e-30,8.261071491610905e-20
916,3.1554436208840472e-30,4.7639803104362666e-30,8.072877350442167e-20
917,3.1554436208840472e-30,4.8595064356778735e-30,7.570321682262698e-20
918,3.1554436208840472e-30,4.985847440029676e-30,7.281417563325209e-20
919,3.1554436208840472e-30,4.868750899410932e-30,6.917304198792934e-20
920,3.1554436208840472e-30,4.797876677457482e-30,6.710902575939149e-20
921,3.1554436208840472e-30,4.773224774169325e-30,6.345756754874629e-20
922,3.1554436208840472e-30,4.894173174676844e-30,6.1634232475117e-20
923,3.1554436208840472e-30,4.819447092834619e-30,5.513607206030899e-20
924,3.1554436208840472e-30,4.788632213724423e-30,5.309333977105845e-20
925,3.1554436208840472e-30,4.773224774169325e-30,5.206271359115065e-20
926,3.1554436208840472e-30,4.911891730165206e-30,5.016452553080698e-20
927,3.1554436208840472e-30,4.985847440029676e-30,4.859222902448864e-20
928,3.1554436208840472e-30,4.906499126320922e-30,4.608549040660152e-20
929,3.1554436208840472e-30,4.825610068656658e-30,4.118127570341691e-20
930,3.1554436208840472e-30,4.8017285373462564e-30,4.0561735541202316e-20
931,3.1554436208840472e-30,4.795565561524217e-30,3.937017944765168e-20
932,3.1554436208840472e-30,4.88415833896603e-30,3.7059067110438707e-20
933,3.1554436208840472e-30,4.911891730165206e-30,3.6637387032414656e-20
934,3.1554436208840472e-30,5.1152699322924984e-30,3.1048844251592716e-20
935,3.1554436208840472e-30,5.130677371847596e-30,3.0369742861862276e-20
936,3.1554436208840472e-30,5.189225642156968e-30,2.6773155705634344e-20
937,3.1554436208840472e-30,5.229284985000223e-30,2.5075007203899828e-20
938,3.1554436208840472e-30,5.2392998207110364e-30,2.464372843072118e-20
939,3.1554436208840472e-30,5.2392998207110364e-30,2.3353909038750628e-20
940,3.1554436208840472e-30,5.322499994308565e-30,2.3004736531259916e-20
941,3.1554436208840472e-30,5.21464791742288e-30,2.0966184877929018e-20
942,3.1554436208840472e-30,5.236218332800017e-30,1.9683563750266017e-20
943,3.1554436208840472e-30,5.06981798560496e-30,1.941950756845578e-20
944,3.1554436208840472e-30,5.103714352626175e-30,1.4979769948969596e-20
945,3.1554436208840472e-30,4.936543633453363e-30,1.4297229195438934e-20
946,3.1554436208840472e-30,5.053640174072107e-30,1.3662520191539077e-20
947,3.1554436208840472e-30,4.942706609275402e-30,1.2433373625169476e-20
948,3.1554436208840472e-30,4.9034176384099025e-30,1.2016686992946079e-20
949,3.1554436208840472e-30,4.900336150498883e-30,1.1501447095201834e-20
950,3.1554436208840472e-30,4.912662102142961e-30,1.0858758631020223e-20
951,3.1554436208840472e-30,4.9180547059872455e-30,1.062823145634978e-20
952,3.1554436208840472e-30,4.921136193898265e-30,1.0227648388907316e-20
953,3.1554436208840472e-30,4.971210372452333e-30,1.0129872940340368e-20
954,3.1554436208840472e-30,5.134529231736371e-30,1.0032305520692832e-20
955,3.1554436208840472e-30,5.17689969051289e-30,9.823162965149276e-21
956,3.1554436208840472e-30,5.133758859758616e-30,9.780409760101426e-21
957,3.1554436208840472e-30,5.414944631639152e-30,9.634271824499046e-21
958,3.1554436208840472e-30,5.463478066237711e-30,9.613878702806486e-21
959,3.1554436208840472e-30,5.4419076508605736e-30,9.549687038393099e-21
960,3.1554436208840472e-30,4.067564042545842e-30,8.594989733066108e-21
961,3.1554436208840472e-30,4.119949337033175e-30,8.388834526740318e-21
962,3.1554436208840472e-30,4.354142418270663e-30,8.292744102551284e-21
963,3.1554436208840472e-30,4.133045660655008e-30,7.964098188624374e-21
964,3.1554436208840472e-30,4.314083075427408e-30,7.569557043059303e-21
965,3.1554436208840472e-30,4.169253143609488e-30,7.382832406207052e-21
966,3.1554436208840472e-30,4.15692719196541e-30,7.173647893521757e-21
967,3.1554436208840472e-30,3.9473860140160786e-30,7.075776934309277e-21
968,3.1554436208840472e-30,3.9265859706166965e-30,6.998561997591438e-21
969,3.1554436208840472e-30,4.000541680481166e-30,6.941163057849556e-21
970,3.1554436208840472e-30,3.988215728837088e-30,6.904571871763393e-21
971,3.1554436208840472e-30,3.9111785310615986e-30,6.885061794278612e-21
972,3.1554436208840472e-30,3.917341506883638e-30,6.83683691117391e-21
973,3.1554436208840472e-30,3.935830434349755e-30,6.697702088327157e-21
974,3.1554436208840472e-30,3.9473860140160786e-30,6.658107178616233e-21
975,3.1554436208840472e-30,3.945074898082814e-30,6.615752150395965e-21
976,3.1554436208840472e-30,3.8094894299979525e-30,6.588170692631017e-21
977,3.1554436208840472e-30,3.68314842564615e-30,6.485822214754656e-21
978,3.1554436208840472e-30,3.60919271578168e-30,4.8657218128228075e-21
979,3.1554436208840472e-30,3.7655782272659235e-30,4.37155662293047e-21
980,3.1554436208840472e-30,3.7224373965116495e-30,4.2657515889467675e-21
981,3.1554436208840472e-30,3.7293707443114435e-30,3.825862941223e-21
982,3.1554436208840472e-30,3.814882033842237e-30,3.648675984699946e-21
983,3.1554436208840472e-30,3.577607464693729e-30,3.373737720135739e-21
984,3.1554436208840472e-30,3.621518667425758e-30,3.34740986131382e-21
985,3.1554436208840472e-30,3.614585319625964e-30,2.9646290512811593e-21
986,3.1554436208840472e-30,3.543711097672514e-30,2.8708460963611554e-21
987,3.1554436208840472e-30,3.543711097672514e-30,2.8018120143668726e-21
988,3.1554436208840472e-30,3.543711097672514e-30,2.7078409221508675e-21
989,3.1554436208840472e-30,3.541399981739249e-30,2.2976256754278525e-21
990,3.1554436208840472e-30,3.5406296097614944e-30,2.244743501228652e-21
991,3.1554436208840472e-30,3.577607464693729e-30,2.1848294616711113e-21
992,3.1554436208840472e-30,3.6122742036926996e-30,2.0595397702464148e-21
993,3.1554436208840472e-30,3.6122742036926996e-30,2.018861502793386e-21
994,3.1554436208840472e-30,3.5622000251386314e-30,1.9363469609190126e-21
995,3.1554436208840472e-30,3.703948469045532e-30,1.9068071066581507e-21
996,3.1554436208840472e-30,3.7447781838665414e-30,1.7060852449100838e-21
997,3.1554436208840472e-30,3.7224373965116495e-30,1.48002272371706e-21
998,3.1554436208840472e-30,3.6122742036926996e-30,1.4501485914348737e-21
999,3.1554436208840472e-30,3.565281513049651e-30,1.4170518539629926e-21
1000,3.1554436208840472e-30,3.565281513049651e-30,1.3415070182176639e-21
1001,3.1554436208840472e-30,3.577607464693729e-30,1.2386441288634404e-21
1002,3.1554436208840472e-30,3.713192932778591e-30,1.1764271396393e-21
1003,3.1554436208840472e-30,3.848778400863452e-30,1.081104955295498e-21
1004,3.1554436208840472e-30,3.827207985486315e-30,9.392375284130798e-22
1005,3.1554436208840472e-30,3.71627442068961e-30,7.574630936718175e-22
1006,3.1554436208840472e-30,3.556037049316592e-30,6.665170049107732e-22
1007,3.1554436208840472e-30,3.559888909205367e-30,6.465648717817299e-22
1008,3.1554436208840472e-30,3.586851928426788e-30,5.9001613349120515e-22
1009,3.1554436208840472e-30,3.614585319625964e-30,5.522370219142521e-22
1010,3.1554436208840472e-30,3.60919271578168e-30,5.267456848585836e-22
1011,3.1554436208840472e-30,3.614585319625964e-30,4.989452354841458e-22
1012,3.1554436208840472e-30,3.629992759181062e-30,4.843005133792723e-22
1013,3.1554436208840472e-30,3.651563174558199e-30,4.362649640689464e-22
1014,3.1554436208840472e-30,3.629992759181062e-30,4.238849217223521e-22
1015,3.1554436208840472e-30,3.651563174558199e-30,4.1798361506056455e-22
1016,3.1554436208840472e-30,3.6792965657573754e-30,4.0921850140913854e-22
1017,3.1554436208840472e-30,3.6792965657573754e-30,4.064949171464717e-22
1018,3.1554436208840472e-30,3.6646594981800324e-30,3.9174198234501937e-22
1019,3.1554436208840472e-30,3.6646594981800324e-30,3.8360138766084383e-22
1020,3.1554436208840472e-30,3.6792965657573754e-30,3.757177822909554e-22
1021,3.1554436208840472e-30,3.704718841023287e-30,3.6878126771175755e-22
1022,3.1554436208840472e-30,3.704718841023287e-30,3.502392249811408e-22
1023,3.1554436208840472e-30,3.629992759181062e-30,3.45204459127513e-22
1024,3.1554436208840472e-30,3.630763131158817e-30,3.4253289107686338e-22
1025,3.1554436208840472e-30,3.6061112278706604e-30,3.3468680706376712e-22
1026,3.1554436208840472e-30,3.646170570713915e-30,3.1647430966585555e-22
1027,3.1554436208840472e-30,3.636926106980856e-30,3.086746007878027e-22
1028,3.1554436208840472e-30,3.556807421294347e-30,3.03707947505718e-22
1029,3.1554436208840472e-30,3.565281513049651e-30,2.9789028434507895e-22
1030,3.1554436208840472e-30,3.5907037883155625e-30,2.9580925422370044e-22
1031,3.1554436208840472e-30,3.7232077684894044e-30,2.9480108738022625e-22
1032,3.1554436208840472e-30,3.636926106980856e-30,2.8120639976818772e-22
1033,3.1554436208840472e-30,3.623829783359023e-30,2.7762942926553413e-22
1034,3.1554436208840472e-30,3.630763131158817e-30,2.673721198355647e-22
1035,3.1554436208840472e-30,3.654644662469219e-30,2.6506636136755245e-22
1036,3.1554436208840472e-30,3.541399981739249e-30,2.433685362519559e-22
1037,3.1554436208840472e-30,3.4820813394521224e-30,2.406866405380946e-22
1038,3.1554436208840472e-30,3.479770223518858e-30,2.37438621063384e-22
1039,3.1554436208840472e-30,3.5683630009606706e-30,2.305082121833331e-22
1040,3.1554436208840472e-30,3.640007594891876e-30,2.276607487865808e-22
1041,3.1554436208840472e-30,3.522911054273132e-30,2.2551241434810115e-22
1042,3.1554436208840472e-30,3.5190591943843574e-30,2.1271768099959294e-22
1043,3.1554436208840472e-30,3.53523700591721e-30,2.098067085564139e-22
1044,3.1554436208840472e-30,3.6638891262022775e-30,2.0182712203804185e-22
1045,3.1554436208840472e-30,3.596866764137602e-30,1.814744868990679e-22
1046,3.1554436208840472e-30,3.710881816845326e-30,1.770826085110832e-22
1047,3.1554436208840472e-30,3.849548772841207e-30,1.6748328979915873e-22
1048,3.1554436208840472e-30,3.8248968695530504e-30,1.6556427059692041e-22
1049,3.1554436208840472e-30,3.8087190580201976e-30,1.623877867216506e-22
1050,3.1554436208840472e-30,3.9196526228169024e-30,1.5748085593087345e-22
1051,3.1554436208840472e-30,3.800244966264894e-30,1.5591081549725495e-22
1052,3.1554436208840472e-30,3.654644662469219e-30,1.5440218033512549e-22
1053,3.1554436208840472e-30,3.6646594981800324e-30,1.5070088465835576e-22
1054,3.1554436208840472e-30,3.455118320230701e-30,1.3870038169475348e-22
1055,3.1554436208840472e-30,3.717044792667365e-30,1.3730303030905144e-22
1056,3.1554436208840472e-30,3.821045009664276e-30,1.3201315701591492e-22
1057,3.1554436208840472e-30,3.9997713085034114e-30,1.306440114087903e-22
1058,3.1554436208840472e-30,3.737844836066747e-30,1.277760544431225e-22
1059,3.1554436208840472e-30,3.9111785310615986e-30,1.14429919458979e-22
1060,3.1554436208840472e-30,4.059089950790538e-30,1.084306489087894e-22
1061,3.1554436208840472e-30,3.913489646994863e-30,1.0604350651560628e-22
1062,3.1554436208840472e-30,3.9481563859938335e-30,1.0411470266451522e-22
1063,3.1554436208840472e-30,3.923504482705677e-30,1.0160551355188108e-22
1064,3.1554436208840472e-30,4.045993627168705e-30,9.901923172345933e-23
1065,3.1554436208840472e-30,3.870348816240589e-30,9.130592940751637e-23
1066,3.1554436208840472e-30,3.791000502531835e-30,8.934968783562824e-23
1067,3.1554436208840472e-30,3.821815381642031e-30,8.373015630382873e-23
1068,3.1554436208840472e-30,3.784067154732041e-30,8.144829296072563e-23
1069,3.1554436208840472e-30,3.7078003289343065e-30,7.657305793436332e-23
1070,3.1554436208840472e-30,3.614585319625964e-30,7.415941619517809e-23
1071,3.1554436208840472e-30,3.762496739354904e-30,6.494809665277115e-23
1072,3.1554436208840472e-30,3.784067154732041e-30,6.105634173764442e-23
1073,3.1554436208840472e-30,3.7594152514438844e-30,5.813225392594825e-23
1074,3.1554436208840472e-30,3.6646594981800324e-30,5.014457991963126e-23
1075,3.1554436208840472e-30,3.636155735003101e-30,4.784449009702816e-23
1076,3.1554436208840472e-30,3.629992759181062e-30,4.3513454782274277e-23
1077,3.1554436208840472e-30,3.870348816240589e-30,3.6531740063640216e-23
1078,3.1554436208840472e-30,3.7879190146208155e-30,3.257333238973851e-23
1079,3.1554436208840472e-30,3.799474594287139e-30,3.143823114171142e-23
1080,3.1554436208840472e-30,3.827207985486315e-30,2.947301252926302e-23
1081,3.1554436208840472e-30,3.799474594287139e-30,2.730771456608521e-23
1082,3.1554436208840472e-30,3.913489646994863e-30,2.637798265807327e-23
1083,3.1554436208840472e-30,3.7447781838665414e-30,2.2487289518332308e-23
1084,3.1554436208840472e-30,3.996689820592392e-30,2.0912387865452333e-23
1085,3.1554436208840472e-30,4.059089950790538e-30,2.0630670209450907e-23
1086,3.1554436208840472e-30,4.033667675524627e-30,2.032504995925439e-23
1087,3.1554436208840472e-30,4.033667675524627e-30,1.9102377118753236e-23
1088,3.1554436208840472e-30,4.1168678491221554e-30,1.8642041695698386e-23
1089,3.1554436208840472e-30,4.055238090901764e-30,1.8138422644583907e-23
1090,3.1554436208840472e-30,3.938911922260775e-30,1.7317766636781533e-23
1091,3.1554436208840472e-30,4.0128676321252446e-30,1.6996458455555783e-23
1092,3.1554436208840472e-30,4.080660366167675e-30,1.6759108767098687e-23
1093,3.1554436208840472e-30,3.815652405819992e-30,1.6148956401476052e-23
1094,3.1554436208840472e-30,3.815652405819992e-30,1.5162309037587538e-23
1095,3.1554436208840472e-30,3.7232077684894044e-30,1.485989039285637e-23
1096,3.1554436208840472e-30,3.812570917908972e-30,1.3315805681324228e-23
1097,3.1554436208840472e-30,3.7232077684894044e-30,1.2240815964090486e-23
1098,3.1554436208840472e-30,3.725518884422669e-30,1.1993823283983616e-23
1099,3.1554436208840472e-30,3.725518884422669e-30,1.1769514410284386e-23
1100,3.1554436208840472e-30,3.735533720133483e-30,1.1680145125237201e-23
1101,3.1554436208840472e-30,3.8834451398624224e-30,1.1575680971746359e-23
1102,3.1554436208840472e-30,3.9851342409260684e-30,1.1004001551275471e-23
1103,3.1554436208840472e-30,3.7725115750657176e-30,1.0776147775339046e-23
1104,3.1554436208840472e-30,3.784067154732041e-30,1.0091434621822777e-23
1105,3.1554436208840472e-30,3.775593062976737e-30,9.455888098211416e-24
1106,3.1554436208840472e-30,3.895000719528746e-30,9.30436856024301e-24
1107,3.1554436208840472e-30,3.806407942086933e-30,9.087809123950052e-24
1108,3.1554436208840472e-30,3.799474594287139e-30,8.807300009451735e-24
1109,3.1554436208840472e-30,3.806407942086933e-30,8.05694613906471e-24
1110,3.1554436208840472e-30,3.806407942086933e-30,7.906304591920828e-24
1111,3.1554436208840472e-30,4.0436825112354404e-30,7.415795082085391e-24
1112,3.1554436208840472e-30,4.366468369914741e-30,6.504179446084241e-24
1113,3.1554436208840472e-30,4.1731050034982626e-30,5.883329314036966e-24
1114,3.1554436208840472e-30,4.099149293633793e-30,5.75409297330329e-24
1115,3.1554436208840472e-30,4.114556733188891e-30,5.475648742861511e-24
1116,3.1554436208840472e-30,4.2840385682949674e-30,5.398398256674327e-24
1117,3.1554436208840472e-30,4.292512660050271e-30,4.8822770051332114e-24
1118,3.1554436208840472e-30,4.2031495106307035e-30,4.779561750250713e-24
1119,3.1554436208840472e-30,4.219327322163556e-30,4.657191777325226e-24
1120,3.1554436208840472e-30,4.23088290182988e-30,3.998199802439272e-24
1121,3.1554436208840472e-30,3.86418584041855e-30,3.931446386332049e-24
1122,3.1554436208840472e-30,3.97588977719301e-30,3.909852702976734e-24
1123,3.1554436208840472e-30,4.0059342843254506e-30,3.1549407690978077e-24
1124,3.1554436208840472e-30,4.0498454870574796e-30,3.023029941835656e-24
1125,3.1554436208840472e-30,3.9111785310615986e-30,2.8583136062135558e-24
1126,3.1554436208840472e-30,3.815652405819992e-30,2.07217212558145e-24
1127,3.1554436208840472e-30,3.747859671777561e-30,1.8653688666373916e-24
1128,3.1554436208840472e-30,3.8742006761293636e-30,1.7624433044901603e-24
1129,3.1554436208840472e-30,3.8395339371303934e-30,1.6691251219591393e-24
1130,3.1554436208840472e-30,3.840304309108148e-30,1.6042731793267569e-24
1131,3.1554436208840472e-30,3.774822690998982e-30,1.5298840820691334e-24
1132,3.1554436208840472e-30,3.7008669811345124e-30,1.4559301346231557e-24
1133,3.1554436208840472e-30,3.8456969129524326e-30,1.414955946745147e-24
1134,3.1554436208840472e-30,3.791000502531835e-30,1.316876444768501e-24
1135,3.1554436208840472e-30,3.82797835746407e-30,1.2834546066633182e-24
1136,3.1554436208840472e-30,3.811800545931217e-30,1.2262438902706843e-24
1137,3.1554436208840472e-30,3.8094894299979525e-30,1.2031047328759157e-24
1138,3.1554436208840472e-30,3.797163478353874e-30,1.1855942055549381e-24
1139,3.1554436208840472e-30,3.713192932778591e-30,1.1409045074652418e-24
1140,3.1554436208840472e-30,3.720126280578385e-30,1.128498583169115e-24
1141,3.1554436208840472e-30,3.713192932778591e-30,1.0618970816714556e-24
1142,3.1554436208840472e-30,3.771741203087963e-30,1.0464115454163715e-24
1143,3.1554436208840472e-30,3.784067154732041e-30,1.0090971744782908e-24
1144,3.1554436208840472e-30,3.688541029490434e-30,1.0013608296882251e-24
1145,3.1554436208840472e-30,3.6862299135571694e-30,9.733358765288518e-25
1146,3.1554436208840472e-30,3.725518884422669e-30,9.627094494382464e-25
1147,3.1554436208840472e-30,3.732452232222463e-30,9.235812923749521e-25
1148,3.1554436208840472e-30,3.8310598453750896e-30,7.535151312793062e-25
1149,3.1554436208840472e-30,3.849548772841207e-30,7.294616377767713e-25
1150,3.1554436208840472e-30,3.8888377437067066e-30,6.9958153746144005e-25
1151,3.1554436208840472e-30,3.870348816240589e-30,6.033953516833547e-25
1152,3.1554436208840472e-30,3.8834451398624224e-30,5.732791324049898e-25
1153,3.1554436208840472e-30,3.812570917908972e-30,5.178503886156348e-25
1154,3.1554436208840472e-30,3.7940819904428546e-30,4.800163992748494e-25
1155,3.1554436208840472e-30,3.784837526709796e-30,4.432455914412858e-25
1156,3.1554436208840472e-30,3.944304526105059e-30,4.27405789713692e-25
1157,3.1554436208840472e-30,3.895771091506501e-30,3.859339136120695e-25
1158,3.1554436208840472e-30,3.907326671172824e-30,3.8243734094978857e-25
1159,3.1554436208840472e-30,3.907326671172824e-30,3.8065798602234187e-25
1160,3.1554436208840472e-30,3.913489646994863e-30,3.7356641927390477e-25
1161,3.1554436208840472e-30,3.82797835746407e-30,3.542197649922106e-25
1162,3.1554436208840472e-30,3.691622517401454e-30,3.3451614214718143e-25
1163,3.1554436208840472e-30,3.713192932778591e-30,3.1696352131615337e-25
1164,3.1554436208840472e-30,3.6269112712700426e-30,3.058825636364271e-25
1165,3.1554436208840472e-30,3.769430087154698e-30,2.995658750603323e-25
1166,3.1554436208840472e-30,3.762496739354904e-30,2.9064848705045923e-25
1167,3.1554436208840472e-30,3.784067154732041e-30,2.6423603920002974e-25
1168,3.1554436208840472e-30,3.6269112712700426e-30,2.581597831885615e-25
1169,3.1554436208840472e-30,3.8094894299979525e-30,2.4032275888634655e-25
1170,3.1554436208840472e-30,3.7509411596885805e-30,2.3113431819240235e-25
1171,3.1554436208840472e-30,3.8087190580201976e-30,2.23695947409246e-25
1172,3.1554436208840472e-30,3.771741203087963e-30,2.1904156777564017e-25
1173,3.1554436208840472e-30,3.732452232222463e-30,1.9426705092794612e-25
1174,3.1554436208840472e-30,3.735533720133483e-30,1.849291194554221e-25
1175,3.1554436208840472e-30,3.778674550887757e-30,1.7796311370970932e-25
1176,3.1554436208840472e-30,3.740926323977767e-30,1.7457421309801253e-25
1177,3.1554436208840472e-30,3.741696695955522e-30,1.6366858914338012e-25
1178,3.1554436208840472e-30,3.676215077846356e-30,1.5579072735803867e-25
1179,3.1554436208840472e-30,3.6854595415794145e-30,1.356325285682385e-25
1180,3.1554436208840472e-30,3.676215077846356e-30,1.335028554579995e-25
1181,3.1554436208840472e-30,3.697785493223493e-30,1.2899396923907744e-25
1182,3.1554436208840472e-30,3.713192932778591e-30,1.2588095135115932e-25
1183,3.1554436208840472e-30,3.734763348155728e-30,1.2258508158171994e-25
1184,3.1554436208840472e-30,3.725518884422669e-30,1.2121905895372993e-25
1185,3.1554436208840472e-30,3.923504482705677e-30,1.1992866374279612e-25
1186,3.1554436208840472e-30,3.7940819904428546e-30,1.122079982854455e-25
1187,3.1554436208840472e-30,3.734763348155728e-30,1.1064324414650503e-25
1188,3.1554436208840472e-30,3.7286003723336886e-30,1.0668572022985469e-25
1189,3.1554436208840472e-30,3.811800545931217e-30,1.017518819501942e-25
1190,3.1554436208840472e-30,3.9265859706166965e-30,9.169473375109539e-26
1191,3.1554436208840472e-30,4.049075115079725e-30,8.827892698325878e-26
1192,3.1554436208840472e-30,3.873430304151609e-30,7.818545824911775e-26
1193,3.1554436208840472e-30,3.7879190146208155e-30,7.670511916038372e-26
1194,3.1554436208840472e-30,3.774822690998982e-30,7.466495494431284e-26
1195,3.1554436208840472e-30,3.8094894299979525e-30,7.361628825626518e-26
1196,3.1554436208840472e-30,3.753252275621845e-30,6.876584081726672e-26
1197,3.1554436208840472e-30,3.7725115750657176e-30,5.930618041297696e-26
1198,3.1554436208840472e-30,3.799474594287139e-30,5.542119082174389e-26
1199,3.1554436208840472e-30,3.799474594287139e-30,5.376373897827813e-26
1200,3.1554436208840472e-30,3.806407942086933e-30,4.974360076801983e-26
1201,3.1554436208840472e-30,3.818733893731011e-30,4.865873275999351e-26
1202,3.1554436208840472e-30,3.815652405819992e-30,4.68534064265055e-26
1203,3.1554436208840472e-30,3.821045009664276e-30,4.60943953650478e-26
1204,3.1554436208840472e-30,3.7447781838665414e-30,4.5530263906503544e-26
1205,3.1554436208840472e-30,3.673133589935336e-30,4.392067252956553e-26
1206,3.1554436208840472e-30,3.774822690998982e-30,4.310153990562689e-26
1207,3.1554436208840472e-30,3.9327489464387356e-30,4.271357205538952e-26
1208,3.1554436208840472e-30,3.9912972167481076e-30,4.158581816158531e-26
1209,3.1554436208840472e-30,3.849548772841207e-30,4.0006436969903205e-26
1210,3.1554436208840472e-30,3.7940819904428546e-30,3.952948817104373e-26
1211,3.1554436208840472e-30,3.8395339371303934e-30,3.8581108025577716e-26
1212,3.1554436208840472e-30,3.821045009664276e-30,3.7797244378931654e-26
1213,3.1554436208840472e-30,3.922734110727922e-30,3.6270943309112566e-26
1214,3.1554436208840472e-30,3.941993410171794e-30,3.312690908981206e-26
1215,3.1554436208840472e-30,3.864956212396305e-30,3.0460889141964516e-26
1216,3.1554436208840472e-30,3.885756255795687e-30,2.8907467222965064e-26
1217,3.1554436208840472e-30,3.920422994794657e-30,2.7560197134102313e-26
1218,3.1554436208840472e-30,4.089904829900734e-30,2.662412685876534e-26
1219,3.1554436208840472e-30,4.099149293633793e-30,2.6202238808123694e-26
1220,3.1554436208840472e-30,3.935060062372e-30,2.5274437657447692e-26
1221,3.1554436208840472e-30,3.920422994794657e-30,2.4904849775189837e-26
1222,3.1554436208840472e-30,3.8980822074397654e-30,2.397344169476574e-26
1223,3.1554436208840472e-30,3.8980822074397654e-30,2.276303772110437e-26
1224,3.1554436208840472e-30,3.914260018972618e-30,2.1957644777685484e-26
1225,3.1554436208840472e-30,3.855711748663246e-30,2.1805330682103675e-26
1226,3.1554436208840472e-30,3.945074898082814e-30,1.674590910707976e-26
1227,3.1554436208840472e-30,3.9635638255489314e-30,1.5100274191973782e-26
1228,3.1554436208840472e-30,4.170023515587243e-30,1.3693109270732792e-26
1229,3.1554436208840472e-30,3.950467501927098e-30,1.341208407326137e-26
1230,3.1554436208840472e-30,4.067564042545842e-30,1.2981963105441705e-26
1231,3.1554436208840472e-30,4.025193583769323e-30,1.2191289851994776e-26
1232,3.1554436208840472e-30,3.9473860140160786e-30,1.0537781735276143e-26
1233,3.1554436208840472e-30,3.818733893731011e-30,9.774146275280726e-27
1234,3.1554436208840472e-30,3.7940819904428546e-30,9.266175945028025e-27
1235,3.1554436208840472e-30,3.945074898082814e-30,8.95096785030791e-27
1236,3.1554436208840472e-30,3.959711965660157e-30,8.368539479512994e-27
1237,3.1554436208840472e-30,3.908097043150579e-30,7.092770695393586e-27
1238,3.1554436208840472e-30,3.931978574460981e-30,6.932359075508849e-27
1239,3.1554436208840472e-30,3.935830434349755e-30,6.520991946819153e-27
1240,3.1554436208840472e-30,3.8611043525075304e-30,6.1198768321129225e-27
1241,3.1554436208840472e-30,3.8464672849301874e-30,5.578181109269819e-27
1242,3.1554436208840472e-30,3.8310598453750896e-30,4.733733628807914e-27
1243,3.1554436208840472e-30,3.8241264975752955e-30,4.351708620599941e-27
1244,3.1554436208840472e-30,3.812570917908972e-30,3.964210023193522e-27
1245,3.1554436208840472e-30,3.956630477749137e-30,3.6704405620940995e-27
1246,3.1554436208840472e-30,3.959711965660157e-30,3.4481254611956255e-27
1247,3.1554436208840472e-30,3.877282164040383e-30,3.0375286081871873e-27
1248,3.1554436208840472e-30,3.9697268013709705e-30,2.5901395117449045e-27
1249,3.1554436208840472e-30,3.972037917304235e-30,2.2555012875948503e-27
1250,3.1554436208840472e-30,3.8742006761293636e-30,2.1224566507373704e-27
1251,3.1554436208840472e-30,4.178497607342547e-30,2.0781786064991842e-27
1252,3.1554436208840472e-30,4.2039198826084584e-30,1.9436194664816868e-27
1253,3.1554436208840472e-30,4.264779268851095e-30,1.8129112233879916e-27
1254,3.1554436208840472e-30,4.185430955142341e-30,1.6976211569088343e-27
1255,3.1554436208840472e-30,4.193905046897645e-30,1.5983287312162323e-27
1256,3.1554436208840472e-30,4.219327322163556e-30,1.6001387201779675e-27
1257,3.1554436208840472e-30,4.0798899941899204e-30,1.5133453390831956e-27
1258,3.1554436208840472e-30,3.753252275621845e-30,1.4567083616506335e-27
1259,3.1554436208840472e-30,3.735533720133483e-30,1.4370322909667958e-27
1260,3.1554436208840472e-30,3.750170787710826e-30,1.3054030681736946e-27
1261,3.1554436208840472e-30,3.864956212396305e-30,1.126813702953605e-27
1262,3.1554436208840472e-30,3.90193406732854e-30,1.0065499223930677e-27
1263,3.1554436208840472e-30,3.821045009664276e-30,8.630729563610796e-28
1264,3.1554436208840472e-30,3.848778400863452e-30,8.410645845145889e-28
1265,3.1554436208840472e-30,3.7663485992436784e-30,7.688734598134152e-28
1266,3.1554436208840472e-30,3.735533720133483e-30,7.202826325025142e-28
1267,3.1554436208840472e-30,3.886526627773442e-30,6.401178689420857e-28
1268,3.1554436208840472e-30,3.8980822074397654e-30,6.175087995459406e-28
1269,3.1554436208840472e-30,3.923504482705677e-30,5.957450689506357e-28
1270,3.1554436208840472e-30,3.9627934535711765e-30,5.533277619282193e-28
1271,3.1554436208840472e-30,3.8310598453750896e-30,5.347724380272691e-28
1272,3.1554436208840472e-30,3.848778400863452e-30,4.843648328515789e-28
1273,3.1554436208840472e-30,3.864956212396305e-30,4.877797473842205e-28
1274,3.1554436208840472e-30,3.800244966264894e-30,4.761018230181799e-28
1275,3.1554436208840472e-30,3.763267111332659e-30,4.474892929476395e-28
1276,3.1554436208840472e-30,3.895000719528746e-30,4.407267751339126e-28
1277,3.1554436208840472e-30,3.8464672849301874e-30,4.452183808019639e-28
1278,3.1554436208840472e-30,3.886526627773442e-30,4.250221164401472e-28
1279,3.1554436208840472e-30,3.811800545931217e-30,3.9989951587358234e-28
1280,3.1554436208840472e-30,3.799474594287139e-30,3.7363445366400697e-28
1281,3.1554436208840472e-30,3.7725115750657176e-30,3.4618455935264457e-28
1282,3.1554436208840472e-30,3.7655782272659235e-30,3.259334541356614e-28
1283,3.1554436208840472e-30,3.7286003723336886e-30,2.983099853880611e-28
1284,3.1554436208840472e-30,3.741696695955522e-30,2.8422821156193356e-28
1285,3.1554436208840472e-30,3.885756255795687e-30,2.688188460768913e-28
1286,3.1554436208840472e-30,3.858793236574266e-30,2.2102265746104438e-28
1287,3.1554436208840472e-30,3.8742006761293636e-30,1.9411178279286736e-28
1288,3.1554436208840472e-30,3.7871486426430606e-30,1.5640096707204726e-28
1289,3.1554436208840472e-30,3.837222821197129e-30,1.5282798183922006e-28
1290,3.1554436208840472e-30,3.956630477749137e-30,1.3178392311588405e-28
1291,3.1554436208840472e-30,3.8395339371303934e-30,1.36438895791468e-28
1292,3.1554436208840472e-30,3.837222821197129e-30,1.3736391994375719e-28
1293,3.1554436208840472e-30,3.858793236574266e-30,1.1569759325538966e-28
1294,3.1554436208840472e-30,3.895771091506501e-30,9.023848457929174e-29
1295,3.1554436208840472e-30,3.7008669811345124e-30,8.950952009534117e-29
1296,3.1554436208840472e-30,3.814882033842237e-30,8.642172476375373e-29
1297,3.1554436208840472e-30,3.8241264975752955e-30,8.239397932280809e-29
1298,3.1554436208840472e-30,4.099149293633793e-30,8.183507445294692e-29
1299,3.1554436208840472e-30,4.0860529700119596e-30,7.010871294880496e-29
1300,3.1554436208840472e-30,3.8611043525075304e-30,5.923009765793366e-29
1301,3.1554436208840472e-30,3.966645313459951e-30,5.0001041364430027e-29
1302,3.1554436208840472e-30,3.629992759181062e-30,4.813712636425206e-29
1303,3.1554436208840472e-30,3.781756038798776e-30,4.528809819752002e-29
1304,3.1554436208840472e-30,3.762496739354904e-30,4.2917037694736286e-29
1305,3.1554436208840472e-30,3.8248968695530504e-30,4.1935054164341844e-29
1306,3.1554436208840472e-30,3.775593062976737e-30,3.9839209050611045e-29
1307,3.1554436208840472e-30,3.8248968695530504e-30,3.959370113095028e-29
1308,3.1554436208840472e-30,3.7540226475996e-30,3.810052764506686e-29
1309,3.1554436208840472e-30,3.7008669811345124e-30,3.6252742308173134e-29
1310,3.1554436208840472e-30,3.6792965657573754e-30,3.328430648488909e-29
1311,3.1554436208840472e-30,3.821045009664276e-30,3.0691234407766113e-29
1312,3.1554436208840472e-30,3.8094894299979525e-30,2.7428901674968574e-29
1313,3.1554436208840472e-30,3.815652405819992e-30,2.7691405926388555e-29
1314,3.1554436208840472e-30,3.8094894299979525e-30,2.550610136674097e-29
1315,3.1554436208840472e-30,3.68006693773513e-30,2.581786127648865e-29
1316,3.1554436208840472e-30,3.7871486426430606e-30,2.7382149725568574e-29
1317,3.1554436208840472e-30,3.658496522357993e-30,2.715657518083222e-29
1318,3.1554436208840472e-30,3.7447781838665414e-30,2.542439378885034e-29
1319,3.1554436208840472e-30,3.6792965657573754e-30,2.623159917679164e-29
1320,3.1554436208840472e-30,3.775593062976737e-30,2.530696021049133e-29
1321,3.1554436208840472e-30,3.688541029490434e-30,2.5468738325819855e-29
1322,3.1554436208840472e-30,3.8094894299979525e-30,2.6518947924494215e-29
1323,3.1554436208840472e-30,3.975119405215255e-30,2.3851534951517893e-29
1324,3.1554436208840472e-30,3.834141333286109e-30,1.9106958385271328e-29
1325,3.1554436208840472e-30,3.8248968695530504e-30,1.8935020989486158e-29
1326,3.1554436208840472e-30,3.734763348155728e-30,1.842773104213456e-29
1327,3.1554436208840472e-30,3.713192932778591e-30,1.9563066744350835e-29
1328,3.1554436208840472e-30,3.750170787710826e-30,1.912934732087483e-29
1329,3.1554436208840472e-30,3.771741203087963e-30,2.013559756856855e-29
1330,3.1554436208840472e-30,3.713192932778591e-30,1.8886680147882038e-29
1331,3.1554436208840472e-30,3.800244966264894e-30,1.8689416773328175e-29
1332,3.1554436208840472e-30,3.710881816845326e-30,1.9331762558029928e-29
1333,3.1554436208840472e-30,3.837222821197129e-30,1.970558556023549e-29
1334,3.1554436208840472e-30,3.8742006761293636e-30,1.8631061096013242e-29
1335,3.1554436208840472e-30,3.870348816240589e-30,1.8100515544583168e-29
1336,3.1554436208840472e-30,3.895771091506501e-30,1.7048187422969983e-29
1337,3.1554436208840472e-30,3.864956212396305e-30,1.7437177123487595e-29
1338,3.1554436208840472e-30,3.661578010269013e-30,1.942204052417308e-29
1339,3.1554436208840472e-30,3.781756038798776e-30,1.9620459456693575e-29
1340,3.1554436208840472e-30,3.877282164040383e-30,1.996693425368884e-29
1341,3.1554436208840472e-30,4.033667675524627e-30,1.8801120710102635e-29
1342,3.1554436208840472e-30,3.9111785310615986e-30,1.8618927737363603e-29
1343,3.1554436208840472e-30,3.892689603595481e-30,1.814712304923734e-29
1344,3.1554436208840472e-30,3.880363651951403e-30,1.8738913172898927e-29
1345,3.1554436208840472e-30,4.00901577223647e-30,1.7202021077277913e-29
1346,3.1554436208840472e-30,4.003623168392186e-30,1.740328075646638e-29
1347,3.1554436208840472e-30,3.9265859706166965e-30,1.709845419451849e-29
1348,3.1554436208840472e-30,3.935060062372e-30,1.6931620513085945e-29
1349,3.1554436208840472e-30,3.935060062372e-30,1.7073946735976162e-29
1350,3.1554436208840472e-30,3.7224373965116495e-30,1.6511045561480383e-29
1351,3.1554436208840472e-30,3.763267111332659e-30,1.6130096618480587e-29
1352,3.1554436208840472e-30,3.938911922260775e-30,1.540397288119799e-29
1353,3.1554436208840472e-30,3.858022864596511e-30,1.5086579626362973e-29
1354,3.1554436208840472e-30,3.737844836066747e-30,1.4343604002066987e-29
1355,3.1554436208840472e-30,3.849548772841207e-30,1.4069158984991806e-29
1356,3.1554436208840472e-30,4.095297433745018e-30,1.3518920799880373e-29
1357,3.1554436208840472e-30,3.895771091506501e-30,1.3448191022672752e-29
1358,3.1554436208840472e-30,3.8742006761293636e-30,1.386327707393681e-29
1359,3.1554436208840472e-30,3.806407942086933e-30,1.358132093007852e-29
1360,3.1554436208840472e-30,3.741696695955522e-30,1.35618208893916e-29
1361,3.1554436208840472e-30,3.737844836066747e-30,1.456181186476606e-29
1362,3.1554436208840472e-30,3.848778400863452e-30,1.4507259899091293e-29
1363,3.1554436208840472e-30,3.799474594287139e-30,1.4536004403511272e-29
1364,3.1554436208840472e-30,3.784067154732041e-30,1.4047973755603547e-29
1365,3.1554436208840472e-30,4.01209726014749e-30,1.615970779137554e-29
1366,3.1554436208840472e-30,3.960482337637912e-30,1.627603396001653e-29
1367,3.1554436208840472e-30,4.0128676321252446e-30,1.6431889840766067e-29
1368,3.1554436208840472e-30,4.096067805722773e-30,1.658533830908512e-29
1369,3.1554436208840472e-30,4.221638438096821e-30,1.6484612172993668e-29
1370,3.1554436208840472e-30,4.08297148210094e-30,1.536641724728244e-29
1371,3.1554436208840472e-30,3.9258155986389416e-30,1.6310508106021062e-29
1372,3.1554436208840472e-30,4.0221120958583034e-30,1.64211046330775e-29
1373,3.1554436208840472e-30,4.1446012403213316e-30,1.5422269215669669e-29
1374,3.1554436208840472e-30,4.172334631520508e-30,1.5700806833876673e-29
1375,3.1554436208840472e-30,4.0067046563032055e-30,1.5480432299990163e-29
1376,3.1554436208840472e-30,3.840304309108148e-30,1.381358808137162e-29
1377,3.1554436208840472e-30,3.858793236574266e-30,1.3675498904359055e-29
1378,3.1554436208840472e-30,3.60919271578168e-30,1.3482472575682845e-29
1379,3.1554436208840472e-30,3.840304309108148e-30,1.3397731658129806e-29
1380,3.1554436208840472e-30,3.858793236574266e-30,1.2594667019568939e-29
1381,3.1554436208840472e-30,3.799474594287139e-30,1.2480989004601482e-29
1382,3.1554436208840472e-30,3.815652405819992e-30,1.3002530833541545e-29
1383,3.1554436208840472e-30,3.8310598453750896e-30,1.3862265960716007e-29
1384,3.1554436208840472e-30,3.957400849726892e-30,1.3680506322214462e-29
1385,3.1554436208840472e-30,3.885756255795687e-30,1.3576457956968942e-29
1386,3.1554436208840472e-30,3.624600155336778e-30,1.4789216042949584e-29
1387,3.1554436208840472e-30,3.6638891262022775e-30,1.3614206183878932e-29
1388,3.1554436208840472e-30,3.673903961913091e-30,1.5353128330666167e-29
1389,3.1554436208840472e-30,3.6854595415794145e-30,1.576898475390798e-29
1390,3.1554436208840472e-30,3.676215077846356e-30,1.4924801511034446e-29
1391,3.1554436208840472e-30,3.6061112278706604e-30,1.5039249897979657e-29
1392,3.1554436208840472e-30,3.593785276226582e-30,1.4590074886699944e-29
1393,3.1554436208840472e-30,3.676215077846356e-30,1.413362948988017e-29
1394,3.1554436208840472e-30,3.666970614113297e-30,1.514132418503218e-29
1395,3.1554436208840472e-30,3.8094894299979525e-30,1.5249320706663695e-29
1396,3.1554436208840472e-30,3.812570917908972e-30,1.5317113440706125e-29
1397,3.1554436208840472e-30,3.7232077684894044e-30,1.4825230932909625e-29
1398,3.1554436208840472e-30,3.778674550887757e-30,1.4233970439982744e-29
1399,3.1554436208840472e-30,3.778674550887757e-30,1.348016145974958e-29
1400,3.1554436208840472e-30,3.7286003723336886e-30,1.3666591478366264e-29
1401,3.1554436208840472e-30,3.6338446190698366e-30,1.3550698643962762e-29
1402,3.1554436208840472e-30,3.858022864596511e-30,1.1361879262166669e-29
1403,3.1554436208840472e-30,3.929667458527716e-30,1.1703683679046794e-29
1404,3.1554436208840472e-30,3.864956212396305e-30,1.3299894416954935e-29
1405,3.1554436208840472e-30,3.784067154732041e-30,1.389943640864268e-29
1406,3.1554436208840472e-30,3.8395339371303934e-30,1.2716915422788918e-29
1407,3.1554436208840472e-30,3.778674550887757e-30,1.3171434889664306e-29
1408,3.1554436208840472e-30,3.791000502531835e-30,1.2983464127092112e-29
1409,3.1554436208840472e-30,3.784067154732041e-30,1.1135967679690046e-29
1410,3.1554436208840472e-30,3.7879190146208155e-30,1.1210067834300345e-29
1411,3.1554436208840472e-30,3.837222821197129e-30,1.0034913530483863e-29
1412,3.1554436208840472e-30,3.895771091506501e-30,9.350245435254201e-30
1413,3.1554436208840472e-30,3.7871486426430606e-30,1.0123458159677067e-29
1414,3.1554436208840472e-30,3.774822690998982e-30,8.947340890888391e-30
1415,3.1554436208840472e-30,3.7725115750657176e-30,8.634714312665733e-30
1416,3.1554436208840472e-30,3.763267111332659e-30,8.652288423408267e-30
1417,3.1554436208840472e-30,3.771741203087963e-30,8.313324753196113e-30
1418,3.1554436208840472e-30,3.623829783359023e-30,8.617429091414858e-30
1419,3.1554436208840472e-30,3.873430304151609e-30,8.666299563753684e-30
1420,3.1554436208840472e-30,3.9258155986389416e-30,8.935014939244313e-30
1421,3.1554436208840472e-30,3.978971265104029e-30,8.686136642180872e-30
1422,3.1554436208840472e-30,3.870348816240589e-30,9.441727107612595e-30
1423,3.1554436208840472e-30,3.97588977719301e-30,9.18904509890899e-30
1424,3.1554436208840472e-30,4.095297433745018e-30,9.11354864508901e-30
1425,3.1554436208840472e-30,3.577607464693729e-30,8.264983911591994e-30
1426,3.1554436208840472e-30,3.541399981739249e-30,7.983027767733702e-30
1427,3.1554436208840472e-30,3.537548121850475e-30,8.730433030901779e-30
1428,3.1554436208840472e-30,3.455118320230701e-30,8.429458328842664e-30
1429,3.1554436208840472e-30,3.544481469650269e-30,8.40288049561012e-30
1430,3.1554436208840472e-30,3.507503614718034e-30,8.484732518246577e-30
1431,3.1554436208840472e-30,3.463592411986005e-30,8.23532459044843e-30
1432,3.1554436208840472e-30,3.537548121850475e-30,8.694466289190347e-30
1433,3.1554436208840472e-30,3.666970614113297e-30,9.107337521018361e-30
1434,3.1554436208840472e-30,3.833370961308354e-30,9.209411808070884e-30
1435,3.1554436208840472e-30,3.777904178910002e-30,8.362580411523817e-30
1436,3.1554436208840472e-30,3.666970614113297e-30,8.557340077149976e-30
1437,3.1554436208840472e-30,3.720126280578385e-30,8.061413116470263e-30
1438,3.1554436208840472e-30,3.666970614113297e-30,8.48588807621321e-30
1439,3.1554436208840472e-30,3.7286003723336886e-30,7.674445642394257e-30
1440,3.1554436208840472e-30,3.7663485992436784e-30,7.506937885481178e-30
1441,3.1554436208840472e-30,3.7663485992436784e-30,8.019813029671498e-30
1442,3.1554436208840472e-30,3.771741203087963e-30,7.5985640025854e-30
1443,3.1554436208840472e-30,3.725518884422669e-30,7.12021115264822e-30
1444,3.1554436208840472e-30,3.836452449219374e-30,7.085111079411763e-30
1445,3.1554436208840472e-30,3.676215077846356e-30,7.112651877616501e-30
1446,3.1554436208840472e-30,3.720126280578385e-30,6.836906857828858e-30
1447,3.1554436208840472e-30,3.8896081156844615e-30,6.657939817746674e-30
1448,3.1554436208840472e-30,3.720126280578385e-30,6.241746356764593e-30
1449,3.1554436208840472e-30,3.777904178910002e-30,6.731510341622267e-30
1450,3.1554436208840472e-30,3.89885257941752e-30,6.730354783655634e-30
1451,3.1554436208840472e-30,3.812570917908972e-30,6.670506510633801e-30
1452,3.1554436208840472e-30,3.771741203087963e-30,6.306842788884881e-30
1453,3.1554436208840472e-30,3.704718841023287e-30,6.189024024536992e-30
1454,3.1554436208840472e-30,3.720126280578385e-30,6.303424263233594e-30
1455,3.1554436208840472e-30,3.552955561405573e-30,6.314979842899917e-30
1456,3.1554436208840472e-30,3.57452597678271e-30,6.580758175225356e-30
1457,3.1554436208840472e-30,3.603029739959641e-30,6.637717553330608e-30
1458,3.1554436208840472e-30,3.587622300404543e-30,7.471067440266965e-30
1459,3.1554436208840472e-30,3.753252275621845e-30,7.507130478475616e-30
1460,3.1554436208840472e-30,3.8248968695530504e-30,7.898286850180664e-30
1461,3.1554436208840472e-30,3.851859888774472e-30,7.886538677519902e-30
1462,3.1554436208840472e-30,3.7224373965116495e-30,8.312554381218358e-30
1463,3.1554436208840472e-30,3.646170570713915e-30,7.990538894516813e-30
1464,3.1554436208840472e-30,3.475918363630083e-30,7.979127759596318e-30
1465,3.1554436208840472e-30,3.432777532875809e-30,8.222613452815474e-30
1466,3.1554436208840472e-30,3.432777532875809e-30,7.706849413708573e-30
1467,3.1554436208840472e-30,3.4674442718747794e-30,8.097620599424743e-30
1468,3.1554436208840472e-30,3.442792368586623e-30,7.70429755653226e-30
1469,3.1554436208840472e-30,3.4674442718747794e-30,7.744405047624124e-30
1470,3.1554436208840472e-30,3.5036517548292595e-30,7.797560714089211e-30
1471,3.1554436208840472e-30,3.5475629575612884e-30,8.006861150795494e-30
1472,3.1554436208840472e-30,3.5845408124935234e-30,8.015575983793847e-30
1473,3.1554436208840472e-30,3.5475629575612884e-30,7.724375376202497e-30
1474,3.1554436208840472e-30,3.799474594287139e-30,7.90035722487088e-30
1475,3.1554436208840472e-30,3.651563174558199e-30,7.844890442472528e-30
1476,3.1554436208840472e-30,3.68006693773513e-30,8.267824658259965e-30
1477,3.1554436208840472e-30,3.799474594287139e-30,7.66043450204884e-30
1478,3.1554436208840472e-30,3.818733893731011e-30,8.260891310460171e-30
1479,3.1554436208840472e-30,3.848778400863452e-30,8.157709613689625e-30
1480,3.1554436208840472e-30,3.577607464693729e-30,7.672327119455431e-30
1481,3.1554436208840472e-30,3.438940508697848e-30,7.691249381159036e-30
1482,3.1554436208840472e-30,3.4451034845198875e-30,7.515797163225359e-30
1483,3.1554436208840472e-30,3.442021996608868e-30,6.888666225084265e-30
1484,3.1554436208840472e-30,3.673133589935336e-30,7.490952666942764e-30
1485,3.1554436208840472e-30,3.901163695350785e-30,7.080874033534111e-30
1486,3.1554436208840472e-30,3.935830434349755e-30,7.09917036800579e-30
1487,3.1554436208840472e-30,3.858022864596511e-30,6.787362310009497e-30
1488,3.1554436208840472e-30,3.996689820592392e-30,6.594624870824944e-30
1489,3.1554436208840472e-30,3.956630477749137e-30,6.664487979557591e-30
1490,3.1554436208840472e-30,3.9635638255489314e-30,6.398757795480762e-30
1491,3.1554436208840472e-30,3.9265859706166965e-30,6.733291826820825e-30
1492,3.1554436208840472e-30,3.9473860140160786e-30,7.166240878319076e-30
1493,3.1554436208840472e-30,3.811800545931217e-30,6.850340219190959e-30
1494,3.1554436208840472e-30,3.9327489464387356e-30,6.780669703452751e-30
1495,3.1554436208840472e-30,3.8025560821981585e-30,6.944133007482618e-30
1496,3.1554436208840472e-30,3.90193406732854e-30,6.897525502828446e-30
1497,3.1554436208840472e-30,3.8826747678846675e-30,6.632180504740495e-30
1498,3.1554436208840472e-30,3.945074898082814e-30,6.675899114478085e-30
1499,3.1554436208840472e-30,3.945074898082814e-30,6.915629244305687e-30


==> Algo1vsIfca_Algo1_cl_mismatch.csv <==
0,1.3376158173476276,127.36261513760302,524.7165788727827
1,0.6507580588374322,92.73612026996827,400.94633394613
2,0.19238773755071298,62.81660782986443,314.24172825301576
3,0.1419870702498883,52.553753938609454,246.54210386400916
4,0.07364829743286591,44.626609522508026,286.28362816109325
5,0.053149236387667644,29.840238070838684,253.37273568893
6,0.018868008729460806,21.26032053616218,189.63313895568874
7,0.012031891056942016,16.222965003178537,155.24240625641684
8,0.009059925667569843,13.258751918416912,194.0729220703067
9,0.006893457864661519,10.221312273420958,165.89725795623798
10,0.00442018305441854,7.747489431145486,162.07646057325292
11,0.0028349165209497953,6.6113065391457875,160.80193537585265
12,0.0018659152891624547,3.9502795405415334,156.76186494361357
13,0.001198482932964141,3.4977097544952027,196.1174951188121
14,0.0007925411131677918,3.0161376280740866,183.71288706475656
15,0.0004958288099063038,2.216576520152566,159.74087473465215
16,0.0003109692616140572,1.6783421216175536,155.73012808871906
17,0.00019967998280459072,1.1713993266834115,145.5079511761578
18,0.0001458272180478254,0.9805087981019005,145.22278870547385
19,0.00010704197715384504,0.8292476904987013,140.84219427089346
20,6.859931848020464e-05,0.7400460219378082,126.02512957646705
21,4.354976911014874e-05,0.6318091172990764,112.12171327662014
22,3.320098111313766e-05,0.6072191546090436,105.13464686980188
23,2.1273956322002217e-05,0.48758852197597724,102.31693725663398
24,1.3631628946920598e-05,0.4373893681598183,95.11169909614696
25,8.734741638201543e-06,0.37755691671034164,84.91960688703784
26,6.045197847822531e-06,0.30631405760260816,73.54401798869873
27,3.930165118556549e-06,0.2414674321319969,70.00155575994101
28,2.5708398484646295e-06,0.21077445828115843,64.40491531111103
29,1.6594046336814017e-06,0.19624839468778832,61.658591062168384
30,1.0534578718094794e-06,0.15860283749254786,60.51749758055281
31,7.900444963347999e-07,0.14633572578106657,54.89999527522943
32,5.754781370971071e-07,0.1314445386899875,53.08517261247565
33,3.716981616690389e-07,0.09888475201175158,49.64320571327417
34,2.406521349917963e-07,0.08883014531758471,44.69627080899765
35,1.582366098425627e-07,0.08304905374485799,43.31854624715892
36,1.0072103382648943e-07,0.07613033372353402,40.34323033159145
37,6.575809028559384e-08,0.06984920744447656,34.41970314399245
38,4.316015139780234e-08,0.06680634145000114,33.014487583307215
39,3.007215484051706e-08,0.058198361605438856,29.633358822178035
40,2.0424747191671517e-08,0.047102249512888474,28.9144028622708
41,1.4055197616734498e-08,0.03470638295798453,26.505872089793865
42,9.689535078866235e-09,0.024388287102375675,22.430006127046788
43,7.217021842387896e-09,0.022242022545844647,19.627494461225282
44,4.733024154197887e-09,0.017064086040114678,18.836887589752457
45,3.469831593527909e-09,0.015557254418637525,17.42224596581267
46,2.3040394540861883e-09,0.013425073795369755,16.87927175269289
47,1.7949989859342765e-09,0.010867012318315803,16.386301046653813
48,1.3861510125836138e-09,0.008546128351933958,14.16640895006861
49,1.03375538983944e-09,0.007710158478271796,13.057654745039025
50,7.281584150630779e-10,0.00661278978885434,12.267095017786295
51,5.141304147078033e-10,0.006320869625546647,11.77087101878098
52,3.569039983984553e-10,0.005399351278354995,11.519757706002475
53,2.405274810108713e-10,0.004635044507736604,10.860084241549382
54,1.7556028231622231e-10,0.0041798117908168125,10.299414488567043
55,1.2659885986194402e-10,0.0034491563807966513,9.77269310203829
56,8.508704576836393e-11,0.0029817820635641154,8.56464140317009
57,6.383789201116996e-11,0.0027823034035651274,8.345777057090643
58,4.687231155837606e-11,0.0025582334941656546,7.516298047937362
59,3.501096818249428e-11,0.0023684058443157407,7.076870040588349
60,2.6838351928768534e-11,0.0021753653488618555,6.5477551759379296
61,1.8104034569318362e-11,0.0018648754994961716,6.2981339769639915
62,1.222271954700145e-11,0.0016919647327933273,5.977091611797996
63,9.905649647417743e-12,0.0013430215000591137,5.612007666984563
64,7.361017228640935e-12,0.0012798859093789523,4.725882451128947
65,4.974670604661116e-12,0.0010515898550784472,4.457219574698158
66,3.5918428380691558e-12,0.000966330808382695,4.318990321316057
67,2.431965689780621e-12,0.0008918241694624068,3.9752084214930896
68,1.649392956725416e-12,0.0007082457347503529,3.659833341894811
69,1.3085125624995667e-12,0.0006435493827475102,3.517536413858602
70,8.481416677406453e-13,0.0005345298634357664,3.4186319574896107
71,6.679422766916625e-13,0.0004904226957503922,3.325955675761529
72,4.585398888257992e-13,0.0004081939906690368,2.975993172791305
73,3.161629985183992e-13,0.00030424403519531743,2.844476145605315
74,2.026405910516158e-13,0.00025222433512623406,2.76444942097746
75,1.4007744151587494e-13,0.00023392097133661103,2.317133055672478
76,9.736677110688122e-14,0.00020932366993530182,1.8854154925484852
77,7.134280046292862e-14,0.00017429889116571366,1.738252641397042
78,5.601187228104112e-14,0.000159829638496337,1.646124224095032
79,3.906481206968294e-14,0.0001452512409752737,1.5111119564558921
80,2.8653626048201175e-14,0.0001351231429613078,1.4076492878988653
81,2.107324015854619e-14,0.0001257391783050258,1.3030749872564524
82,1.3511137350255158e-14,0.00011589809251248389,1.246117540265434
83,9.988303278535004e-15,9.632944981381707e-05,1.146832321228231
84,7.394759972711506e-15,8.719680690648473e-05,1.0385229818957298
85,4.7618458454273676e-15,8.11902845949561e-05,1.0038827858842867
86,3.2643785463584365e-15,7.109658111649138e-05,0.9228970736436808
87,2.416761435869978e-15,6.6058827771202e-05,0.7637408437168843
88,1.9694649473225818e-15,6.121948216497523e-05,0.7313137190813166
89,1.4736161673516718e-15,5.6645562633563434e-05,0.5957327171859929
90,1.0972636397238452e-15,5.015230836523731e-05,0.573359172488444
91,7.956020633811168e-16,4.711974188955587e-05,0.5350840997672828
92,5.543396823657301e-16,3.9843908148219336e-05,0.5217544770405074
93,3.5914714341487606e-16,3.169898554931333e-05,0.5102559493500455
94,2.3380132216510703e-16,2.9848080287368282e-05,0.49154759098193385
95,1.5862635152860367e-16,2.6557202776862708e-05,0.48212883978926585
96,1.2595445586323362e-16,2.298600731124648e-05,0.47815605347565876
97,8.158814103874687e-17,2.1038783909366637e-05,0.4554816767122232
98,5.3099859590923066e-17,1.9155669059181364e-05,0.44830925393714344
99,3.477152496183712e-17,1.740011949940512e-05,0.4332437926345557
100,2.2949256264229372e-17,1.5075735051866224e-05,0.423300572455937
101,1.654973625836459e-17,1.3445350713739448e-05,0.3751542732300661
102,1.2876650077254888e-17,1.1988275930961483e-05,0.33042293651666843
103,8.708548667310035e-18,1.1236723594403497e-05,0.32020010385658276
104,5.898050993615498e-18,9.582882071493692e-06,0.3049432096697286
105,4.601269494255699e-18,7.828729893326059e-06,0.2820876142054451
106,3.435711400931967e-18,7.3288300393272514e-06,0.27316242427439574
107,2.8605836959054487e-18,6.839517889591934e-06,0.2476861218466322
108,2.0737805486600468e-18,6.195178042169868e-06,0.22919832563467635
109,1.5047480746362802e-18,5.737455795017873e-06,0.2078051161218119
110,1.0306696301006235e-18,5.110542929931837e-06,0.18315139295694546
111,7.649706616270869e-19,4.5444279364939165e-06,0.1741832133437352
112,6.110000495772001e-19,4.14523479444908e-06,0.1458427946797251
113,3.921440998432741e-19,3.3653850628435925e-06,0.14290023071546185
114,2.521300914285132e-19,3.1629530263018073e-06,0.13701783072789628
115,1.732385680003944e-19,2.5966384948814165e-06,0.12140906316760533
116,1.2064352739305194e-19,2.395758502295896e-06,0.11623127486203014
117,8.329289884285207e-20,2.2779131205185447e-06,0.10884934792024756
118,6.097351419201727e-20,2.036902674705234e-06,0.10373065905699227
119,4.248037987702596e-20,1.8584131891860029e-06,0.09893531781514817
120,2.7132277086470257e-20,1.708563492215871e-06,0.09321823177834362
121,1.7331722905248904e-20,1.503414937649612e-06,0.0892848467706584
122,1.3210764580753198e-20,1.4027693085285708e-06,0.0868762456497936
123,1.116768033169093e-20,1.207861591428052e-06,0.08456682699869478
124,9.237899410030095e-21,1.1128306204421165e-06,0.08333617663815873
125,6.5321883547164485e-21,9.66569528297514e-07,0.08086848336246957
126,4.175341923328628e-21,8.40132919995743e-07,0.07622415619191313
127,3.192365231019816e-21,7.934974246660432e-07,0.07492819558642143
128,2.315749410814884e-21,7.124195302764214e-07,0.07100459867271207
129,1.6965190058762728e-21,6.34966773040628e-07,0.06957213779393459
130,1.2444334280901091e-21,5.849900919588396e-07,0.06876973465786287
131,7.947359549015511e-22,5.33447338413145e-07,0.06802733918808045
132,6.292414002311006e-22,5.066067578367694e-07,0.06314172632764055
133,4.947230940668625e-22,4.5950275241340924e-07,0.0612166525030196
134,3.1586503527897223e-22,4.044048205291137e-07,0.06056015266939256
135,2.3385361122950814e-22,3.8825339200960315e-07,0.05756139567137225
136,1.7008980902552072e-22,3.5458671085375355e-07,0.055868408698420066
137,1.2611662272807387e-22,3.258775956884159e-07,0.053483039862516804
138,8.05926119821435e-23,2.9616846071515226e-07,0.05052049429159297
139,6.15950002724319e-23,2.7911300538205083e-07,0.04769123112957724
140,4.8891215066550347e-23,2.327232059373061e-07,0.046437131524500866
141,3.12355558525915e-23,2.186312684647001e-07,0.040084610339124985
142,2.3272314127682205e-23,1.9230059730713003e-07,0.038906849302175646
143,1.7355479988759497e-23,1.7363049091327614e-07,0.035656446174403375
144,1.2249019266195601e-23,1.510547874196684e-07,0.034830698405234436
145,8.849109354846377e-24,1.3422471969816168e-07,0.03351917169867741
146,6.458204923487827e-24,1.2644643428326985e-07,0.03250721453915417
147,4.66326359137187e-24,1.1023340132645391e-07,0.0319720520332753
148,3.626759221412049e-24,1.0092651240437737e-07,0.02944528550113832
149,2.6352532370156317e-24,9.154844288233671e-08,0.029288382182474936
150,1.8956827523874477e-24,8.220689861004564e-08,0.026426420972155938
151,1.415318424238495e-24,7.728479852117315e-08,0.02516721833562446
152,1.1675923139939121e-24,7.233324873907021e-08,0.024077725080954633
153,8.671767016939327e-25,5.968309118096784e-08,0.023334108675913838
154,6.692603999110678e-25,5.472258491614995e-08,0.022926931243203396
155,5.013616114265434e-25,4.99746560879305e-08,0.022808947308016726
156,3.8147228133618744e-25,4.569708462373932e-08,0.022763616460911597
157,2.7706715682776873e-25,4.260035463116535e-08,0.02102151067080741
158,2.0471813167861657e-25,3.591965830623323e-08,0.02033684422419398
159,1.3278310134882198e-25,3.2920203136653217e-08,0.018084403952929356
160,9.56040036855821e-26,2.796817394621767e-08,0.01762960615289679
161,6.277069760837401e-26,2.5855708923189722e-08,0.016873239358516916
162,4.6757613174780604e-26,2.23046649062445e-08,0.015729680661019922
163,3.082146424986162e-26,2.0302382702964374e-08,0.014128701408968814
164,2.0479497782414158e-26,1.8816784670993573e-08,0.013660119082156528
165,1.512099676484115e-26,1.7104260587357457e-08,0.010810327156975245
166,1.1533898317381481e-26,1.6187758983366713e-08,0.009992206316347908
167,8.503578513124384e-27,1.3428915835409402e-08,0.00971266493427286
168,5.642158142758181e-27,1.2013590568847638e-08,0.009581579829718077
169,4.182321733840122e-27,1.0410706418852509e-08,0.009523408761770245
170,2.7910884902850924e-27,9.531617065232758e-09,0.009250370308222493
171,2.0512848726075123e-27,8.858758079945477e-09,0.008960549366445157
172,1.5992213515972072e-27,8.280498096394026e-09,0.008875279725734177
173,1.185707244353757e-27,7.372765934324842e-09,0.008855270349733806
174,9.30538474905959e-28,6.7967058168299194e-09,0.008847787277542402
175,6.878497314977901e-28,6.336033201552394e-09,0.008132602458826492
176,4.632862999822384e-28,5.47619527011088e-09,0.007778172960376387
177,3.2047474274603605e-28,5.166441413261611e-09,0.007602885870224917
178,2.3552428401504834e-28,4.9053414212836355e-09,0.007330975902232128
179,1.828678185915458e-28,4.3495173947678106e-09,0.007163343497924231
180,1.3972698783727172e-28,4.107123737021508e-09,0.007072660820207132
181,1.0329455626528725e-28,3.863844337794022e-09,0.006892747737446399
182,8.09198725433741e-29,3.6549378947723446e-09,0.006745138943805594
183,5.993185838141976e-29,3.4756581238572572e-09,0.006163364564408391
184,4.242900704682856e-29,3.0780872970083003e-09,0.006031049529738242
185,3.0814879110195774e-29,2.540837176527002e-09,0.005992759855263658
186,2.1967927317658567e-29,2.1672083715315956e-09,0.005860971236782626
187,1.5878907205483882e-29,1.8851811078059933e-09,0.005663868374972484
188,1.115498623789087e-29,1.737763513471402e-09,0.005289260956821977
189,8.212165282867174e-30,1.4650322573679975e-09,0.0052019341519710435
190,5.7192415628523356e-30,1.1327155927552619e-09,0.005154765567612118
191,3.848778400863452e-30,1.0377884656102708e-09,0.004928235415949137
192,2.9366579792016572e-30,9.815299911557076e-10,0.004712066816156108
193,2.1477970739806454e-30,8.428518824481333e-10,0.004537621158053935
194,1.4821956852004167e-30,7.864221451267442e-10,0.0044816884133461595
195,9.860761315262648e-31,7.101465753772084e-10,0.004348940275404117
196,8.997944700177166e-31,6.861855221908475e-10,0.0042135172308675455
197,5.546678239835239e-31,5.441899068416052e-10,0.004078486870437925
198,5.546678239835239e-31,4.862298245051805e-10,0.003985894723282573
199,3.0814879110195774e-31,4.310363063788863e-10,0.003832921446717217
200,2.742524240807424e-31,3.7073795363988935e-10,0.003801482625446144
201,2.465190328815662e-31,2.8660602219522553e-10,0.0032385220802384064
202,2.2494861750442915e-31,2.309112631097745e-10,0.0030722891584135876
203,2.0954117794933126e-31,1.9990121066052865e-10,0.0029600936614215603
204,2.0029671421627253e-31,1.8707123354943672e-10,0.0028821403421369473
205,2.0029671421627253e-31,1.712571372494312e-10,0.0028451327130982937
206,2.0029671421627253e-31,1.6096027618327457e-10,0.0025968252775292805
207,2.0029671421627253e-31,1.4746657090119889e-10,0.002307552433374238
208,2.0029671421627253e-31,1.4138103152966612e-10,0.002114730381658059
209,2.0029671421627253e-31,1.2591047003632234e-10,0.001934816070240666
210,2.0029671421627253e-31,1.1419636795060476e-10,0.0018510619250692462
211,2.0029671421627253e-31,1.0338248776061726e-10,0.0016932731939226832
212,2.0029671421627253e-31,9.672827256942066e-11,0.0016504011782376953
213,2.0029671421627253e-31,8.939112825822816e-11,0.0015445663541489552
214,2.0029671421627253e-31,7.908407870714608e-11,0.0015106709464527755
215,2.0029671421627253e-31,7.330821097141345e-11,0.001472900216676984
216,2.0029671421627253e-31,5.983941690233446e-11,0.0013930237829149592
217,2.0029671421627253e-31,5.62520601971232e-11,0.001350291335444814
218,2.0029671421627253e-31,5.252430176783045e-11,0.0012742953639278615
219,2.0029671421627253e-31,4.430677660584978e-11,0.0010537313382184817
220,2.0029671421627253e-31,4.188886301300166e-11,0.0010279496807064734
221,2.0029671421627253e-31,3.889152583838805e-11,0.001003605410710841
222,2.0029671421627253e-31,3.536444974194547e-11,0.0009232617574058943
223,2.0029671421627253e-31,3.3290983534375866e-11,0.0008624128728823366
224,2.0029671421627253e-31,3.126329227058034e-11,0.0008166852903494853
225,2.0029671421627253e-31,2.948829327369294e-11,0.0007675660836439243
226,2.0029671421627253e-31,2.578193845257494e-11,0.0006989179579757937
227,2.0029671421627253e-31,2.4292684297591702e-11,0.0005614265988485427
228,2.0029671421627253e-31,2.2286551022420253e-11,0.000538815136209655
229,2.0029671421627253e-31,2.093745137962844e-11,0.0005149314384745167
230,2.0029671421627253e-31,1.9058990413687954e-11,0.0005044378431760057
231,2.0029671421627253e-31,1.525760489876111e-11,0.0004889468087969165
232,2.0029671421627253e-31,1.328508393769142e-11,0.00044780427207823754
233,2.0029671421627253e-31,1.259844940763987e-11,0.00043113662548483454
234,2.0029671421627253e-31,1.2029935080370817e-11,0.00042293531550304355
235,2.0029671421627253e-31,1.1200636539390833e-11,0.0004160348166007094
236,2.0029671421627253e-31,1.0560355584366994e-11,0.000407548103041569
237,2.0029671421627253e-31,9.638531952315355e-12,0.00038165279367304635
238,2.0029671421627253e-31,9.027506070366746e-12,0.0003731993560617907
239,2.0029671421627253e-31,8.537605784866074e-12,0.0003226339312642026
240,2.0029671421627253e-31,8.0784749887114e-12,0.00030591780623427347
241,2.0029671421627253e-31,7.605190576575265e-12,0.00027396266596073365
242,2.0029671421627253e-31,7.191634761835958e-12,0.0002637576960257441
243,2.0029671421627253e-31,6.256622677975203e-12,0.00024659325544218474
244,2.0029671421627253e-31,4.41303316375921e-12,0.00024148500733532486
245,2.0029671421627253e-31,3.681368468207016e-12,0.0002126139911374186
246,2.0029671421627253e-31,3.261616041802214e-12,0.0001930547247932486
247,2.0029671421627253e-31,2.5175275607311376e-12,0.0001834980671619786
248,2.0029671421627253e-31,2.289577281944649e-12,0.00015697858820011015
249,2.0029671421627253e-31,1.963875878878781e-12,0.00013478161604860378
250,2.0029671421627253e-31,1.620335231227763e-12,0.00013210927923917436
251,2.0029671421627253e-31,1.2136403012734185e-12,0.00012803119621754955
252,2.0029671421627253e-31,1.0060933187151868e-12,0.0001269785157048352
253,2.0029671421627253e-31,8.735399759900193e-13,0.0001169684271127231
254,2.0029671421627253e-31,8.16457083260993e-13,0.00010922223430928843
255,2.0029671421627253e-31,7.226402051160964e-13,0.00010169002357857193
256,2.0029671421627253e-31,5.932434231047664e-13,9.609126729760821e-05
257,2.0029671421627253e-31,5.438413112441657e-13,9.387249028906061e-05
258,2.0029671421627253e-31,5.036027849838841e-13,8.840330937649601e-05
259,2.0029671421627253e-31,4.647723703099889e-13,8.111258269469645e-05
260,2.0029671421627253e-31,3.922686439329212e-13,7.699672781938688e-05
261,2.0029671421627253e-31,3.6748158298943953e-13,7.61712510566933e-05
262,2.0029671421627253e-31,3.4986316827507645e-13,7.437914308802166e-05
263,2.0029671421627253e-31,3.413932335481522e-13,6.933358870511487e-05
264,2.0029671421627253e-31,3.0115296378060355e-13,6.0556180936138516e-05
265,2.0029671421627253e-31,2.776247458249902e-13,4.649417120890791e-05
266,2.0029671421627253e-31,2.6204103559514104e-13,4.246474399300545e-05
267,2.0029671421627253e-31,2.499901090912219e-13,4.173580091669317e-05
268,2.0029671421627253e-31,2.1069595917005994e-13,3.8195651939363953e-05
269,2.0029671421627253e-31,2.016593994225952e-13,3.499225668908356e-05
270,2.0029671421627253e-31,1.7921262217161725e-13,3.420135095293757e-05
271,2.0029671421627253e-31,1.671399598286653e-13,3.37781901589962e-05
272,2.0029671421627253e-31,1.601270121330416e-13,3.275831912975649e-05
273,2.0029671421627253e-31,1.5466145814727366e-13,3.121943244734175e-05
274,2.0029671421627253e-31,1.480757435875437e-13,3.0384456148047105e-05
275,2.0029671421627253e-31,1.1239710838226806e-13,3.00845196981807e-05
276,2.0029671421627253e-31,8.981736164783238e-14,2.4559972334783886e-05
277,2.0029671421627253e-31,8.798766067355998e-14,2.2774845169121818e-05
278,2.0029671421627253e-31,8.284856772377897e-14,2.1489308970932688e-05
279,2.0029671421627253e-31,6.838359835744637e-14,1.9530550970114894e-05
280,2.0029671421627253e-31,6.35004179556689e-14,1.8355265945874575e-05
281,2.0029671421627253e-31,5.790050955248958e-14,1.6284257880406227e-05
282,2.0029671421627253e-31,5.561069887798597e-14,1.5999234860520643e-05
283,2.0029671421627253e-31,4.4169201518358375e-14,1.401910112018636e-05
284,2.0029671421627253e-31,4.269016467665854e-14,1.3587436395343873e-05
285,2.0029671421627253e-31,3.3708716862886104e-14,1.2154427080832968e-05
286,2.0029671421627253e-31,3.3432291683518894e-14,1.180357565889865e-05
287,2.0029671421627253e-31,2.959100841484511e-14,1.1428912302786538e-05
288,2.0029671421627253e-31,2.4584874447119893e-14,1.07317010334698e-05
289,2.0029671421627253e-31,2.0535020132138153e-14,9.417190421412382e-06
290,2.0029671421627253e-31,1.780502850750253e-14,8.527029076042033e-06
291,2.0029671421627253e-31,1.490628371695789e-14,7.538474244844443e-06
292,2.0029671421627253e-31,1.4343830903355675e-14,7.371318321127906e-06
293,2.0029671421627253e-31,1.2673053402450881e-14,6.117299093197393e-06
294,2.0029671421627253e-31,1.0588605575878029e-14,6.044670690557522e-06
295,2.0029671421627253e-31,9.898164201198908e-15,5.728651146444139e-06
296,2.0029671421627253e-31,9.184434204526618e-15,5.462116965326746e-06
297,2.0029671421627253e-31,8.056535228579757e-15,5.104622569395752e-06
298,2.0029671421627253e-31,7.413497710202343e-15,4.749236121231039e-06
299,2.0029671421627253e-31,6.536079361685588e-15,4.549523653787599e-06
300,2.0029671421627253e-31,5.817037453181727e-15,4.3823443827397255e-06
301,2.0029671421627253e-31,4.9346882739567425e-15,4.271823270364237e-06
302,2.0029671421627253e-31,4.451163180658361e-15,4.1142586958947306e-06
303,2.0029671421627253e-31,3.812125390786258e-15,4.055133426857892e-06
304,2.0029671421627253e-31,3.4898322773853976e-15,3.6119358783252967e-06
305,2.0029671421627253e-31,3.2498953769301378e-15,3.1932463605442032e-06
306,2.0029671421627253e-31,2.80619668133909e-15,3.1363700529171117e-06
307,2.0029671421627253e-31,2.7518494256636214e-15,2.956183366476147e-06
308,2.0029671421627253e-31,2.5194550790263605e-15,2.7997845476224725e-06
309,2.0029671421627253e-31,2.4020398304607183e-15,2.6821651246377265e-06
310,2.0029671421627253e-31,2.2933331566765936e-15,2.5766497870200077e-06
311,2.0029671421627253e-31,2.1933998821424773e-15,2.516395881074173e-06
312,2.0029671421627253e-31,1.8132477305496495e-15,2.501689570048954e-06
313,2.0029671421627253e-31,1.6946816456279675e-15,2.292714133701114e-06
314,2.0029671421627253e-31,1.620013449205503e-15,2.2767010932056564e-06
315,2.0029671421627253e-31,1.5528041608765828e-15,1.941307425195966e-06
316,2.0029671421627253e-31,1.497568002825236e-15,1.9101154819721404e-06
317,2.0029671421627253e-31,1.4433690521651339e-15,1.8031944401007703e-06
318,2.0029671421627253e-31,1.2401739975191199e-15,1.6634244286176864e-06
319,2.0029671421627253e-31,1.1312370665539285e-15,1.4852555375795333e-06
320,2.0029671421627253e-31,1.095520261639696e-15,1.4443440876534038e-06
321,2.0029671421627253e-31,9.300560257612603e-16,1.3416214347731099e-06
322,2.0029671421627253e-31,7.944680052290213e-16,1.2828782941221973e-06
323,2.0029671421627253e-31,7.286658975741669e-16,1.1326323257420735e-06
324,2.0029671421627253e-31,6.750790807689168e-16,1.0858786748236855e-06
325,2.0029671421627253e-31,6.408793616165223e-16,1.0079806325087271e-06
326,2.0029671421627253e-31,5.959372244035078e-16,8.839097351212241e-07
327,2.0029671421627253e-31,5.799990379462607e-16,8.024830132246016e-07
328,2.0029671421627253e-31,5.360304983191207e-16,7.844547196755309e-07
329,2.0029671421627253e-31,5.141499493161086e-16,7.667440304014935e-07
330,2.0029671421627253e-31,4.490174704345853e-16,6.801578255706364e-07
331,2.0029671421627253e-31,3.6203651815679223e-16,6.407549688110725e-07
332,2.0029671421627253e-31,3.446814397227922e-16,6.273123535193949e-07
333,2.0029671421627253e-31,3.264469028912125e-16,5.859875577280398e-07
334,2.0029671421627253e-31,3.139769857265358e-16,5.734950580229363e-07
335,2.0029671421627253e-31,2.6014419136507184e-16,5.394191274252796e-07
336,2.0029671421627253e-31,2.219301238123236e-16,5.056591842477172e-07
337,2.0029671421627253e-31,1.952730399710924e-16,5.001872902132613e-07
338,2.0029671421627253e-31,1.7334512973473441e-16,4.929862644879625e-07
339,2.0029671421627253e-31,1.5703430781603254e-16,4.5986558408402617e-07
340,2.0029671421627253e-31,1.4104736343112706e-16,4.573411638461315e-07
341,2.0029671421627253e-31,1.1555371681502327e-16,4.37200154001743e-07
342,2.0029671421627253e-31,1.0833346538397269e-16,4.193047268311569e-07
343,2.0029671421627253e-31,1.0268512520767307e-16,4.1436266250841187e-07
344,2.0029671421627253e-31,7.588043298378141e-17,4.0030562846550785e-07
345,2.0029671421627253e-31,7.220075375691607e-17,3.7931727515586523e-07
346,2.0029671421627253e-31,6.705165872838041e-17,3.698325500928744e-07
347,2.0029671421627253e-31,5.751209778303433e-17,3.448447066049418e-07
348,2.0029671421627253e-31,5.2696704892479824e-17,3.325309497714837e-07
349,2.0029671421627253e-31,5.032106616969556e-17,3.2285454070425343e-07
350,2.0029671421627253e-31,4.462112309796166e-17,3.166627612632328e-07
351,2.0029671421627253e-31,4.171973481648172e-17,3.0170918207792906e-07
352,2.0029671421627253e-31,3.53796114988463e-17,2.889596658376091e-07
353,2.0029671421627253e-31,2.954425067061702e-17,2.7143190816562975e-07
354,2.0029671421627253e-31,2.575271394209815e-17,2.683904423316901e-07
355,2.0029671421627253e-31,2.3380642213270636e-17,2.6704887646904534e-07
356,2.0029671421627253e-31,2.092920597070388e-17,2.5911252683373787e-07
357,2.0029671421627253e-31,1.972890311877139e-17,2.534084776801009e-07
358,2.0029671421627253e-31,1.9113876810588003e-17,2.514116825779655e-07
359,2.0029671421627253e-31,1.534861282388532e-17,2.410694421334574e-07
360,2.0029671421627253e-31,1.4335951639738756e-17,2.3824474063082462e-07
361,2.0029671421627253e-31,1.4193102767210323e-17,2.3299212948210687e-07
362,2.0029671421627253e-31,1.1911004725175858e-17,2.2042530981374701e-07
363,2.0029671421627253e-31,9.972686015771483e-18,2.1440838483590597e-07
364,2.0029671421627253e-31,8.82819854520913e-18,1.9997688962937471e-07
365,2.0029671421627253e-31,6.9334610245514806e-18,1.9538499715816526e-07
366,2.0029671421627253e-31,6.20340139493272e-18,1.84858076545543e-07
367,2.0029671421627253e-31,5.65931502886806e-18,1.7497709259845968e-07
368,2.0029671421627253e-31,5.294672434333251e-18,1.5699310718890918e-07
369,2.0029671421627253e-31,4.293824294345671e-18,1.4966302527736567e-07
370,2.0029671421627253e-31,3.3107223651996136e-18,1.307976553671648e-07
371,2.0029671421627253e-31,3.1422064188849884e-18,1.1947033630583273e-07
372,2.0029671421627253e-31,2.746178297655123e-18,1.151049864632606e-07
373,2.0029671421627253e-31,2.4487707382529217e-18,9.683473743404685e-08
374,2.0029671421627253e-31,2.211921799634191e-18,9.49781497939256e-08
375,2.0029671421627253e-31,2.0165583422600682e-18,9.10312688229341e-08
376,2.0029671421627253e-31,1.6660560632994816e-18,8.579011791061581e-08
377,2.0029671421627253e-31,1.4678276662874042e-18,8.515883228582684e-08
378,2.0029671421627253e-31,1.2888076308286343e-18,8.235652843710092e-08
379,2.0029671421627253e-31,1.1972058624510774e-18,7.733501532940817e-08
380,2.0029671421627253e-31,1.0586462579247203e-18,7.022780691390408e-08
381,2.0029671421627253e-31,9.958104693295549e-19,6.898242674492054e-08
382,2.0029671421627253e-31,8.442248007792634e-19,6.506221537636778e-08
383,2.0029671421627253e-31,6.98871914790999e-19,6.400518887586836e-08
384,2.0029671421627253e-31,5.881574231277855e-19,5.8634289593645487e-08
385,2.0029671421627253e-31,4.652584609249618e-19,5.429677257823388e-08
386,2.0029671421627253e-31,3.5577257566031e-19,5.2691722991970115e-08
387,2.0029671421627253e-31,3.1301158163426733e-19,4.9650932315104036e-08
388,2.0029671421627253e-31,2.7314284250044543e-19,4.603516993470774e-08
389,2.0029671421627253e-31,2.5218839270747156e-19,4.4525406287232076e-08
390,2.0029671421627253e-31,2.1791915958365623e-19,4.273255503320598e-08
391,2.0029671421627253e-31,2.0091274344018685e-19,3.486359887267768e-08
392,2.0029671421627253e-31,1.8243293386150261e-19,3.411202805978664e-08
393,2.0029671421627253e-31,1.622872389523404e-19,3.366649043900019e-08
394,2.0029671421627253e-31,1.3931473120296903e-19,3.3369522990857984e-08
395,2.0029671421627253e-31,1.2450275684270756e-19,3.090865156592928e-08
396,2.0029671421627253e-31,1.1187303055102078e-19,2.943430897188375e-08
397,2.0029671421627253e-31,8.962763627947882e-20,2.847517764453265e-08
398,2.0029671421627253e-31,8.518724423964966e-20,2.7249345005247067e-08
399,2.0029671421627253e-31,7.578104032102207e-20,2.670020849037294e-08
400,2.0029671421627253e-31,6.82662606562834e-20,2.6061935366417474e-08
401,2.0029671421627253e-31,5.78256812361242e-20,2.2497163090478447e-08
402,2.0029671421627253e-31,4.732422118652402e-20,2.2031683923650436e-08
403,2.0029671421627253e-31,3.664143529921554e-20,2.0060918391616393e-08
404,2.0029671421627253e-31,3.268452360610608e-20,1.8829465179273804e-08
405,2.0029671421627253e-31,2.720203023968157e-20,1.7522648623177728e-08
406,2.0029671421627253e-31,2.4758253865413833e-20,1.655239368838784e-08
407,2.0029671421627253e-31,2.34773810530391e-20,1.630490598254e-08
408,2.0029671421627253e-31,2.245425419727087e-20,1.5765136343944527e-08
409,2.0029671421627253e-31,1.904422809461304e-20,1.5281971114333405e-08
410,2.0029671421627253e-31,1.8202714252978616e-20,1.455907863718805e-08
411,2.0029671421627253e-31,1.6774714219526702e-20,1.3978851121292651e-08
412,2.0029671421627253e-31,1.4706168958771566e-20,1.3426795694718129e-08
413,2.0029671421627253e-31,1.3796222419364875e-20,1.2355364155648327e-08
414,2.0029671421627253e-31,1.2392397541951212e-20,1.2146103026181176e-08
415,2.0029671421627253e-31,1.0609926002089443e-20,1.1102885992365866e-08
416,2.0029671421627253e-31,8.878754447974476e-21,1.0620069874347424e-08
417,2.0029671421627253e-31,7.735711587619463e-21,1.0444940591668484e-08
418,2.0029671421627253e-31,7.034040354773953e-21,9.479578485987068e-09
419,2.0029671421627253e-31,6.611257534317988e-21,8.389877906648846e-09
420,2.0029671421627253e-31,6.2124185928980694e-21,7.267894846997398e-09
421,2.0029671421627253e-31,5.332912754534924e-21,6.981612442302974e-09
422,2.0029671421627253e-31,4.705013436770573e-21,6.4637431414865786e-09
423,2.0029671421627253e-31,3.856757613149032e-21,6.028052995363001e-09
424,2.0029671421627253e-31,3.521342109274425e-21,5.6929059361658955e-09
425,2.0029671421627253e-31,2.9974011404963678e-21,5.221844934539098e-09
426,2.0029671421627253e-31,2.764545465170213e-21,4.7120295312809505e-09
427,2.0029671421627253e-31,2.135514152369342e-21,4.525035675458572e-09
428,2.0029671421627253e-31,1.924862988326183e-21,4.360696274719342e-09
429,2.0029671421627253e-31,1.7549618457060488e-21,4.087487937936617e-09
430,2.0029671421627253e-31,1.507474286970701e-21,3.828181750682566e-09
431,2.0029671421627253e-31,1.1351925102185418e-21,3.666202781900176e-09
432,2.0029671421627253e-31,1.055601672974191e-21,3.526734757621958e-09
433,2.0029671421627253e-31,9.897020504967977e-22,3.3021317462437615e-09
434,2.0029671421627253e-31,7.2800207338735415e-22,2.948148597484287e-09
435,2.0029671421627253e-31,6.892490739117464e-22,2.747128158284807e-09
436,2.0029671421627253e-31,6.494447574385315e-22,2.630555560982759e-09
437,2.0029671421627253e-31,6.030842448109992e-22,2.5388311466350458e-09
438,2.0029671421627253e-31,5.417018006866592e-22,2.447742511938027e-09
439,2.0029671421627253e-31,5.082422165316377e-22,2.3737031177491258e-09
440,2.0029671421627253e-31,4.3354308144223005e-22,2.3389127049742512e-09
441,2.0029671421627253e-31,3.7513528841369788e-22,2.1575094947361263e-09
442,2.0029671421627253e-31,3.0963067254934694e-22,2.0732718953288586e-09
443,2.0029671421627253e-31,2.3184661525144293e-22,1.996368704089708e-09
444,2.0029671421627253e-31,2.0441194983283347e-22,1.7922743778530696e-09
445,2.0029671421627253e-31,1.813559819416253e-22,1.7537701220262603e-09
446,2.0029671421627253e-31,1.505418631246307e-22,1.6891360352660327e-09
447,2.0029671421627253e-31,1.3970686297560703e-22,1.500946766886645e-09
448,2.0029671421627253e-31,1.209041987335727e-22,1.4506777984070546e-09
449,2.0029671421627253e-31,9.86288668311057e-23,1.3917623166514932e-09
450,2.0029671421627253e-31,9.478309560884267e-23,1.350893544868941e-09
451,2.0029671421627253e-31,8.331584856226269e-23,1.323940712700932e-09
452,2.0029671421627253e-31,7.885795742802358e-23,1.2677237159503746e-09
453,2.0029671421627253e-31,7.321819763195845e-23,1.0967715620733312e-09
454,2.0029671421627253e-31,6.901404259484452e-23,1.0674301894562844e-09
455,2.0029671421627253e-31,6.549900755635288e-23,9.741545835460754e-10
456,2.0029671421627253e-31,6.119606958791312e-23,9.432242269520839e-10
457,2.0029671421627253e-31,5.3265200985069e-23,8.375948250223023e-10
458,2.0029671421627253e-31,4.154973135509003e-23,7.949759257696488e-10
459,2.0029671421627253e-31,3.970591985801367e-23,7.549600569386873e-10
460,2.0029671421627253e-31,3.7456819184040393e-23,7.345350956290438e-10
461,2.0029671421627253e-31,3.485710190288921e-23,6.963716497134698e-10
462,2.0029671421627253e-31,3.27885152460333e-23,6.492230143189248e-10
463,2.0029671421627253e-31,3.124361427627951e-23,6.286786426605022e-10
464,2.0029671421627253e-31,2.847426937559955e-23,6.110031279916576e-10
465,2.0029671421627253e-31,2.2619404460079605e-23,5.405591838308808e-10
466,2.0029671421627253e-31,2.1948167696281882e-23,4.939928780398335e-10
467,2.0029671421627253e-31,2.068831637687063e-23,4.840404480252662e-10
468,2.0029671421627253e-31,1.7507032858990043e-23,4.588272415190936e-10
469,2.0029671421627253e-31,1.6490403177017364e-23,4.40949910798187e-10
470,2.0029671421627253e-31,1.3762984946928698e-23,4.282891514909903e-10
471,2.0029671421627253e-31,1.0420088466834546e-23,4.063587412229366e-10
472,2.0029671421627253e-31,9.743879548958698e-24,3.686916245379857e-10
473,2.0029671421627253e-31,9.50146243254691e-24,3.6162965380448076e-10
474,2.0029671421627253e-31,8.902645779202214e-24,2.9528034929047554e-10
475,2.0029671421627253e-31,7.074739580734549e-24,2.776529905971625e-10
476,2.0029671421627253e-31,6.919979442419431e-24,2.592104503472376e-10
477,2.0029671421627253e-31,6.119017312304716e-24,2.347351204829028e-10
478,2.0029671421627253e-31,5.572117790692752e-24,2.2585184418953846e-10
479,2.0029671421627253e-31,5.212068842234221e-24,2.2228083261310053e-10
480,2.0029671421627253e-31,4.511802855318748e-24,2.102074096594169e-10
481,2.0029671421627253e-31,4.409652661974512e-24,2.0682060950411584e-10
482,2.0029671421627253e-31,4.33680239275729e-24,1.9921853436680087e-10
483,2.0029671421627253e-31,3.695627135890441e-24,1.8479207788939188e-10
484,2.0029671421627253e-31,3.466119849140995e-24,1.6071287077399662e-10
485,2.0029671421627253e-31,3.259174617526636e-24,1.5701420683464446e-10
486,2.0029671421627253e-31,3.0570826199793116e-24,1.5586042688864478e-10
487,2.0029671421627253e-31,2.987407645328096e-24,1.4442601489362426e-10
488,2.0029671421627253e-31,2.7242495391512524e-24,1.3900810363432895e-10
489,2.0029671421627253e-31,2.6693112188333163e-24,1.297061481669253e-10
490,2.0029671421627253e-31,2.172784726947123e-24,1.2630357896457428e-10
491,2.0029671421627253e-31,1.9241263618388677e-24,1.2458687438694695e-10
492,2.0029671421627253e-31,1.65065152349908e-24,1.220958014140986e-10
493,2.0029671421627253e-31,1.6237066149524837e-24,1.1379445899354799e-10
494,2.0029671421627253e-31,1.5022568317099391e-24,1.1091666597797734e-10
495,2.0029671421627253e-31,1.281227373790261e-24,1.045971780544261e-10
496,2.0029671421627253e-31,1.2199624883904375e-24,1.0320552546041401e-10
497,2.0029671421627253e-31,1.2024775836414401e-24,9.622862797610872e-11
498,2.0029671421627253e-31,1.1042802829301176e-24,9.536757852202554e-11
499,2.0029671421627253e-31,8.808607243790396e-25,7.938136732268032e-11
500,2.0029671421627253e-31,8.0157629607765675e-25,7.735769740782849e-11
501,2.0029671421627253e-31,7.014640231929585e-25,7.1015483123831e-11
502,2.0029671421627253e-31,5.085667626379009e-25,6.000945697098043e-11
503,2.0029671421627253e-31,4.736800054020838e-25,5.7993166286959556e-11
504,2.0029671421627253e-31,4.445641354665078e-25,5.483131426281991e-11
505,2.0029671421627253e-31,4.156517384888123e-25,5.32237435790198e-11
506,2.0029671421627253e-31,3.9846866316958335e-25,5.2647324207850565e-11
507,2.0029671421627253e-31,3.616315143679694e-25,4.8025033277361644e-11
508,2.0029671421627253e-31,2.735417659460992e-25,4.630347972208696e-11
509,2.0029671421627253e-31,2.5131359695951933e-25,4.367317767362207e-11
510,2.0029671421627253e-31,2.083595575283195e-25,4.2558482519042046e-11
511,2.0029671421627253e-31,1.6155019692704914e-25,4.200429698677347e-11
512,2.0029671421627253e-31,1.3669438465047255e-25,3.975480827779172e-11
513,2.0029671421627253e-31,1.329343654273981e-25,3.687840978002166e-11
514,2.0029671421627253e-31,1.0433641965395462e-25,3.593743769114358e-11
515,2.0029671421627253e-31,9.520132486020577e-26,3.191270459628836e-11
516,2.0029671421627253e-31,8.719978466866063e-26,2.926554071428032e-11
517,2.0029671421627253e-31,7.981105535574808e-26,2.8582641760932014e-11
518,2.0029671421627253e-31,7.728708179316983e-26,2.7252301649343915e-11
519,2.0029671421627253e-31,6.693466985207599e-26,2.4673708442231838e-11
520,2.0029671421627253e-31,5.056612654348274e-26,2.3579930171353284e-11
521,2.0029671421627253e-31,4.6666294050909517e-26,2.286765612448337e-11
522,2.0029671421627253e-31,4.0098751992148535e-26,2.187614974500294e-11
523,2.0029671421627253e-31,3.6851847498949494e-26,2.0878628107205357e-11
524,2.0029671421627253e-31,3.0607855507869745e-26,2.05605680993113e-11
525,2.0029671421627253e-31,2.5822345611771163e-26,2.001241150759274e-11
526,2.0029671421627253e-31,2.5335119232208213e-26,1.8017199219744854e-11
527,2.0029671421627253e-31,2.1003052593332095e-26,1.7600496074502434e-11
528,2.0029671421627253e-31,1.7819394098762774e-26,1.656341598890939e-11
529,2.0029671421627253e-31,1.6700481186368278e-26,1.564402612715061e-11
530,2.0029671421627253e-31,1.5574715044859674e-26,1.5392848435379682e-11
531,2.0029671421627253e-31,1.2731466208704753e-26,1.496294428355544e-11
532,2.0029671421627253e-31,1.252159608192092e-26,1.4267371141398757e-11
533,2.0029671421627253e-31,1.1457274809358046e-26,1.3495520984239252e-11
534,2.0029671421627253e-31,1.0777387642622331e-26,1.2343915078620276e-11
535,2.0029671421627253e-31,9.548843864445513e-27,1.0865667867096896e-11
536,2.0029671421627253e-31,7.418011151787008e-27,1.052730221563304e-11
537,2.0029671421627253e-31,7.013473418828358e-27,1.0373454364189052e-11
538,2.0029671421627253e-31,6.609018115671328e-27,9.712455427408168e-12
539,2.0029671421627253e-31,6.147161626079802e-27,8.90851671505731e-12
540,2.0029671421627253e-31,5.728801108724296e-27,8.620219861049242e-12
541,2.0029671421627253e-31,5.384065041282825e-27,8.139453429953788e-12
542,2.0029671421627253e-31,5.1997034714264126e-27,7.89346407699888e-12
543,2.0029671421627253e-31,4.989804840879403e-27,7.301632370008087e-12
544,2.0029671421627253e-31,4.2285039931625726e-27,6.815615826982151e-12
545,2.0029671421627253e-31,4.1153771793451996e-27,6.721945824449155e-12
546,2.0029671421627253e-31,3.542485435855906e-27,6.508397376035197e-12
547,2.0029671421627253e-31,2.930029698705054e-27,6.3386877945064935e-12
548,2.0029671421627253e-31,2.851061178381333e-27,6.0731073596352335e-12
549,2.0029671421627253e-31,2.6576854860132106e-27,5.821570950490579e-12
550,2.0029671421627253e-31,2.2249398127170873e-27,5.612242895374164e-12
551,2.0029671421627253e-31,2.0901123906583367e-27,5.2773099577057325e-12
552,2.0029671421627253e-31,1.480026317711059e-27,4.931942435606993e-12
553,2.0029671421627253e-31,1.2612599353281128e-27,4.869792495709325e-12
554,2.0029671421627253e-31,1.1883950721841439e-27,4.602893183072679e-12
555,2.0029671421627253e-31,1.1205522639631591e-27,4.488236906318352e-12
556,2.0029671421627253e-31,9.716185606197387e-28,4.422619109425327e-12
557,2.0029671421627253e-31,8.231524730668154e-28,4.407610424274867e-12
558,2.0029671421627253e-31,6.525605319407939e-28,4.3425022621929385e-12
559,2.0029671421627253e-31,5.0646796045133345e-28,4.069874760821234e-12
560,2.0029671421627253e-31,4.218433690669361e-28,3.970273952768755e-12
561,2.0029671421627253e-31,4.048612891893072e-28,3.9198409150016075e-12
562,2.0029671421627253e-31,3.644167603571752e-28,3.510407990582044e-12
563,2.0029671421627253e-31,3.221510721696307e-28,3.2870674837818468e-12
564,2.0029671421627253e-31,3.019496077969641e-28,3.1591595935825097e-12
565,2.0029671421627253e-31,2.4430113195760985e-28,2.9656472647343397e-12
566,2.0029671421627253e-31,2.0729246214626472e-28,2.9159655959511848e-12
567,2.0029671421627253e-31,1.8590000269598906e-28,2.6360399287044045e-12
568,2.0029671421627253e-31,1.6734405286780692e-28,2.5854752072599535e-12
569,2.0029671421627253e-31,1.4847841350456732e-28,2.5536035223668534e-12
570,2.0029671421627253e-31,1.4680516556888369e-28,2.5123224410336026e-12
571,2.0029671421627253e-31,1.2761057737114274e-28,2.315687906065679e-12
572,2.0029671421627253e-31,1.284857199378723e-28,2.2164830147864972e-12
573,2.0029671421627253e-31,1.184893731545248e-28,2.1307672110812554e-12
574,2.0029671421627253e-31,1.0079623994142813e-28,1.99780181910111e-12
575,2.0029671421627253e-31,8.15022737585568e-29,1.863732080308096e-12
576,2.0029671421627253e-31,7.483162280317717e-29,1.843025212089454e-12
577,2.0029671421627253e-31,6.982651606370362e-29,1.7967474974396926e-12
578,2.0029671421627253e-31,6.73744220585098e-29,1.7761095898322353e-12
579,2.0029671421627253e-31,6.103811254147579e-29,1.7331826159108815e-12
580,2.0029671421627253e-31,5.692432618026465e-29,1.6674112732614067e-12
581,2.0029671421627253e-31,4.984691882063044e-29,1.5222088325691103e-12
582,2.0029671421627253e-31,4.6944157208449996e-29,1.4189078140504592e-12
583,2.0029671421627253e-31,4.7887092509221987e-29,1.3468977856659903e-12
584,2.0029671421627253e-31,4.249063680504895e-29,1.3119121612041604e-12
585,2.0029671421627253e-31,4.0432202880487875e-29,1.1699481254959883e-12
586,2.0029671421627253e-31,3.021784082743573e-29,1.0355390463580925e-12
587,2.0029671421627253e-31,2.973096573749464e-29,9.789245070968375e-13
588,2.0029671421627253e-31,2.9422046574414925e-29,9.55821366883318e-13
589,2.0029671421627253e-31,2.9090016252002565e-29,9.202743465074798e-13
590,2.0029671421627253e-31,2.848604462144273e-29,8.872480029276586e-13
591,2.0029671421627253e-31,2.4972378030902655e-29,8.63795067997076e-13
592,2.0029671421627253e-31,2.508639308361038e-29,8.110109806924688e-13
593,2.0029671421627253e-31,2.5065593040210997e-29,7.726496433464506e-13
594,2.0029671421627253e-31,2.682435226542542e-29,7.019818765696333e-13
595,2.0029671421627253e-31,2.7514605557493806e-29,6.594371001860913e-13
596,2.0029671421627253e-31,2.6664114894052403e-29,6.338723880499014e-13
597,2.0029671421627253e-31,2.607015809920338e-29,5.94359289906077e-13
598,2.0029671421627253e-31,2.4332198917388338e-29,5.662105447221361e-13
599,2.0029671421627253e-31,2.4634184732668256e-29,5.457356431395699e-13
600,2.0029671421627253e-31,2.4424643554718925e-29,5.212776199901759e-13
601,2.0029671421627253e-31,2.474511829746496e-29,4.629260154279545e-13
602,2.0029671421627253e-31,2.508331159569936e-29,4.558322670331151e-13
603,2.0029671421627253e-31,2.4183517125681643e-29,4.3449813274912895e-13
604,2.0029671421627253e-31,1.728098420499779e-29,4.3213916967166024e-13
605,2.0029671421627253e-31,1.3405242784912916e-29,4.234365639111175e-13
606,2.0029671421627253e-31,1.2785093342820226e-29,3.8740877974698937e-13
607,2.0029671421627253e-31,1.1416912710327534e-29,3.689552323696629e-13
608,2.0029671421627253e-31,1.0119606299788292e-29,3.1931961415107757e-13
609,2.0029671421627253e-31,1.0024080174546685e-29,2.900392030264645e-13
610,2.0029671421627253e-31,1.0171991594275625e-29,2.794894200822381e-13
611,2.0029671421627253e-31,9.490982765940298e-30,2.632704117366916e-13
612,2.0029671421627253e-31,9.596523726892719e-30,2.490655829052836e-13
613,2.0029671421627253e-31,9.682805388401267e-30,2.431063591371553e-13
614,2.0029671421627253e-31,9.849205735596324e-30,2.3076875681931607e-13
615,2.0029671421627253e-31,9.198241414393438e-30,2.298096743509112e-13
616,2.0029671421627253e-31,8.71521818434112e-30,2.2258223888082117e-13
617,2.0029671421627253e-31,8.807662821671707e-30,2.0472823826717904e-13
618,2.0029671421627253e-31,8.838477700781903e-30,1.9948684055661168e-13
619,2.0029671421627253e-31,8.647425450298689e-30,1.9231025764309293e-13
620,2.0029671421627253e-31,8.840788816715167e-30,1.7827184412028862e-13
621,2.0029671421627253e-31,8.758359015095394e-30,1.672656562808587e-13
622,2.0029671421627253e-31,8.622773547010532e-30,1.6566552170739483e-13
623,2.0029671421627253e-31,8.446358364104662e-30,1.5866035649008352e-13
624,2.0029671421627253e-31,8.42555832070528e-30,1.542197338260978e-13
625,2.0029671421627253e-31,8.483336219036896e-30,1.3863153551649845e-13
626,2.0029671421627253e-31,8.877766671647402e-30,1.2777658555953375e-13
627,2.0029671421627253e-31,8.752196039273355e-30,1.264395631269746e-13
628,2.0029671421627253e-31,8.60659573547768e-30,1.261419210313822e-13
629,2.0029671421627253e-31,8.60659573547768e-30,1.2117644220963345e-13
630,2.0029671421627253e-31,8.530328909679945e-30,1.1787273564265449e-13
631,2.0029671421627253e-31,8.520314073969131e-30,1.159751399911449e-13
632,2.0029671421627253e-31,8.421706460816505e-30,1.0948947879495239e-13
633,2.0029671421627253e-31,8.372402654240192e-30,1.0700395078253825e-13
634,2.0029671421627253e-31,8.3107728960198e-30,1.0147178595242622e-13
635,2.0029671421627253e-31,8.252994997688183e-30,9.534647999207882e-14
636,2.0029671421627253e-31,8.246061649888389e-30,9.240639585031181e-14
637,2.0029671421627253e-31,8.037290843916813e-30,9.003831155889333e-14
638,2.0029671421627253e-31,8.89009262329148e-30,8.649320411816856e-14
639,2.0029671421627253e-31,9.3338268824783e-30,8.59421541471871e-14
640,2.0029671421627253e-31,8.840788816715167e-30,8.473644261780618e-14
641,2.0029671421627253e-31,8.844640676603942e-30,7.959944438512194e-14
642,2.0029671421627253e-31,8.840788816715167e-30,7.638223977565095e-14
643,2.0029671421627253e-31,9.25987117261383e-30,6.849927296296583e-14
644,2.0029671421627253e-31,9.321500930834222e-30,6.718303927059792e-14
645,2.0029671421627253e-31,9.40778259234277e-30,6.684347769007345e-14
646,2.0029671421627253e-31,9.281441587990967e-30,6.491671109720928e-14
647,2.0029671421627253e-31,9.281441587990967e-30,6.359460821691085e-14
648,2.0029671421627253e-31,9.263723032502604e-30,6.229753412724585e-14
649,2.0029671421627253e-31,9.210567366037517e-30,6.094841720212566e-14
650,2.0029671421627253e-31,9.812227880664089e-30,5.705553186263734e-14
651,2.0029671421627253e-31,8.89933708702454e-30,5.6227146190822885e-14
652,2.0029671421627253e-31,8.450210223993436e-30,5.3271686758726604e-14
653,2.0029671421627253e-31,8.499514030569749e-30,4.9107584096640426e-14
654,2.0029671421627253e-31,8.89933708702454e-30,4.48735027740685e-14
655,2.0029671421627253e-31,9.001026188088185e-30,4.058928446292653e-14
656,2.0029671421627253e-31,9.121974588595704e-30,3.960842750712932e-14
657,2.0029671421627253e-31,9.084226361685714e-30,3.803146552112719e-14
658,2.0029671421627253e-31,9.07883375784143e-30,3.6825481211389087e-14
659,2.0029671421627253e-31,9.592671867003944e-30,3.525535267415862e-14
660,2.0029671421627253e-31,9.627338606002915e-30,2.6446875094378228e-14
661,2.0029671421627253e-31,9.62656823402516e-30,2.6026998454185895e-14
662,2.0029671421627253e-31,9.818390856486128e-30,2.5507116153604697e-14
663,2.0029671421627253e-31,9.861531687240402e-30,2.539430228200704e-14
664,2.0029671421627253e-31,8.801499845849668e-30,2.4553838723642338e-14
665,2.0029671421627253e-31,8.653588426120728e-30,2.2921348037970452e-14
666,2.0029671421627253e-31,8.048846423583136e-30,2.1366782435014267e-14
667,2.0029671421627253e-31,8.037290843916813e-30,1.9820150724890902e-14
668,2.0029671421627253e-31,8.018801916450695e-30,1.9430842834039047e-14
669,2.0029671421627253e-31,8.286120992731644e-30,1.932248518113934e-14
670,2.0029671421627253e-31,8.224491234511252e-30,1.8828469180024674e-14
671,2.0029671421627253e-31,8.604284619544415e-30,1.8312289531194492e-14
672,2.0029671421627253e-31,8.742181203562541e-30,1.746501771211618e-14
673,2.0029671421627253e-31,8.887781507358216e-30,1.711144380503944e-14
674,2.0029671421627253e-31,8.382417489951005e-30,1.6430810078536217e-14
675,2.0029671421627253e-31,8.344669263041016e-30,1.6099411175354557e-14
676,2.0029671421627253e-31,8.259157973510222e-30,1.5824497574322174e-14
677,2.0029671421627253e-31,7.962564762074588e-30,1.451950673719682e-14
678,2.0029671421627253e-31,8.400906417417123e-30,1.4111467653151613e-14
679,2.0029671421627253e-31,8.23681718615533e-30,1.3147394903177858e-14
680,2.0029671421627253e-31,8.246832021866144e-30,1.2917888701446817e-14
681,2.0029671421627253e-31,8.363928562484888e-30,1.2187987081149624e-14
682,2.0029671421627253e-31,8.159779988379841e-30,1.168522493647211e-14
683,2.0029671421627253e-31,8.16286147629086e-30,1.140281741029767e-14
684,2.0029671421627253e-31,8.283809876798379e-30,1.10249448094335e-14
685,2.0029671421627253e-31,8.289972852620418e-30,9.107607924240339e-15
686,2.0029671421627253e-31,8.45560282783772e-30,8.955817137720507e-15
687,2.0029671421627253e-31,8.360076702596113e-30,7.713269856767457e-15
688,2.0029671421627253e-31,8.360076702596113e-30,7.110415060854657e-15
689,2.0029671421627253e-31,8.647425450298689e-30,6.6870714733211e-15
690,2.0029671421627253e-31,8.60659573547768e-30,6.54109796478061e-15
691,2.0029671421627253e-31,8.443276876193642e-30,6.149110049931234e-15
692,2.0029671421627253e-31,8.434032412460583e-30,5.54136660364508e-15
693,2.0029671421627253e-31,8.246832021866144e-30,5.22793570019289e-15
694,2.0029671421627253e-31,8.369321166329172e-30,5.0794061057534104e-15
695,2.0029671421627253e-31,8.561143788790141e-30,4.858834520373978e-15
696,2.0029671421627253e-31,8.530328909679945e-30,4.619920880240517e-15
697,2.0029671421627253e-31,8.444047248171397e-30,4.329027470680135e-15
698,2.0029671421627253e-31,8.450210223993436e-30,4.233829634545236e-15
699,2.0029671421627253e-31,8.323098847663878e-30,4.050726091685746e-15
700,2.0029671421627253e-31,8.382417489951005e-30,3.956617006587461e-15
701,2.0029671421627253e-31,8.296135828442457e-30,3.756626780191325e-15
702,2.0029671421627253e-31,8.302298804264496e-30,3.699355702981748e-15
703,2.0029671421627253e-31,8.314624755908575e-30,3.4419817468205423e-15
704,2.0029671421627253e-31,8.333113683374692e-30,3.3181022163317092e-15
705,2.0029671421627253e-31,8.360076702596113e-30,3.132036739689208e-15
706,2.0029671421627253e-31,8.295365456464702e-30,3.0818255406715966e-15
707,2.0029671421627253e-31,8.23681718615533e-30,3.039021337775413e-15
708,2.0029671421627253e-31,8.125883621358626e-30,2.949837655752553e-15
709,2.0029671421627253e-31,8.228343094400026e-30,2.878758573617722e-15
710,2.0029671421627253e-31,8.105083577959243e-30,2.8297569738891357e-15
711,2.0029671421627253e-31,8.191365239467792e-30,2.8037060962743183e-15
712,2.0029671421627253e-31,8.409380509172427e-30,2.7502843922428114e-15
713,2.0029671421627253e-31,8.369321166329172e-30,2.626857205784659e-15
714,2.0029671421627253e-31,8.19752821528983e-30,2.5130447567996026e-15
715,2.0029671421627253e-31,8.111246553781283e-30,2.4636967698138296e-15
716,2.0029671421627253e-31,8.138209573002704e-30,2.4190616923563465e-15
717,2.0029671421627253e-31,8.19752821528983e-30,2.3696977117031927e-15
718,2.0029671421627253e-31,8.111246553781283e-30,2.1733053694040758e-15
719,2.0029671421627253e-31,8.19752821528983e-30,2.112830847382162e-15
720,2.0029671421627253e-31,8.246832021866144e-30,2.0210173742704436e-15
721,2.0029671421627253e-31,7.852401569255638e-30,1.955834860882534e-15
722,2.0029671421627253e-31,7.974890713718666e-30,1.7331789893656482e-15
723,2.0029671421627253e-31,7.900935003854196e-30,1.5076951473434714e-15
724,2.0029671421627253e-31,7.753793956103012e-30,1.3590503773932805e-15
725,2.0029671421627253e-31,8.135898457069439e-30,1.3087403474838057e-15
726,2.0029671421627253e-31,8.154387384535557e-30,1.1915268259046026e-15
727,2.0029671421627253e-31,8.357765586662849e-30,1.1576722693670505e-15
728,2.0029671421627253e-31,8.246832021866144e-30,1.0959023888616269e-15
729,2.0029671421627253e-31,8.19752821528983e-30,9.501269385051733e-16
730,2.0029671421627253e-31,8.20369119111187e-30,9.144024988364984e-16
731,2.0029671421627253e-31,8.357765586662849e-30,8.099169323359521e-16
732,2.0029671421627253e-31,8.357765586662849e-30,7.394830009566618e-16
733,2.0029671421627253e-31,8.49335105474771e-30,7.124579142234984e-16
734,2.0029671421627253e-31,8.19752821528983e-30,6.765963813949819e-16
735,2.0029671421627253e-31,7.743779120392198e-30,6.264493691632515e-16
736,2.0029671421627253e-31,7.407896938091064e-30,5.927559842116399e-16
737,2.0029671421627253e-31,7.694475313815885e-30,5.729813151946862e-16
738,2.0029671421627253e-31,7.999542617006823e-30,5.597861142449606e-16
739,2.0029671421627253e-31,8.000312988984578e-30,5.537889526628049e-16
740,2.0029671421627253e-31,8.037290843916813e-30,5.508470652131612e-16
741,2.0029671421627253e-31,7.95023881043051e-30,5.499703509149482e-16
742,2.0029671421627253e-31,7.95023881043051e-30,5.18863800421572e-16
743,2.0029671421627253e-31,7.888609052210118e-30,5.062578762542205e-16
744,2.0029671421627253e-31,8.000312988984578e-30,4.994121917762602e-16
745,2.0029671421627253e-31,7.963335134052343e-30,4.614552015195455e-16
746,2.0029671421627253e-31,8.138209573002704e-30,4.422636958885007e-16
747,2.0029671421627253e-31,8.086594650493126e-30,4.174653157051491e-16
748,2.0029671421627253e-31,8.135898457069439e-30,3.99913083255019e-16
749,2.0029671421627253e-31,8.098920602137204e-30,3.921202844574254e-16
750,2.0029671421627253e-31,8.16286147629086e-30,3.1990337612129687e-16
751,2.0029671421627253e-31,7.84007561761156e-30,3.1278276695157445e-16
752,2.0029671421627253e-31,8.105083577959243e-30,3.0559058763044327e-16
753,2.0029671421627253e-31,8.499514030569749e-30,2.976846234886657e-16
754,2.0029671421627253e-31,8.240669046044105e-30,2.8658898519286897e-16
755,2.0029671421627253e-31,8.382417489951005e-30,2.8396937275507864e-16
756,2.0029671421627253e-31,8.16286147629086e-30,2.773245775710274e-16
757,2.0029671421627253e-31,7.852401569255638e-30,2.427905722380134e-16
758,2.0029671421627253e-31,7.846238593433599e-30,2.3975767061929215e-16
759,2.0029671421627253e-31,7.953320298341529e-30,2.278858508994169e-16
760,2.0029671421627253e-31,8.233735698244311e-30,2.188362725243011e-16
761,2.0029671421627253e-31,8.148224408713517e-30,2.1450826727000322e-16
762,2.0029671421627253e-31,8.150535524646782e-30,1.972633699642982e-16
763,2.0029671421627253e-31,8.295365456464702e-30,1.9073598392502043e-16
764,2.0029671421627253e-31,8.105083577959243e-30,1.8533552145364132e-16
765,2.0029671421627253e-31,8.048846423583136e-30,1.7115098732747065e-16
766,2.0029671421627253e-31,8.061172375227214e-30,1.6457603990575334e-16
767,2.0029671421627253e-31,8.507988122325053e-30,1.4604963525548894e-16
768,2.0029671421627253e-31,8.09815023015945e-30,1.4150026125565636e-16
769,2.0029671421627253e-31,8.018801916450695e-30,1.299117846867764e-16
770,2.0029671421627253e-31,8.031127868094774e-30,1.2747031108751538e-16
771,2.0029671421627253e-31,8.049616795560891e-30,1.264701850550705e-16
772,2.0029671421627253e-31,8.20369119111187e-30,1.1217165256001607e-16
773,2.0029671421627253e-31,7.977972201629686e-30,1.0890210882120455e-16
774,2.0029671421627253e-31,7.870890496721755e-30,1.0441031220757944e-16
775,2.0029671421627253e-31,7.867038636832981e-30,9.952583639797103e-17
776,2.0029671421627253e-31,7.864727520899716e-30,9.323159722309857e-17
777,2.0029671421627253e-31,8.036520471939058e-30,8.885478033152466e-17
778,2.0029671421627253e-31,8.148224408713517e-30,8.70288644546991e-17
779,2.0029671421627253e-31,8.150535524646782e-30,8.478026525511382e-17
780,2.0029671421627253e-31,8.446358364104662e-30,7.903491060885606e-17
781,2.0029671421627253e-31,8.542654861324023e-30,7.643998017273148e-17
782,2.0029671421627253e-31,8.159779988379841e-30,7.431308611573892e-17
783,2.0029671421627253e-31,7.904016491765216e-30,6.859566504906521e-17
784,2.0029671421627253e-31,7.814653342345648e-30,6.617822120862264e-17
785,2.0029671421627253e-31,7.901705375831951e-30,5.9259038164395e-17
786,2.0029671421627253e-31,8.051927911494156e-30,5.719958800964009e-17
787,2.0029671421627253e-31,7.821586690145442e-30,5.587681717080286e-17
788,2.0029671421627253e-31,7.951009182408264e-30,5.449701540666748e-17
789,2.0029671421627253e-31,7.963335134052343e-30,5.282094433998391e-17
790,2.0029671421627253e-31,7.87628310056604e-30,4.7546391423693785e-17
791,2.0029671421627253e-31,8.135898457069439e-30,4.628673895737508e-17
792,2.0029671421627253e-31,8.125883621358626e-30,4.555341727016862e-17
793,2.0029671421627253e-31,8.142061432891478e-30,4.428968770475741e-17
794,2.0029671421627253e-31,8.265320949332261e-30,4.306627215300338e-17
795,2.0029671421627253e-31,7.784608835213207e-30,4.257805710166142e-17
796,2.0029671421627253e-31,7.772282883569129e-30,4.0457554194121274e-17
797,2.0029671421627253e-31,7.716816101170777e-30,3.986932292641374e-17
798,2.0029671421627253e-31,7.65441597097263e-30,3.457109538577688e-17
799,2.0029671421627253e-31,7.632845555595493e-30,3.3963931290516243e-17
800,2.0029671421627253e-31,8.000312988984578e-30,3.198957876988786e-17
801,2.0029671421627253e-31,8.160550360357596e-30,3.150341845697971e-17
802,2.0029671421627253e-31,8.196757843312076e-30,2.926920935953667e-17
803,2.0029671421627253e-31,8.252994997688183e-30,2.89272401457624e-17
804,2.0029671421627253e-31,8.265320949332261e-30,2.805749430971555e-17
805,2.0029671421627253e-31,8.049616795560891e-30,2.7679048570136875e-17
806,2.0029671421627253e-31,8.110476181803528e-30,2.7459828335601814e-17
807,2.0029671421627253e-31,7.617438116040395e-30,2.6994936688125838e-17
808,2.0029671421627253e-31,7.999542617006823e-30,2.574324787016293e-17
809,2.0029671421627253e-31,8.000312988984578e-30,2.448253033012817e-17
810,2.0029671421627253e-31,8.061172375227214e-30,2.3788219521372562e-17
811,2.0029671421627253e-31,7.374000571069849e-30,2.1323032686511284e-17
812,2.0029671421627253e-31,7.620519603951415e-30,2.0429059263552717e-17
813,2.0029671421627253e-31,7.605882536374072e-30,1.9258742351829734e-17
814,2.0029671421627253e-31,7.617438116040395e-30,1.8858740631022942e-17
815,2.0029671421627253e-31,7.521911990798788e-30,1.7757396250312834e-17
816,2.0029671421627253e-31,7.494178599599612e-30,1.742419425239864e-17
817,2.0029671421627253e-31,7.719127217104041e-30,1.649564657492048e-17
818,2.0029671421627253e-31,8.101231718070469e-30,1.610607253351941e-17
819,2.0029671421627253e-31,7.25459291451784e-30,1.5761384623564558e-17
820,2.0029671421627253e-31,7.266918866161918e-30,1.5215047341160698e-17
821,2.0029671421627253e-31,7.263067006273144e-30,1.5082205932931882e-17
822,2.0029671421627253e-31,7.655186342950385e-30,1.4216551744134772e-17
823,2.0029671421627253e-31,7.706801265459963e-30,1.3836830925097511e-17
824,2.0029671421627253e-31,7.706801265459963e-30,1.3158508265962783e-17
825,2.0029671421627253e-31,7.704490149526698e-30,1.238619001379508e-17
826,2.0029671421627253e-31,7.349348667781692e-30,1.1992189416075656e-17
827,2.0029671421627253e-31,7.75995693192505e-30,1.0705139350767286e-17
828,2.0029671421627253e-31,7.11284447061094e-30,1.0083194499444558e-17
829,2.0029671421627253e-31,7.14905195356542e-30,9.772668503945959e-18
830,2.0029671421627253e-31,7.164459393120517e-30,9.402696670173444e-18
831,2.0029671421627253e-31,7.460282232578397e-30,9.029724736551527e-18
832,2.0029671421627253e-31,7.457971116645132e-30,8.83169215970688e-18
833,2.0029671421627253e-31,7.457971116645132e-30,8.337582507665879e-18
834,2.0029671421627253e-31,7.858564545077677e-30,8.180991551839563e-18
835,2.0029671421627253e-31,7.815423714323403e-30,7.945560798691264e-18
836,2.0029671421627253e-31,7.870890496721755e-30,7.757166312943379e-18
837,2.0029671421627253e-31,7.620519603951415e-30,7.60026350066267e-18
838,2.0029671421627253e-31,7.679838246238542e-30,7.144614850074176e-18
839,2.0029671421627253e-31,7.556578729797759e-30,6.257501695784473e-18
840,2.0029671421627253e-31,7.395570986446986e-30,6.033422934724614e-18
841,2.0029671421627253e-31,7.386326522713927e-30,5.92289896294183e-18
842,2.0029671421627253e-31,7.469526696311456e-30,5.738548020987925e-18
843,2.0029671421627253e-31,7.365526479314545e-30,5.547985830849404e-18
844,2.0029671421627253e-31,7.321615276582516e-30,5.237330810781637e-18
845,2.0029671421627253e-31,7.279244817805997e-30,5.149426542848677e-18
846,2.0029671421627253e-31,7.260755890339879e-30,4.901982535285764e-18
847,2.0029671421627253e-31,7.303896721094153e-30,4.762421000226473e-18
848,2.0029671421627253e-31,7.321615276582516e-30,4.740129815868381e-18
849,2.0029671421627253e-31,7.398652474358005e-30,4.7313201228636245e-18
850,2.0029671421627253e-31,7.679838246238542e-30,4.7273170089914324e-18
851,2.0029671421627253e-31,7.624371463840189e-30,4.636190790484683e-18
852,2.0029671421627253e-31,7.605112164396317e-30,4.439395054058795e-18
853,2.0029671421627253e-31,7.620519603951415e-30,4.059279264198606e-18
854,2.0029671421627253e-31,7.620519603951415e-30,4.0005323534497065e-18
855,2.0029671421627253e-31,7.58354174901918e-30,3.9469099883329135e-18
856,2.0029671421627253e-31,8.048846423583136e-30,3.927987436245156e-18
857,2.0029671421627253e-31,8.142061432891478e-30,3.839714809615271e-18
858,2.0029671421627253e-31,8.240669046044105e-30,3.803205348519357e-18
859,2.0029671421627253e-31,8.148224408713517e-30,3.538354176450979e-18
860,2.0029671421627253e-31,8.273795041087565e-30,3.3885594659640804e-18
861,2.0029671421627253e-31,8.216017142755948e-30,3.263912344022516e-18
862,2.0029671421627253e-31,7.629764067684474e-30,3.2384922780648573e-18
863,2.0029671421627253e-31,7.457200744667377e-30,3.2118019723315595e-18
864,2.0029671421627253e-31,7.420222889735142e-30,3.1664753194525084e-18
865,2.0029671421627253e-31,7.47646004411125e-30,3.1589947233833575e-18
866,2.0029671421627253e-31,7.469526696311456e-30,3.0104976542391188e-18
867,2.0029671421627253e-31,7.464134092467171e-30,2.9437374854243567e-18
868,2.0029671421627253e-31,7.460282232578397e-30,2.7050686840047346e-18
869,2.0029671421627253e-31,7.904016491765216e-30,2.1741641811492314e-18
870,2.0029671421627253e-31,7.913260955498275e-30,1.9476529127842754e-18
871,2.0029671421627253e-31,7.296963373294359e-30,1.8745590447464554e-18
872,2.0029671421627253e-31,7.377852430958623e-30,1.7451211980367392e-18
873,2.0029671421627253e-31,7.494948971577367e-30,1.6528935951364243e-18
874,2.0029671421627253e-31,7.716816101170777e-30,1.5788783088948387e-18
875,2.0029671421627253e-31,8.011868568650901e-30,1.5307656409287362e-18
876,2.0029671421627253e-31,8.19752821528983e-30,1.5012407320503446e-18
877,2.0029671421627253e-31,8.246061649888389e-30,1.4669567369147043e-18
878,2.0029671421627253e-31,8.111246553781283e-30,1.4330670761962232e-18
879,2.0029671421627253e-31,7.938683230764186e-30,1.4051530549623273e-18
880,2.0029671421627253e-31,7.80232739070157e-30,1.3800442845755646e-18
881,2.0029671421627253e-31,7.932520254942147e-30,1.3751111047669695e-18
882,2.0029671421627253e-31,8.228343094400026e-30,1.3680954606998837e-18
883,2.0029671421627253e-31,8.628166150854817e-30,1.3464378540118585e-18
884,2.0029671421627253e-31,8.752196039273355e-30,1.2741198977339815e-18
885,2.0029671421627253e-31,8.098920602137204e-30,1.26130339399585e-18
886,2.0029671421627253e-31,7.407896938091064e-30,1.0634843036454267e-18
887,2.0029671421627253e-31,7.353200527670466e-30,9.871519252711419e-19
888,2.0029671421627253e-31,7.353200527670466e-30,9.666907311811452e-19
889,2.0029671421627253e-31,7.32854862438231e-30,9.292169026300108e-19
890,2.0029671421627253e-31,7.423304377646162e-30,9.145065618004073e-19
891,2.0029671421627253e-31,7.384015406780662e-30,8.97698438473593e-19
892,2.0029671421627253e-31,7.377852430958623e-30,8.631286612512483e-19
893,2.0029671421627253e-31,7.370919083158829e-30,8.44287331415566e-19
894,2.0029671421627253e-31,7.22300766342989e-30,8.336066623005514e-19
895,2.0029671421627253e-31,7.229941011229683e-30,8.3228885239755545e-19
896,2.0029671421627253e-31,7.205289107941527e-30,8.179038626027571e-19
897,2.0029671421627253e-31,7.250741054629066e-30,8.014581906449747e-19
898,2.0029671421627253e-31,7.377852430958623e-30,7.9722495668266625e-19
899,2.0029671421627253e-31,7.377852430958623e-30,7.671715262431963e-19
900,2.0029671421627253e-31,7.555808357820004e-30,7.571946880678386e-19
901,2.0029671421627253e-31,8.196757843312076e-30,7.556092506502638e-19
902,2.0029671421627253e-31,7.642860391306307e-30,7.37375024289671e-19
903,2.0029671421627253e-31,7.891690540121138e-30,6.406799764403385e-19
904,2.0029671421627253e-31,7.649023367128346e-30,6.276480642748921e-19
905,2.0029671421627253e-31,7.642860391306307e-30,6.045139723707543e-19
906,2.0029671421627253e-31,7.642860391306307e-30,5.889655817662806e-19
907,2.0029671421627253e-31,7.706801265459963e-30,5.7216362627156e-19
908,2.0029671421627253e-31,7.507274923221445e-30,5.538556294360284e-19
909,2.0029671421627253e-31,7.457200744667377e-30,5.0942838389895785e-19
910,2.0029671421627253e-31,7.817734830256668e-30,4.596450813603772e-19
911,2.0029671421627253e-31,7.753793956103012e-30,4.365687323159896e-19
912,2.0029671421627253e-31,7.753793956103012e-30,4.3168090976995236e-19
913,2.0029671421627253e-31,7.460282232578397e-30,4.2167233127000035e-19
914,2.0029671421627253e-31,7.266918866161918e-30,3.557978760446153e-19
915,2.0029671421627253e-31,7.211452083763566e-30,3.417501440167716e-19
916,2.0029671421627253e-31,7.100518518966861e-30,3.128840982219484e-19
917,2.0029671421627253e-31,7.0042220217475e-30,3.0343273421311166e-19
918,2.0029671421627253e-31,7.235333615073968e-30,2.7836939614986346e-19
919,2.0029671421627253e-31,7.414830285890858e-30,2.6101339143855165e-19
920,2.0029671421627253e-31,7.420222889735142e-30,2.522108429182852e-19
921,2.0029671421627253e-31,7.414830285890858e-30,2.4846729557372947e-19
922,2.0029671421627253e-31,7.365526479314545e-30,2.4395749283709036e-19
923,2.0029671421627253e-31,7.457200744667377e-30,2.42007939852104e-19
924,2.0029671421627253e-31,7.226089151340909e-30,2.382331104431085e-19
925,2.0029671421627253e-31,7.205289107941527e-30,2.367878940815753e-19
926,2.0029671421627253e-31,7.205289107941527e-30,2.3099622787273343e-19
927,2.0029671421627253e-31,7.18063720465337e-30,2.218237760482073e-19
928,2.0029671421627253e-31,7.025792437124636e-30,2.1007582273329e-19
929,2.0029671421627253e-31,6.983421978348117e-30,1.8875246878696202e-19
930,2.0029671421627253e-31,6.921792220127726e-30,1.8611350011756384e-19
931,2.0029671421627253e-31,7.112074098633185e-30,1.5633791736339474e-19
932,2.0029671421627253e-31,6.905614408594873e-30,1.488762830192389e-19
933,2.0029671421627253e-31,6.804695679508982e-30,1.3925981029448856e-19
934,2.0029671421627253e-31,6.971096026704039e-30,1.3711484095321177e-19
935,2.0029671421627253e-31,7.069703639856665e-30,1.304951851232331e-19
936,2.0029671421627253e-31,7.082029591500744e-30,1.2554883192019238e-19
937,2.0029671421627253e-31,6.85631060201856e-30,1.2245098906397887e-19
938,2.0029671421627253e-31,6.893288456950795e-30,1.0380496061740529e-19
939,2.0029671421627253e-31,6.866325437729373e-30,1.0257551001283444e-19
940,2.0029671421627253e-31,6.773880800398786e-30,1.0221672432787387e-19
941,2.0029671421627253e-31,6.770028940510011e-30,9.693766621732764e-20
942,2.0029671421627253e-31,6.773880800398786e-30,9.378963387087829e-20
943,2.0029671421627253e-31,6.766947452598992e-30,8.320675141343136e-20
944,2.0029671421627253e-31,6.745377037221855e-30,8.0517185260771e-20
945,2.0029671421627253e-31,6.794680843798168e-30,7.873670149653805e-20
946,2.0029671421627253e-31,6.786206752042864e-30,7.21886612223741e-20
947,2.0029671421627253e-31,6.77927340424307e-30,6.380458396857951e-20
948,2.0029671421627253e-31,6.757702988865933e-30,6.280138020976768e-20
949,2.0029671421627253e-31,6.893288456950795e-30,6.045726536812791e-20
950,2.0029671421627253e-31,7.168311253009292e-30,5.816294939849621e-20
951,2.0029671421627253e-31,7.168311253009292e-30,5.716505548239179e-20
952,2.0029671421627253e-31,7.303896721094153e-30,5.596315896064534e-20
953,2.0029671421627253e-31,7.272311470006203e-30,5.345500790986608e-20
954,2.0029671421627253e-31,7.279244817805997e-30,5.0993150720811975e-20
955,2.0029671421627253e-31,7.115155586544204e-30,5.009323749659861e-20
956,2.0029671421627253e-31,7.115155586544204e-30,4.928154383809672e-20
957,2.0029671421627253e-31,7.115155586544204e-30,4.8133197494737894e-20
958,2.0029671421627253e-31,6.718414018000434e-30,4.740391687173832e-20
959,2.0029671421627253e-31,6.70839918228962e-30,4.7087917788766784e-20
960,2.0029671421627253e-31,6.582828549915572e-30,4.670678860159519e-20
961,2.0029671421627253e-31,6.585139665848837e-30,4.660716288964255e-20
962,2.0029671421627253e-31,6.539687719161298e-30,4.471989959895289e-20
963,2.0029671421627253e-31,6.576665574093533e-30,4.367114766288281e-20
964,2.0029671421627253e-31,6.720725133933698e-30,4.2742469285195894e-20
965,2.0029671421627253e-31,6.569732226293739e-30,4.216195288091435e-20
966,2.0029671421627253e-31,6.582058177937817e-30,3.8991480403987965e-20
967,2.0029671421627253e-31,6.570502598271494e-30,3.3329583698522697e-20
968,2.0029671421627253e-31,6.569732226293739e-30,3.2711704685042466e-20
969,2.0029671421627253e-31,6.570502598271494e-30,3.239527262291734e-20
970,2.0029671421627253e-31,6.582828549915572e-30,2.6251081422200186e-20
971,2.0029671421627253e-31,6.533524743339259e-30,2.5131589689065296e-20
972,2.0029671421627253e-31,6.729969597666757e-30,2.4457066152989338e-20
973,2.0029671421627253e-31,6.699925090534316e-30,2.4296046962562517e-20
974,2.0029671421627253e-31,6.877881017395697e-30,2.2868530024160895e-20
975,2.0029671421627253e-31,7.069703639856665e-30,2.2747758113400008e-20
976,2.0029671421627253e-31,7.235333615073968e-30,2.2713763772754045e-20
977,2.0029671421627253e-31,7.217615059585605e-30,2.269740440060964e-20
978,2.0029671421627253e-31,7.152133441476439e-30,2.143514191373472e-20
979,2.0029671421627253e-31,7.137496373899096e-30,2.0665835267311548e-20
980,2.0029671421627253e-31,7.112074098633185e-30,1.9606801444621436e-20
981,2.0029671421627253e-31,7.088192567322783e-30,1.928486831125843e-20
982,2.0029671421627253e-31,7.088192567322783e-30,1.855643908408896e-20
983,2.0029671421627253e-31,6.699925090534316e-30,1.7738521047163507e-20
984,2.0029671421627253e-31,6.699925090534316e-30,1.6612066496251245e-20
985,2.0029671421627253e-31,6.671421327357385e-30,1.4599337173105227e-20
986,2.0029671421627253e-31,6.67527318724616e-30,1.432096799447782e-20
987,2.0029671421627253e-31,6.67527318724616e-30,1.383137002757838e-20
988,2.0029671421627253e-31,6.66911021142412e-30,1.3419123186278168e-20
989,2.0029671421627253e-31,6.807006795442246e-30,1.3267593881428288e-20
990,2.0029671421627253e-31,6.853999486085295e-30,1.2712600959218297e-20
991,2.0029671421627253e-31,6.954918215171186e-30,1.2620333241573357e-20
992,2.0029671421627253e-31,6.954918215171186e-30,1.1941471973395087e-20
993,2.0029671421627253e-31,6.964162678904245e-30,1.1316357337410098e-20
994,2.0029671421627253e-31,6.976488630548323e-30,1.1030853864945446e-20
995,2.0029671421627253e-31,6.976488630548323e-30,1.0677364617155803e-20
996,2.0029671421627253e-31,6.976488630548323e-30,9.323723480933997e-21
997,2.0029671421627253e-31,7.131333398077057e-30,7.828336386982092e-21
998,2.0029671421627253e-31,7.07509624370095e-30,7.512346794735246e-21
999,2.0029671421627253e-31,7.149822325543174e-30,6.989804548701838e-21
1000,2.0029671421627253e-31,7.026562809102391e-30,6.436563884461659e-21
1001,2.0029671421627253e-31,7.125170422255018e-30,6.1397502177663995e-21
1002,2.0029671421627253e-31,6.828577210819383e-30,6.061217927866653e-21
1003,2.0029671421627253e-31,6.835510558619177e-30,5.429012328172322e-21
1004,2.0029671421627253e-31,7.0042220217475e-30,4.986562030861073e-21
1005,2.0029671421627253e-31,7.102829634900126e-30,4.6564771070657816e-21
1006,2.0029671421627253e-31,7.094355543144822e-30,4.068455197921405e-21
1007,2.0029671421627253e-31,6.619806404847807e-30,3.645574110148701e-21
1008,2.0029671421627253e-31,6.619036032870052e-30,3.559813713600293e-21
1009,2.0029671421627253e-31,6.622117520781072e-30,3.282721587889671e-21
1010,2.0029671421627253e-31,6.622117520781072e-30,2.9995687358322354e-21
1011,2.0029671421627253e-31,6.490383912584985e-30,2.864634792277494e-21
1012,2.0029671421627253e-31,6.495776516429269e-30,2.7129066214946493e-21
1013,2.0029671421627253e-31,6.495776516429269e-30,2.647335143697235e-21
1014,2.0029671421627253e-31,6.495776516429269e-30,2.6128349863247714e-21
1015,2.0029671421627253e-31,6.495776516429269e-30,2.4931613314715043e-21
1016,2.0029671421627253e-31,6.495776516429269e-30,2.3236260892851786e-21
1017,2.0029671421627253e-31,6.502709864229063e-30,2.277031877509647e-21
1018,2.0029671421627253e-31,6.511183955984367e-30,2.0839430865224713e-21
1019,2.0029671421627253e-31,6.511183955984367e-30,1.9680966959544376e-21
1020,2.0029671421627253e-31,6.791599355887149e-30,1.7618339830150602e-21
1021,2.0029671421627253e-31,6.964933050882e-30,1.709070296914434e-21
1022,2.0029671421627253e-31,7.0042220217475e-30,1.678951093515087e-21
1023,2.0029671421627253e-31,6.92718482397201e-30,1.5146026852109057e-21
1024,2.0029671421627253e-31,7.062770292056871e-30,1.4600146873312966e-21
1025,2.0029671421627253e-31,7.063540664034626e-30,1.338372535367122e-21
1026,2.0029671421627253e-31,7.001910905814235e-30,1.296835077200129e-21
1027,2.0029671421627253e-31,6.791599355887149e-30,1.2736997956598325e-21
1028,2.0029671421627253e-31,6.687599138890238e-30,1.2507082753809464e-21
1029,2.0029671421627253e-31,6.659095375713307e-30,1.178749207278582e-21
1030,2.0029671421627253e-31,7.143659349721135e-30,1.0771589033933286e-21
1031,2.0029671421627253e-31,6.942592263527108e-30,1.0113044854039288e-21
1032,2.0029671421627253e-31,6.786206752042864e-30,9.63728427958957e-22
1033,2.0029671421627253e-31,6.588991525737611e-30,9.56915917794817e-22
1034,2.0029671421627253e-31,6.720725133933698e-30,9.392645880523065e-22
1035,2.0029671421627253e-31,6.572813714204759e-30,9.032066722508916e-22
1036,2.0029671421627253e-31,6.545080323005582e-30,8.9645236526123e-22
1037,2.0029671421627253e-31,6.680665791090444e-30,8.775668262139362e-22
1038,2.0029671421627253e-31,6.582828549915572e-30,8.62565370301999e-22
1039,2.0029671421627253e-31,6.569732226293739e-30,7.994690763561928e-22
1040,2.0029671421627253e-31,6.594384129581896e-30,7.84630152269379e-22
1041,2.0029671421627253e-31,6.952607099237921e-30,7.281331593679027e-22
1042,2.0029671421627253e-31,6.92718482397201e-30,6.340397230850891e-22
1043,2.0029671421627253e-31,6.940281147593843e-30,6.208189642020211e-22
1044,2.0029671421627253e-31,6.736902945466551e-30,5.773237907084686e-22
1045,2.0029671421627253e-31,6.829347582797138e-30,5.698153418315681e-22
1046,2.0029671421627253e-31,6.718414018000434e-30,5.405967211697652e-22
1047,2.0029671421627253e-31,6.55740627464966e-30,5.376021917592516e-22
1048,2.0029671421627253e-31,6.508872840051102e-30,5.328135643439816e-22
1049,2.0029671421627253e-31,6.495776516429269e-30,5.091387730236549e-22
1050,2.0029671421627253e-31,6.588991525737611e-30,4.758713877769758e-22
1051,2.0029671421627253e-31,6.597465617492915e-30,4.464899823133735e-22
1052,2.0029671421627253e-31,6.607480453203729e-30,4.24363044378546e-22
1053,2.0029671421627253e-31,6.745377037221855e-30,4.180255363907447e-22
1054,2.0029671421627253e-31,6.736902945466551e-30,4.162911424417167e-22
1055,2.0029671421627253e-31,6.724576993822473e-30,3.661706567049988e-22
1056,2.0029671421627253e-31,6.724576993822473e-30,3.459304406564396e-22
1057,2.0029671421627253e-31,6.880962505306716e-30,3.3736729870705067e-22
1058,2.0029671421627253e-31,7.03888876074647e-30,3.3491475236870564e-22
1059,2.0029671421627253e-31,6.977259002526078e-30,3.277369597903135e-22
1060,2.0029671421627253e-31,6.977259002526078e-30,3.247225789152538e-22
1061,2.0029671421627253e-31,6.977259002526078e-30,3.110417075515073e-22
1062,2.0029671421627253e-31,6.991896070103421e-30,3.0916696104871455e-22
1063,2.0029671421627253e-31,7.238415102984987e-30,2.5463051394119973e-22
1064,2.0029671421627253e-31,6.940281147593843e-30,2.3653414400723677e-22
1065,2.0029671421627253e-31,7.131333398077057e-30,2.2289952997325084e-22
1066,2.0029671421627253e-31,7.322385648560271e-30,2.1262525726707634e-22
1067,2.0029671421627253e-31,7.337022716137614e-30,2.0578644464821925e-22
1068,2.0029671421627253e-31,7.062770292056871e-30,1.8490546476861463e-22
1069,2.0029671421627253e-31,7.062770292056871e-30,1.8166994457616158e-22
1070,2.0029671421627253e-31,7.045051736568509e-30,1.640973386480123e-22
1071,2.0029671421627253e-31,7.272311470006203e-30,1.5587582046154136e-22
1072,2.0029671421627253e-31,7.189111296408674e-30,1.4661216750130348e-22
1073,2.0029671421627253e-31,6.816251259175305e-30,1.3155206008016006e-22
1074,2.0029671421627253e-31,7.238415102984987e-30,1.260731155848664e-22
1075,2.0029671421627253e-31,6.915629244305687e-30,1.1997661216558146e-22
1076,2.0029671421627253e-31,6.93026631188303e-30,1.1393025719487223e-22
1077,2.0029671421627253e-31,7.285407793628036e-30,1.0691645190056622e-22
1078,2.0029671421627253e-31,7.22300766342989e-30,1.0362824746192059e-22
1079,2.0029671421627253e-31,7.22300766342989e-30,9.416080059682139e-23
1080,2.0029671421627253e-31,7.0042220217475e-30,8.09859555523677e-23
1081,2.0029671421627253e-31,6.835510558619177e-30,6.965456296330791e-23
1082,2.0029671421627253e-31,6.847836510263256e-30,6.643063466412287e-23
1083,2.0029671421627253e-31,7.094355543144822e-30,6.566118893059688e-23
1084,2.0029671421627253e-31,7.057377688212587e-30,6.120801135890375e-23
1085,2.0029671421627253e-31,7.057377688212587e-30,5.738152193017597e-23
1086,2.0029671421627253e-31,7.057377688212587e-30,5.479911164021738e-23
1087,2.0029671421627253e-31,6.93026631188303e-30,5.394388934515526e-23
1088,2.0029671421627253e-31,6.93026631188303e-30,5.192647955650233e-23
1089,2.0029671421627253e-31,6.680665791090444e-30,4.6887887878717866e-23
1090,2.0029671421627253e-31,6.671421327357385e-30,4.662054140800939e-23
1091,2.0029671421627253e-31,6.671421327357385e-30,4.654521279609517e-23
1092,2.0029671421627253e-31,6.582058177937817e-30,4.2632695021113305e-23
1093,2.0029671421627253e-31,6.67527318724616e-30,4.0913616982975334e-23
1094,2.0029671421627253e-31,6.733051085577777e-30,3.9498231034092245e-23
1095,2.0029671421627253e-31,6.656784259780042e-30,3.7026824614040015e-23
1096,2.0029671421627253e-31,6.755391872932668e-30,3.672973958172634e-23
1097,2.0029671421627253e-31,6.755391872932668e-30,3.128713447286237e-23
1098,2.0029671421627253e-31,6.757702988865933e-30,2.9505793948620856e-23
1099,2.0029671421627253e-31,6.757702988865933e-30,2.69620948382185e-23
1100,2.0029671421627253e-31,6.761554848754708e-30,2.5050768820776494e-23
1101,2.0029671421627253e-31,6.761554848754708e-30,2.4645236459786993e-23
1102,2.0029671421627253e-31,6.761554848754708e-30,2.3501153774638617e-23
1103,2.0029671421627253e-31,6.532754371361504e-30,2.2102796855953341e-23
1104,2.0029671421627253e-31,6.532754371361504e-30,2.0272923190047213e-23
1105,2.0029671421627253e-31,6.532754371361504e-30,1.916908901007752e-23
1106,2.0029671421627253e-31,6.680665791090444e-30,1.7876464251736196e-23
1107,2.0029671421627253e-31,6.67527318724616e-30,1.716975452173138e-23
1108,2.0029671421627253e-31,6.67527318724616e-30,1.4410460534630104e-23
1109,2.0029671421627253e-31,6.680665791090444e-30,1.308939010551454e-23
1110,2.0029671421627253e-31,6.696073230645542e-30,1.2752021620675192e-23
1111,2.0029671421627253e-31,6.687599138890238e-30,1.1446459632851392e-23
1112,2.0029671421627253e-31,6.807006795442246e-30,1.124267163366165e-23
1113,2.0029671421627253e-31,6.643687936158209e-30,1.066390348040009e-23
1114,2.0029671421627253e-31,6.585139665848837e-30,9.41903394132987e-24
1115,2.0029671421627253e-31,6.803925307531227e-30,9.100028229382307e-24
1116,2.0029671421627253e-31,6.964933050882e-30,8.688716064229515e-24
1117,2.0029671421627253e-31,6.865555065751618e-30,8.507489835137227e-24
1118,2.0029671421627253e-31,6.991896070103421e-30,8.152033490809332e-24
1119,2.0029671421627253e-31,6.693762114712277e-30,7.950414240500249e-24
1120,2.0029671421627253e-31,6.914858872327932e-30,7.75523845228733e-24
1121,2.0029671421627253e-31,6.780043776220825e-30,6.967528969676174e-24
1122,2.0029671421627253e-31,6.757702988865933e-30,6.905480287603918e-24
1123,2.0029671421627253e-31,6.794680843798168e-30,6.839266863301168e-24
1124,2.0029671421627253e-31,6.569732226293739e-30,6.1190775099414295e-24
1125,2.0029671421627253e-31,6.569732226293739e-30,5.980298958823816e-24
1126,2.0029671421627253e-31,6.606710081225974e-30,5.173346674092098e-24
1127,2.0029671421627253e-31,6.606710081225974e-30,4.907613637327836e-24
1128,2.0029671421627253e-31,6.699925090534316e-30,4.280158731770042e-24
1129,2.0029671421627253e-31,6.539687719161298e-30,4.1702716308308625e-24
1130,2.0029671421627253e-31,6.523509907628445e-30,4.0447142328696136e-24
1131,2.0029671421627253e-31,6.761554848754708e-30,3.957734571208389e-24
1132,2.0029671421627253e-31,6.893288456950795e-30,3.905841488948059e-24
1133,2.0029671421627253e-31,6.942592263527108e-30,3.879959423907979e-24
1134,2.0029671421627253e-31,6.934118171771804e-30,3.585322599072873e-24
1135,2.0029671421627253e-31,6.934118171771804e-30,3.564889102704959e-24
1136,2.0029671421627253e-31,7.016547973391578e-30,3.404430409625708e-24
1137,2.0029671421627253e-31,6.979570118459343e-30,3.0362667600728542e-24
1138,2.0029671421627253e-31,7.152133441476439e-30,2.5404817352300314e-24
1139,2.0029671421627253e-31,6.976488630548323e-30,2.305644363211191e-24
1140,2.0029671421627253e-31,6.964933050882e-30,2.1535293804744615e-24
1141,2.0029671421627253e-31,6.872488413551412e-30,2.054507576827995e-24
1142,2.0029671421627253e-31,6.853999486085295e-30,1.9868714160752182e-24
1143,2.0029671421627253e-31,6.971096026704039e-30,1.9135849061996297e-24
1144,2.0029671421627253e-31,7.001910905814235e-30,1.7387253030728163e-24
1145,2.0029671421627253e-31,7.001910905814235e-30,1.6917484112182875e-24
1146,2.0029671421627253e-31,6.976488630548323e-30,1.6203511205586373e-24
1147,2.0029671421627253e-31,7.013466485480558e-30,1.6052914846921963e-24
1148,2.0029671421627253e-31,7.001910905814235e-30,1.565834855462062e-24
1149,2.0029671421627253e-31,7.001910905814235e-30,1.5202391319411988e-24
1150,2.0029671421627253e-31,6.976488630548323e-30,1.5046895564450892e-24
1151,2.0029671421627253e-31,6.724576993822473e-30,1.4058838067012721e-24
1152,2.0029671421627253e-31,6.880962505306716e-30,1.3778216036012136e-24
1153,2.0029671421627253e-31,6.77927340424307e-30,1.3571146405886367e-24
1154,2.0029671421627253e-31,6.662947235602081e-30,1.3165585000717746e-24
1155,2.0029671421627253e-31,6.461880149408054e-30,1.2687370303513267e-24
1156,2.0029671421627253e-31,6.570502598271494e-30,1.256477374415945e-24
1157,2.0029671421627253e-31,6.515035815873141e-30,1.252384364216602e-24
1158,2.0029671421627253e-31,6.569732226293739e-30,1.189334505566498e-24
1159,2.0029671421627253e-31,6.576665574093533e-30,1.1648365241402408e-24
1160,2.0029671421627253e-31,6.576665574093533e-30,9.792396474100587e-25
1161,2.0029671421627253e-31,6.606710081225974e-30,9.68288323448962e-25
1162,2.0029671421627253e-31,6.545850694983337e-30,9.171964567418533e-25
1163,2.0029671421627253e-31,6.502709864229063e-30,8.967877777146102e-25
1164,2.0029671421627253e-31,6.502709864229063e-30,8.879765070483737e-25
1165,2.0029671421627253e-31,6.650621283958003e-30,8.602658217928699e-25
1166,2.0029671421627253e-31,6.465732009296828e-30,8.315429835069857e-25
1167,2.0029671421627253e-31,6.502709864229063e-30,8.108306729573252e-25
1168,2.0029671421627253e-31,6.523509907628445e-30,7.949397358156297e-25
1169,2.0029671421627253e-31,6.533524743339259e-30,7.828900642146776e-25
1170,2.0029671421627253e-31,6.471124613141112e-30,7.664081743436603e-25
1171,2.0029671421627253e-31,6.434917130186632e-30,6.581470193451726e-25
1172,2.0029671421627253e-31,6.421820806564799e-30,6.507737598719453e-25
1173,2.0029671421627253e-31,6.410265226898476e-30,6.321162326466363e-25
1174,2.0029671421627253e-31,6.437228246119897e-30,6.170302223251649e-25
1175,2.0029671421627253e-31,6.428754154364593e-30,6.057276305052203e-25
1176,2.0029671421627253e-31,6.421820806564799e-30,5.9629198182510515e-25
1177,2.0029671421627253e-31,6.428754154364593e-30,5.854092666145682e-25
1178,2.0029671421627253e-31,6.437228246119897e-30,5.806533153134771e-25
1179,2.0029671421627253e-31,6.428754154364593e-30,5.742158673187506e-25
1180,2.0029671421627253e-31,6.613643429025768e-30,5.710924734832571e-25
1181,2.0029671421627253e-31,6.798532703686943e-30,5.689567883901037e-25
1182,2.0029671421627253e-31,6.798532703686943e-30,5.578866669070613e-25
1183,2.0029671421627253e-31,6.841673534441217e-30,5.489250585345519e-25
1184,2.0029671421627253e-31,6.613643429025768e-30,5.421840238915756e-25
1185,2.0029671421627253e-31,6.56048776256068e-30,5.208066238653141e-25
1186,2.0029671421627253e-31,6.56048776256068e-30,5.167842567763312e-25
1187,2.0029671421627253e-31,6.70839918228962e-30,4.7927825234211e-25
1188,2.0029671421627253e-31,6.63136198451413e-30,4.713409552031268e-25
1189,2.0029671421627253e-31,6.533524743339259e-30,4.635969927342039e-25
1190,2.0029671421627253e-31,6.533524743339259e-30,4.457147401339162e-25
1191,2.0029671421627253e-31,6.564339622449455e-30,4.309125394712815e-25
1192,2.0029671421627253e-31,6.511183955984367e-30,4.138586316511907e-25
1193,2.0029671421627253e-31,6.545080323005582e-30,3.718570398813512e-25
1194,2.0029671421627253e-31,6.496546888407024e-30,3.627479204899483e-25
1195,2.0029671421627253e-31,6.48653205269621e-30,3.598534197690783e-25
1196,2.0029671421627253e-31,6.692991742734522e-30,3.5501591130522524e-25
1197,2.0029671421627253e-31,6.733051085577777e-30,3.434282608608749e-25
1198,2.0029671421627253e-31,6.77927340424307e-30,3.4113903986218298e-25
1199,2.0029671421627253e-31,6.74922889711063e-30,3.2331218759971056e-25
1200,2.0029671421627253e-31,6.74922889711063e-30,3.1101485604497782e-25
1201,2.0029671421627253e-31,6.74922889711063e-30,3.0880002197186493e-25
1202,2.0029671421627253e-31,6.613643429025768e-30,2.9990533407972614e-25
1203,2.0029671421627253e-31,6.613643429025768e-30,2.955062706936536e-25
1204,2.0029671421627253e-31,6.597465617492915e-30,2.8218947258216978e-25
1205,2.0029671421627253e-31,6.650621283958003e-30,2.7503718988112265e-25
1206,2.0029671421627253e-31,6.434146758208878e-30,2.701176843721083e-25
1207,2.0029671421627253e-31,6.461880149408054e-30,2.680101654266126e-25
1208,2.0029671421627253e-31,6.498858004340289e-30,2.595817885074337e-25
1209,2.0029671421627253e-31,6.569732226293739e-30,2.5424384621423804e-25
1210,2.0029671421627253e-31,6.545850694983337e-30,2.5067891541303126e-25
1211,2.0029671421627253e-31,6.434146758208878e-30,2.4555179234489603e-25
1212,2.0029671421627253e-31,6.428754154364593e-30,2.4391138305550816e-25
1213,2.0029671421627253e-31,6.449554197763975e-30,2.340162824093371e-25
1214,2.0029671421627253e-31,6.478057960940907e-30,2.3241205768433736e-25
1215,2.0029671421627253e-31,6.41257634283174e-30,2.178110571896559e-25
1216,2.0029671421627253e-31,6.428754154364593e-30,2.0886622135584617e-25
1217,2.0029671421627253e-31,6.576665574093533e-30,1.7626339978917466e-25
1218,2.0029671421627253e-31,6.372516999988486e-30,1.5167911975322537e-25
1219,2.0029671421627253e-31,6.367124396144202e-30,1.4962296824824138e-25
1220,2.0029671421627253e-31,6.363272536255427e-30,1.3379551649826768e-25
1221,2.0029671421627253e-31,6.582058177937817e-30,1.1703498654957036e-25
1222,2.0029671421627253e-31,6.67527318724616e-30,1.0940260013567361e-25
1223,2.0029671421627253e-31,6.671421327357385e-30,9.99112196651998e-26
1224,2.0029671421627253e-31,6.730739969644512e-30,9.513482346219105e-26
1225,2.0029671421627253e-31,6.77927340424307e-30,8.67002323374536e-26
1226,2.0029671421627253e-31,6.724576993822473e-30,8.549385928701758e-26
1227,2.0029671421627253e-31,6.724576993822473e-30,8.371287848951183e-26
1228,2.0029671421627253e-31,6.696073230645542e-30,7.361826690854179e-26
1229,2.0029671421627253e-31,6.656784259780042e-30,7.253798275822786e-26
1230,2.0029671421627253e-31,6.350946584611349e-30,7.230659614210533e-26
1231,2.0029671421627253e-31,6.350946584611349e-30,6.932040401510601e-26
1232,2.0029671421627253e-31,6.446472709852956e-30,6.836085429448278e-26
1233,2.0029671421627253e-31,6.342472492856045e-30,6.744663749807652e-26
1234,2.0029671421627253e-31,6.474206101052132e-30,6.025853095931983e-26
1235,2.0029671421627253e-31,6.317820589567888e-30,5.672003296882078e-26
1236,2.0029671421627253e-31,6.461880149408054e-30,5.356274738853792e-26
1237,2.0029671421627253e-31,6.471894985118867e-30,4.7130567389988254e-26
1238,2.0029671421627253e-31,6.478057960940907e-30,4.4773083345161487e-26
1239,2.0029671421627253e-31,6.478057960940907e-30,4.1516194060758764e-26
1240,2.0029671421627253e-31,6.490383912584985e-30,4.1010485109298514e-26
1241,2.0029671421627253e-31,6.650621283958003e-30,3.8982859708278815e-26
1242,2.0029671421627253e-31,6.659095375713307e-30,3.82114771950821e-26
1243,2.0029671421627253e-31,6.659095375713307e-30,3.7811721160989376e-26
1244,2.0029671421627253e-31,6.662947235602081e-30,3.586442552757809e-26
1245,2.0029671421627253e-31,6.662947235602081e-30,3.32136518189493e-26
1246,2.0029671421627253e-31,6.729969597666757e-30,3.1271382477506875e-26
1247,2.0029671421627253e-31,6.656784259780042e-30,3.0544997006344835e-26
1248,2.0029671421627253e-31,6.662947235602081e-30,3.0268146117583125e-26
1249,2.0029671421627253e-31,6.662947235602081e-30,3.012478778883571e-26
1250,2.0029671421627253e-31,6.67527318724616e-30,3.012128490745286e-26
1251,2.0029671421627253e-31,6.643687936158209e-30,3.006487056752187e-26
1252,2.0029671421627253e-31,6.643687936158209e-30,2.961599773465043e-26
1253,2.0029671421627253e-31,6.498858004340289e-30,2.9440167264075675e-26
1254,2.0029671421627253e-31,6.508872840051102e-30,2.866457293468358e-26
1255,2.0029671421627253e-31,6.66911021142412e-30,2.853926904360683e-26
1256,2.0029671421627253e-31,6.66911021142412e-30,2.853030576564565e-26
1257,2.0029671421627253e-31,6.63444347242515e-30,2.8470316707144884e-26
1258,2.0029671421627253e-31,6.638295332313925e-30,2.791920029797881e-26
1259,2.0029671421627253e-31,6.638295332313925e-30,2.699989615762445e-26
1260,2.0029671421627253e-31,6.330146541211967e-30,2.668723394969782e-26
1261,2.0029671421627253e-31,6.367124396144202e-30,2.6299137495488417e-26
1262,2.0029671421627253e-31,6.2746797588136144e-30,2.6162556706808296e-26
1263,2.0029671421627253e-31,6.511183955984367e-30,2.5808008218893166e-26
1264,2.0029671421627253e-31,6.558176646627416e-30,2.457611871521696e-26
1265,2.0029671421627253e-31,6.597465617492915e-30,2.362598525127782e-26
1266,2.0029671421627253e-31,6.569732226293739e-30,2.3428323979597448e-26
1267,2.0029671421627253e-31,6.687599138890238e-30,2.2311440226992358e-26
1268,2.0029671421627253e-31,6.729969597666757e-30,2.135409203688855e-26
1269,2.0029671421627253e-31,6.816251259175305e-30,2.066595630479402e-26
1270,2.0029671421627253e-31,6.877881017395697e-30,2.0466338480883143e-26
1271,2.0029671421627253e-31,6.914858872327932e-30,2.0101708905267113e-26
1272,2.0029671421627253e-31,6.687599138890238e-30,1.9201375367457962e-26
1273,2.0029671421627253e-31,6.668339839446365e-30,1.911382702182499e-26
1274,2.0029671421627253e-31,6.706088066356355e-30,1.7831854287723977e-26
1275,2.0029671421627253e-31,6.853999486085295e-30,1.600469604572063e-26
1276,2.0029671421627253e-31,6.89097734101753e-30,1.4683931615865756e-26
1277,2.0029671421627253e-31,6.70839918228962e-30,1.4401911723726305e-26
1278,2.0029671421627253e-31,6.816251259175305e-30,1.2733189723411985e-26
1279,2.0029671421627253e-31,6.835510558619177e-30,1.2609181405408824e-26
1280,2.0029671421627253e-31,6.946444123415882e-30,1.1713983552389376e-26
1281,2.0029671421627253e-31,7.028873925035656e-30,1.0057088302677549e-26
1282,2.0029671421627253e-31,7.300044861205379e-30,9.243905983746838e-27
1283,2.0029671421627253e-31,7.115155586544204e-30,8.843217799561029e-27
1284,2.0029671421627253e-31,6.917940360238951e-30,8.587690807143574e-27
1285,2.0029671421627253e-31,6.967244166815264e-30,7.779849477134638e-27
1286,2.0029671421627253e-31,6.989584954170156e-30,7.458360347086893e-27
1287,2.0029671421627253e-31,6.766947452598992e-30,7.151953944805622e-27
1288,2.0029671421627253e-31,6.841673534441217e-30,7.017963146714713e-27
1289,2.0029671421627253e-31,6.693762114712277e-30,6.172280567379473e-27
1290,2.0029671421627253e-31,6.798532703686943e-30,6.0288671570356495e-27
1291,2.0029671421627253e-31,6.729969597666757e-30,5.982795831277996e-27
1292,2.0029671421627253e-31,6.766947452598992e-30,5.729025479562817e-27
1293,2.0029671421627253e-31,6.792369727864903e-30,5.695777573153877e-27
1294,2.0029671421627253e-31,6.909466268483647e-30,5.627642793953323e-27
1295,2.0029671421627253e-31,6.884814365195491e-30,5.5986791187056724e-27
1296,2.0029671421627253e-31,6.921792220127726e-30,4.973727370296653e-27
1297,2.0029671421627253e-31,6.983421978348117e-30,4.3602499273103036e-27
1298,2.0029671421627253e-31,6.964933050882e-30,3.906865218358149e-27
1299,2.0029671421627253e-31,6.831658698730403e-30,3.7082920188491085e-27
1300,2.0029671421627253e-31,6.828577210819383e-30,3.594532537045004e-27
1301,2.0029671421627253e-31,6.89097734101753e-30,3.427541314543009e-27
1302,2.0029671421627253e-31,6.952607099237921e-30,3.2448838075013905e-27
1303,2.0029671421627253e-31,6.989584954170156e-30,3.2152400863903766e-27
1304,2.0029671421627253e-31,6.995747929992196e-30,3.1246543566421118e-27
1305,2.0029671421627253e-31,7.18063720465337e-30,2.8379001435133685e-27
1306,2.0029671421627253e-31,7.235333615073968e-30,2.731793729529276e-27
1307,2.0029671421627253e-31,7.143659349721135e-30,2.6811548683155135e-27
1308,2.0029671421627253e-31,7.205289107941527e-30,2.4278914213616976e-27
1309,2.0029671421627253e-31,7.248429938695801e-30,2.2353215380823067e-27
1310,2.0029671421627253e-31,7.334711600204349e-30,2.1422812106199204e-27
1311,2.0029671421627253e-31,7.358593131514751e-30,2.1147835532459372e-27
1312,2.0029671421627253e-31,7.384015406780662e-30,1.8079468982150905e-27
1313,2.0029671421627253e-31,7.125170422255018e-30,1.780547078082282e-27
1314,2.0029671421627253e-31,7.152133441476439e-30,1.736597164158371e-27
1315,2.0029671421627253e-31,7.164459393120517e-30,1.6469374215273676e-27
1316,2.0029671421627253e-31,6.93026631188303e-30,1.549207262057404e-27
1317,2.0029671421627253e-31,6.93026631188303e-30,1.4365636640630777e-27
1318,2.0029671421627253e-31,6.964162678904245e-30,1.3136492742683288e-27
1319,2.0029671421627253e-31,6.964162678904245e-30,1.1788210818376005e-27
1320,2.0029671421627253e-31,6.868636553662638e-30,1.1481331215107398e-27
1321,2.0029671421627253e-31,6.712251042178394e-30,1.0947727286925638e-27
1322,2.0029671421627253e-31,6.897140316839569e-30,1.0672163304552768e-27
1323,2.0029671421627253e-31,7.00114053383648e-30,1.010900790730433e-27
1324,2.0029671421627253e-31,7.045051736568509e-30,1.0184456212875699e-27
1325,2.0029671421627253e-31,6.946444123415882e-30,9.369219697066304e-28
1326,2.0029671421627253e-31,6.989584954170156e-30,9.498547818761851e-28
1327,2.0029671421627253e-31,7.155985301365214e-30,8.602297059841807e-28
1328,2.0029671421627253e-31,7.115155586544204e-30,8.091116734002547e-28
1329,2.0029671421627253e-31,7.094355543144822e-30,7.623061831478006e-28
1330,2.0029671421627253e-31,7.334711600204349e-30,7.233091832618701e-28
1331,2.0029671421627253e-31,7.334711600204349e-30,7.152859517065473e-28
1332,2.0029671421627253e-31,7.300044861205379e-30,7.119515891938297e-28
1333,2.0029671421627253e-31,7.445645165001054e-30,6.837582859239338e-28
1334,2.0029671421627253e-31,7.075866615678705e-30,6.4898850967293885e-28
1335,2.0029671421627253e-31,7.137496373899096e-30,6.423800662547629e-28
1336,2.0029671421627253e-31,7.075866615678705e-30,6.493449993056449e-28
1337,2.0029671421627253e-31,7.03888876074647e-30,6.528478806884964e-28
1338,2.0029671421627253e-31,7.094355543144822e-30,6.4086955939938e-28
1339,2.0029671421627253e-31,6.613643429025768e-30,6.298724994169289e-28
1340,2.0029671421627253e-31,6.706088066356355e-30,5.641351178111483e-28
1341,2.0029671421627253e-31,6.81702163115306e-30,5.563341385714078e-28
1342,2.0029671421627253e-31,6.829347582797138e-30,5.391140137526526e-28
1343,2.0029671421627253e-31,7.053525828323813e-30,4.807539067988473e-28
1344,2.0029671421627253e-31,6.606710081225974e-30,4.4476732800898845e-28
1345,2.0029671421627253e-31,6.755391872932668e-30,4.375321869869089e-28
1346,2.0029671421627253e-31,6.877881017395697e-30,3.8416929045980515e-28
1347,2.0029671421627253e-31,6.819332747086325e-30,3.8644169520118765e-28
1348,2.0029671421627253e-31,6.964933050882e-30,3.868731035087304e-28
1349,2.0029671421627253e-31,6.917940360238951e-30,3.529014326266895e-28
1350,2.0029671421627253e-31,7.020399833280352e-30,3.496209961524147e-28
1351,2.0029671421627253e-31,7.057377688212587e-30,3.3634690919671457e-28
1352,2.0029671421627253e-31,7.370919083158829e-30,3.2723186795591866e-28
1353,2.0029671421627253e-31,7.236103987051723e-30,3.0286943193840345e-28
1354,2.0029671421627253e-31,7.571215797375102e-30,2.796174871268219e-28
1355,2.0029671421627253e-31,7.568904681441837e-30,2.2743788195754965e-28
1356,2.0029671421627253e-31,7.248429938695801e-30,2.1871187856551996e-28
1357,2.0029671421627253e-31,6.81702163115306e-30,2.093732368581807e-28
1358,2.0029671421627253e-31,6.989584954170156e-30,1.835705904282527e-28
1359,2.0029671421627253e-31,7.210681711785811e-30,1.7792145271537606e-28
1360,2.0029671421627253e-31,7.300044861205379e-30,1.757233888698469e-28
1361,2.0029671421627253e-31,7.238415102984987e-30,1.7270661220495874e-28
1362,2.0029671421627253e-31,7.457200744667377e-30,1.5988222989127302e-28
1363,2.0029671421627253e-31,7.115155586544204e-30,1.57133735267638e-28
1364,2.0029671421627253e-31,6.865555065751618e-30,1.4974201614107978e-28
1365,2.0029671421627253e-31,7.020399833280352e-30,1.452052955640812e-28
1366,2.0029671421627253e-31,6.93026631188303e-30,1.1610584225535115e-28
1367,2.0029671421627253e-31,7.102829634900126e-30,1.1457915758843538e-28
1368,2.0029671421627253e-31,7.099748146989106e-30,1.0828502593718346e-28
1369,2.0029671421627253e-31,7.099748146989106e-30,9.32989798539175e-29
1370,2.0029671421627253e-31,7.014236857458313e-30,7.943151388235165e-29
1371,2.0029671421627253e-31,7.250741054629066e-30,7.391025791778232e-29
1372,2.0029671421627253e-31,7.494178599599612e-30,7.299216711329292e-29
1373,2.0029671421627253e-31,7.497260087510632e-30,7.263452192262021e-29
1374,2.0029671421627253e-31,7.414830285890858e-30,7.570368388199571e-29
1375,2.0029671421627253e-31,7.494948971577367e-30,7.164709764013288e-29
1376,2.0029671421627253e-31,7.407896938091064e-30,6.489940948697776e-29
1377,2.0029671421627253e-31,7.410978426002084e-30,6.338639892266715e-29
1378,2.0029671421627253e-31,7.451808140823093e-30,5.626026553543993e-29
1379,2.0029671421627253e-31,7.655186342950385e-30,5.620730246196928e-29
1380,2.0029671421627253e-31,7.562741705619798e-30,4.7816218287268537e-29
1381,2.0029671421627253e-31,7.562741705619798e-30,4.1637835025674284e-29
1382,2.0029671421627253e-31,7.612045512196111e-30,3.977199409555193e-29
1383,2.0029671421627253e-31,7.481852647955534e-30,4.02652247543095e-29
1384,2.0029671421627253e-31,7.427156237534936e-30,3.6901588106437194e-29
1385,2.0029671421627253e-31,7.398652474358005e-30,3.4825435626387754e-29
1386,2.0029671421627253e-31,7.556578729797759e-30,3.321150633299125e-29
1387,2.0029671421627253e-31,7.595867700663258e-30,3.338041038911401e-29
1388,2.0029671421627253e-31,7.719127217104041e-30,3.4117656371825444e-29
1389,2.0029671421627253e-31,7.568134309464082e-30,3.661809121862339e-29
1390,2.0029671421627253e-31,7.703719777548943e-30,3.806716090878035e-29
1391,2.0029671421627253e-31,7.370919083158829e-30,3.6799128633395793e-29
1392,2.0029671421627253e-31,7.518830502887769e-30,3.6964951201607534e-29
1393,2.0029671421627253e-31,7.284637421650281e-30,3.358301821926355e-29
1394,2.0029671421627253e-31,7.349348667781692e-30,3.1394391430461893e-29
1395,2.0029671421627253e-31,7.398652474358005e-30,3.1268628205093406e-29
1396,2.0029671421627253e-31,7.337022716137614e-30,3.1196213239184446e-29
1397,2.0029671421627253e-31,7.07509624370095e-30,3.0865916253722035e-29
1398,2.0029671421627253e-31,7.119007446432979e-30,3.074477526022008e-29
1399,2.0029671421627253e-31,7.136726001921341e-30,3.0591663829641293e-29
1400,2.0029671421627253e-31,7.236103987051723e-30,2.905631247797579e-29
1401,2.0029671421627253e-31,7.531926826509602e-30,2.618205462897228e-29
1402,2.0029671421627253e-31,7.445645165001054e-30,2.894287520425138e-29
1403,2.0029671421627253e-31,7.513437899043485e-30,2.5592720065989784e-29
1404,2.0029671421627253e-31,7.562741705619798e-30,2.485682223423942e-29
1405,2.0029671421627253e-31,7.50650455124369e-30,2.4249769115768564e-29
1406,2.0029671421627253e-31,7.494948971577367e-30,2.3255411485481434e-29
1407,2.0029671421627253e-31,7.472608184222475e-30,2.3630582638648068e-29
1408,2.0029671421627253e-31,7.457971116645132e-30,2.230535024391521e-29
1409,2.0029671421627253e-31,7.457971116645132e-30,2.3286996736569385e-29
1410,2.0029671421627253e-31,7.538089802331641e-30,2.4854703711300595e-29
1411,2.0029671421627253e-31,6.964162678904245e-30,2.5137237634142202e-29
1412,2.0029671421627253e-31,6.979570118459343e-30,2.542612712580029e-29
1413,2.0029671421627253e-31,6.951836727260167e-30,2.575661670425714e-29
1414,2.0029671421627253e-31,7.099748146989106e-30,2.604261730099864e-29
1415,2.0029671421627253e-31,7.100518518966861e-30,2.5595801553900803e-29
1416,2.0029671421627253e-31,7.112074098633185e-30,2.5148793213808526e-29
1417,2.0029671421627253e-31,7.176785344764596e-30,2.5169785850202347e-29
1418,2.0029671421627253e-31,7.18680018047541e-30,2.1945779123298114e-29
1419,2.0029671421627253e-31,7.198355760141733e-30,1.9960337943629312e-29
1420,2.0029671421627253e-31,7.131333398077057e-30,1.7464332735703455e-29
1421,2.0029671421627253e-31,7.168311253009292e-30,1.7955830057511077e-29
1422,2.0029671421627253e-31,7.198355760141733e-30,1.9188617814913347e-29
1423,2.0029671421627253e-31,7.211452083763566e-30,1.9952634223851763e-29
1424,2.0029671421627253e-31,7.291570769450075e-30,2.0856280553758254e-29
1425,2.0029671421627253e-31,7.291570769450075e-30,2.063826528405362e-29
1426,2.0029671421627253e-31,7.291570769450075e-30,2.2920299675158055e-29
1427,2.0029671421627253e-31,7.620519603951415e-30,2.286078843987649e-29
1428,2.0029671421627253e-31,7.546563894086945e-30,2.2766803058590392e-29
1429,2.0029671421627253e-31,7.562741705619798e-30,2.3236729965020878e-29
1430,2.0029671421627253e-31,7.546563894086945e-30,2.2906240386564028e-29
1431,2.0029671421627253e-31,7.300044861205379e-30,2.2331735484153316e-29
1432,2.0029671421627253e-31,7.546563894086945e-30,2.2843840256365882e-29
1433,2.0029671421627253e-31,7.152133441476439e-30,2.320610767890512e-29
1434,2.0029671421627253e-31,7.285407793628036e-30,2.4118035507572477e-29
1435,2.0029671421627253e-31,7.407896938091064e-30,2.4062761318168563e-29
1436,2.0029671421627253e-31,7.54425277815368e-30,2.545771237688824e-29
1437,2.0029671421627253e-31,7.666741922616708e-30,2.600929871296074e-29
1438,2.0029671421627253e-31,7.568904681441837e-30,2.3667367900585864e-29
1439,2.0029671421627253e-31,7.599719560552033e-30,2.2786254951028704e-29
1440,2.0029671421627253e-31,7.617438116040395e-30,2.2523365513619846e-29
1441,2.0029671421627253e-31,7.636697415484268e-30,2.1414800237630553e-29
1442,2.0029671421627253e-31,7.460282232578397e-30,2.273232891258586e-29
1443,2.0029671421627253e-31,7.444874793023299e-30,2.236563185117453e-29
1444,2.0029671421627253e-31,7.444874793023299e-30,2.2866373636715213e-29
1445,2.0029671421627253e-31,7.444874793023299e-30,2.183003073364044e-29
1446,2.0029671421627253e-31,7.55041575397572e-30,1.981724134876134e-29
1447,2.0029671421627253e-31,7.571215797375102e-30,1.9907182277164225e-29
1448,2.0029671421627253e-31,7.593556584729994e-30,2.030469421768575e-29
1449,2.0029671421627253e-31,7.266918866161918e-30,1.9915078589936212e-29
1450,2.0029671421627253e-31,7.266918866161918e-30,1.913989178732035e-29
1451,2.0029671421627253e-31,7.624371463840189e-30,1.938121080935207e-29
1452,2.0029671421627253e-31,7.605112164396317e-30,1.8138408216238987e-29
1453,2.0029671421627253e-31,7.47646004411125e-30,1.794196336191149e-29
1454,2.0029671421627253e-31,7.420993261712897e-30,1.847756447944558e-29
1455,2.0029671421627253e-31,7.39634135842474e-30,2.0280042314397594e-29
1456,2.0029671421627253e-31,7.39634135842474e-30,2.0738413641161756e-29
1457,2.0029671421627253e-31,7.47029706828921e-30,2.0729361770423136e-29
1458,2.0029671421627253e-31,7.451808140823093e-30,2.1447155860696258e-29
1459,2.0029671421627253e-31,7.32854862438231e-30,2.1415763202602747e-29
1460,2.0029671421627253e-31,7.349348667781692e-30,2.1761660220614694e-29
1461,2.0029671421627253e-31,7.371689455136584e-30,2.2332313263136632e-29
1462,2.0029671421627253e-31,7.371689455136584e-30,2.1691556370639e-29
1463,2.0029671421627253e-31,7.211452083763566e-30,2.1722178656754756e-29
1464,2.0029671421627253e-31,7.250741054629066e-30,2.106678469667978e-29
1465,2.0029671421627253e-31,7.0042220217475e-30,2.1533630115199245e-29
1466,2.0029671421627253e-31,7.22300766342989e-30,2.1069095812613044e-29
1467,2.0029671421627253e-31,7.162148277187253e-30,1.982340432458338e-29
1468,2.0029671421627253e-31,6.967244166815264e-30,1.9421077559200886e-29
1469,2.0029671421627253e-31,6.934118171771804e-30,1.9528351857103255e-29
1470,2.0029671421627253e-31,6.934118171771804e-30,1.9462099867016334e-29
1471,2.0029671421627253e-31,6.770028940510011e-30,1.967992254372653e-29
1472,2.0029671421627253e-31,6.767717824576747e-30,1.7845859457686566e-29
1473,2.0029671421627253e-31,6.884814365195491e-30,1.8391090224942593e-29
1474,2.0029671421627253e-31,7.057377688212587e-30,1.8318097480050316e-29
1475,2.0029671421627253e-31,7.11284447061094e-30,1.8704053840905518e-29
1476,2.0029671421627253e-31,7.125170422255018e-30,1.9073062018250113e-29
1477,2.0029671421627253e-31,7.211452083763566e-30,1.8876617163922615e-29
1478,2.0029671421627253e-31,7.069703639856665e-30,1.9440529451639197e-29
1479,2.0029671421627253e-31,6.914858872327932e-30,1.9312647703331885e-29
1480,2.0029671421627253e-31,6.831658698730403e-30,2.0249227435287398e-29
1481,2.0029671421627253e-31,6.819332747086325e-30,1.9260840187827868e-29
1482,2.0029671421627253e-31,6.831658698730403e-30,2.0678517219891313e-29
1483,2.0029671421627253e-31,6.819332747086325e-30,2.0390975879194298e-29
1484,2.0029671421627253e-31,6.77927340424307e-30,1.968300403163755e-29
1485,2.0029671421627253e-31,6.766947452598992e-30,2.0012723238116645e-29
1486,2.0029671421627253e-31,6.866325437729373e-30,1.8733327976060204e-29
1487,2.0029671421627253e-31,7.149822325543174e-30,1.92500549801393e-29
1488,2.0029671421627253e-31,7.162148277187253e-30,1.8339475302433015e-29
1489,2.0029671421627253e-31,7.07509624370095e-30,1.8955195105653614e-29
1490,2.0029671421627253e-31,7.090503683256048e-30,1.925775869991685e-29
1491,2.0029671421627253e-31,7.174474228831331e-30,1.8237978794363807e-29
1492,2.0029671421627253e-31,7.210681711785811e-30,1.8490468210072974e-29
1493,2.0029671421627253e-31,7.075866615678705e-30,1.993818974926886e-29
1494,2.0029671421627253e-31,7.102829634900126e-30,2.0089182656908818e-29
1495,2.0029671421627253e-31,7.291570769450075e-30,1.997747872013436e-29
1496,2.0029671421627253e-31,7.447956280934318e-30,1.9130069544603975e-29
1497,2.0029671421627253e-31,7.464134092467171e-30,2.0645198631853413e-29
1498,2.0029671421627253e-31,7.407896938091064e-30,2.102884387677535e-29
1499,2.0029671421627253e-31,7.22300766342989e-30,2.037730177658915e-29


==> Algo1vsIfca_ifca_baseline.csv <==
0,18.466456183030285,6.384767318636092,6.899385314324186
1,12.704278934154285,5.775078848317846,6.554934916762152
2,10.252597597832203,5.421831268847644,6.224294126176628
3,8.00739731646268,4.879458920871916,5.653535906497291
4,6.625460876271072,4.304324756017388,5.134238573382042
5,5.536834801104513,3.6168106062691807,4.676636936354309
6,4.461787531107639,2.9422453854551285,4.151131669062242
7,3.6160618985879487,2.4588933282722887,3.6405251933782306
8,2.9606377960707606,1.9636256296256636,3.1165214206530463
9,2.4695952921398083,1.5779645367934658,2.5823254644753244
10,1.9794988123775528,1.3430899243013565,2.124726688040894
11,1.6621733966346697,1.1427159457744664,1.832565350985795
12,1.3529252491558943,0.9473329824441133,1.591265758351144
13,1.1847996230649789,0.797778349665124,1.3117037698678673
14,0.9791165478611394,0.6968725432630067,1.1403563783238628
15,0.8232650593728622,0.614851201595522,1.0091895776033686
16,0.6733162442698761,0.5300009112572395,0.8737087951050435
17,0.5628437781591629,0.4616626916089056,0.742318972096374
18,0.4512531046462048,0.3821930285161518,0.6404625040259725
19,0.3720871590964346,0.32136712624141806,0.564872856829154
20,0.29419988680185016,0.28245499875065827,0.49223518823800055
21,0.24118679214524735,0.23568627348764504,0.4137905473876467
22,0.1888167727681919,0.19648742541136927,0.3684166834060866
23,0.1594798469655219,0.16218304685288681,0.3273078016540461
24,0.12890408401855152,0.1371411816517484,0.28702548651635157
25,0.10692986623764482,0.11416655204500811,0.24402612440379165
26,0.08807649557375417,0.09789631039039337,0.21670756517145723
27,0.06829050181631077,0.08603972187231329,0.19609051744954528
28,0.05295312996994814,0.07352468629379869,0.16634646893062716
29,0.04247942527956409,0.06534026203905588,0.14464954120796858
30,0.03486865459447758,0.05620434230145309,0.13128674220240324
31,0.02756956569064382,0.04997783054858456,0.11693031325485331
32,0.02240493413472342,0.042923787269332006,0.1007144657549499
33,0.018294052168908594,0.037144941625067394,0.08652821162314606
34,0.015303935679379717,0.032631708803689805,0.0745208835610929
35,0.012720397448890723,0.028374962922132107,0.06446285207484016
36,0.010223811114646032,0.024995862330105905,0.054771460318357335
37,0.00843059825997015,0.02216989813503999,0.04833271464321954
38,0.006475180791403573,0.018917811715697938,0.042476520021016755
39,0.00511907560180495,0.016695827131646586,0.03656084769270289
40,0.004259501843348814,0.0143050822625729,0.0315005884587924
41,0.0035090141603987875,0.01268172993962403,0.02844158611089798
42,0.002882165764844063,0.011334225379201684,0.024215810120546858
43,0.0023815703830975176,0.009969070962167616,0.02093882469328842
44,0.0019559581899052385,0.008234614702044155,0.017751291639727572
45,0.0015639618358295824,0.007366270098129135,0.015553533384462012
46,0.0012331719568694109,0.006476323264980838,0.013850838096749847
47,0.0010664270542990039,0.005420842320379713,0.012052519578253625
48,0.0008647638753067441,0.0046946163472261545,0.010807544146421724
49,0.0007119272492721838,0.004052332699236085,0.009277285871585484
50,0.0005929516904849283,0.0034689063299718883,0.008149576262618976
51,0.0004909619850088004,0.0030543234120823685,0.007071770892980628
52,0.0004127471331883675,0.002607275768943802,0.0063493619684584
53,0.00033208909868765233,0.002317985567472641,0.005551897069282471
54,0.0002635750717977649,0.0020355590113000166,0.004833862705869749
55,0.00022050536939603214,0.0017444551338948587,0.004262733103227611
56,0.00017876946148012325,0.0015273559740800224,0.0037502627682066097
57,0.00014793713095774392,0.001333297727131301,0.0033014860304478753
58,0.00012154942899588735,0.0011761245388271374,0.002881737570818087
59,0.00010169348988924107,0.0010472454118767708,0.0025146934137201733
60,8.44470821209409e-05,0.0008845133605977107,0.0021886778711043458
61,6.846745971618342e-05,0.0007961796489221479,0.0019137058077233799
62,5.462656953607416e-05,0.0006981162861821509,0.0017107392475922405
63,4.4819872464391876e-05,0.0006058664505648687,0.0015103679901443546
64,3.805109547885164e-05,0.0005390525405000357,0.0013076558515253904
65,3.209640425211301e-05,0.00048296214685538145,0.0011761518945013095
66,2.691228754373153e-05,0.00042341230880751305,0.0010157130584600115
67,2.2873027546862844e-05,0.00037347529289219076,0.0008669852082181422
68,1.8537038065103945e-05,0.00032536489329785005,0.0007682455218832373
69,1.4921055862864417e-05,0.00029094311368030806,0.0006752933890068371
70,1.2513033388449283e-05,0.0002624340628074169,0.0006051842679048677
71,9.529316964587213e-06,0.00023134798264262818,0.000516015126610762
72,7.8524949236681e-06,0.0002017090057129646,0.00043478104296642493
73,6.374874163278446e-06,0.0001769056399301651,0.00038098955288226046
74,5.269597178437043e-06,0.00015680156855211338,0.0003442534436447061
75,4.375058158375805e-06,0.0001363912780901686,0.0003072001533453944
76,3.6858218392951326e-06,0.00012647391538870344,0.0002694901136036749
77,3.0168736707754572e-06,0.00011353978666892042,0.0002346628193481426
78,2.5201892223711284e-06,9.98530783353838e-05,0.00020727227871865546
79,2.040121018936691e-06,8.671784125828912e-05,0.00018320960857644658
80,1.6397039758144684e-06,7.44740795189449e-05,0.00015837427275758903
81,1.296313458521572e-06,6.514952831178932e-05,0.000143629001357315
82,1.057148174679519e-06,5.5899944508238874e-05,0.00012774610273804863
83,8.676326306416558e-07,5.011979563502831e-05,0.00011122580707661982
84,6.236093541732776e-07,4.393132749053429e-05,9.574641799249995e-05
85,5.157492385552713e-07,3.909584785818437e-05,8.476686102992587e-05
86,4.4412808946653563e-07,3.4485787961118384e-05,7.326411750964365e-05
87,3.8032210834485944e-07,3.0190181607617766e-05,6.324453557196634e-05
88,3.132609819014511e-07,2.7167931155069353e-05,5.589547992211386e-05
89,2.531401322846524e-07,2.4429673551894953e-05,4.9222075389563127e-05
90,2.1977823250012557e-07,2.047909626716524e-05,4.384009847794378e-05
91,1.8866631218433705e-07,1.8243352861096965e-05,3.9813509491944503e-05
92,1.5426108423893494e-07,1.6108649138666982e-05,3.512406589143105e-05
93,1.2868923954637674e-07,1.3749377933186587e-05,3.0940146214372504e-05
94,1.0693171179975435e-07,1.220796193803149e-05,2.8078558004039582e-05
95,8.782765659985236e-08,1.0302552580935477e-05,2.4969330193921756e-05
96,7.281741694424778e-08,8.963009540316884e-06,2.2164315544325064e-05
97,6.036914469587086e-08,7.81512659969899e-06,1.9678367927106886e-05
98,4.946414428800021e-08,6.996380882538604e-06,1.713507238229184e-05
99,4.0855482136687234e-08,6.2250141437918715e-06,1.523447701511054e-05
100,3.347467669825246e-08,5.571077180914927e-06,1.2948311773309356e-05
101,2.7892531936718506e-08,4.884581498392807e-06,1.1178228843057268e-05
102,2.3567651672690473e-08,4.422463583822392e-06,1.0045183875106043e-05
103,1.8877934485060277e-08,3.992609296488453e-06,8.93613542698201e-06
104,1.5170792947074656e-08,3.4338428278392327e-06,7.910393985585781e-06
105,1.2654796034245186e-08,3.0492861613775262e-06,6.988661959570779e-06
106,9.83231394877728e-09,2.695313281928304e-06,6.144953247225103e-06
107,8.123039330228836e-09,2.402634618617056e-06,5.484389544231187e-06
108,6.420345315246523e-09,2.097278969212247e-06,4.851086769760648e-06
109,5.1073717540541785e-09,1.9031510565430796e-06,4.312550318159314e-06
110,4.15448134439073e-09,1.702769221648978e-06,3.8578570323546755e-06
111,3.449819167023769e-09,1.4843389729867775e-06,3.438423556937701e-06
112,2.7334065750540957e-09,1.3126185781303755e-06,3.0154538745140824e-06
113,2.318552721516015e-09,1.1622321102074603e-06,2.6460197137529394e-06
114,1.8744757243665887e-09,1.041910653566181e-06,2.3538627950142834e-06
115,1.5279872982553547e-09,9.311858542490488e-07,2.0398003971379245e-06
116,1.2923872390569004e-09,8.111455304939307e-07,1.8153985519154471e-06
117,1.0767467635844849e-09,7.075261746264388e-07,1.6263819327417994e-06
118,8.992581317807732e-10,6.205117329264586e-07,1.3778369311681038e-06
119,7.292897822888744e-10,5.549977316252546e-07,1.232295731130836e-06
120,5.925942164654784e-10,5.006940735386633e-07,1.0722776343595065e-06
121,5.011456711557951e-10,4.342910664884745e-07,9.427243856889007e-07
122,4.2473741649263106e-10,3.8165988560371897e-07,8.391704675312627e-07
123,3.5884442393021097e-10,3.3580761093853183e-07,7.157612318838482e-07
124,3.116971331835988e-10,2.9587021890842935e-07,6.249991255878679e-07
125,2.6386901443611304e-10,2.5693359317096245e-07,5.654354095353353e-07
126,2.1924188249003513e-10,2.3071797762973722e-07,4.98646563913402e-07
127,1.7495787742530894e-10,2.0270135868625546e-07,4.38534708261866e-07
128,1.4251349425347928e-10,1.8637700750429258e-07,3.876944364824772e-07
129,1.1556172025334577e-10,1.6489306240747587e-07,3.447252297994254e-07
130,9.515190484590508e-11,1.4518104632010372e-07,2.936924805946836e-07
131,8.072975434892147e-11,1.218252287145738e-07,2.5749471636809724e-07
132,6.651635670242258e-11,1.044340096497914e-07,2.3151274978665192e-07
133,5.665680284745099e-11,9.33450740391063e-08,2.0862249438547383e-07
134,4.6158552643750924e-11,8.25285893803731e-08,1.90305741852792e-07
135,3.8576150305219595e-11,7.214234280330103e-08,1.7028301558959384e-07
136,3.295678691147218e-11,6.213208774703847e-08,1.511063051582499e-07
137,2.7074502468267854e-11,5.583767087370766e-08,1.2917813508359708e-07
138,2.1373621088275768e-11,4.6193354300348456e-08,1.1323474066763417e-07
139,1.742544163508737e-11,3.962256714380507e-08,1.0022720066668441e-07
140,1.4549140233368087e-11,3.417189604833845e-08,8.745564828614358e-08
141,1.2063313964002362e-11,3.06533287086733e-08,7.721781846885177e-08
142,9.668282759239307e-12,2.7478926698751793e-08,6.919720818441541e-08
143,7.971921449624842e-12,2.422199696088989e-08,6.062303299338215e-08
144,6.635955420443538e-12,2.0991079733711696e-08,5.343184327326984e-08
145,5.6186301021331986e-12,1.884757878102266e-08,4.6241201573312574e-08
146,4.555319809548006e-12,1.6420101800628042e-08,4.107405506975957e-08
147,3.6420021653342835e-12,1.434751449979907e-08,3.638753290770445e-08
148,2.9073828151940793e-12,1.2668870134470337e-08,3.236017403722366e-08
149,2.4126143710742e-12,1.1193310355867194e-08,2.939198032329666e-08
150,1.9230441976004487e-12,9.60405287757291e-09,2.5775586692669275e-08
151,1.6018196635492434e-12,8.264314625685167e-09,2.261551598769806e-08
152,1.340759271482749e-12,7.440012073446946e-09,2.02863447994103e-08
153,1.1456407699950538e-12,6.5475938177466725e-09,1.812292273509248e-08
154,9.203960055898623e-13,5.7988159840844515e-09,1.626521490757828e-08
155,7.66550630807924e-13,5.175348941040233e-09,1.4778391556274129e-08
156,6.522773613361093e-13,4.596017693900758e-09,1.2734775172616225e-08
157,5.571648526550615e-13,4.027718423718603e-09,1.1753527640063557e-08
158,4.329560395392846e-13,3.582471329639403e-09,1.0537225851796384e-08
159,3.47381065511811e-13,3.2006327201859635e-09,9.360295598206145e-09
160,2.8083113744141126e-13,2.82306258702363e-09,8.293985089667012e-09
161,2.301372074699015e-13,2.4877868642867707e-09,7.406832591595066e-09
162,1.8862269599269172e-13,2.220356815253583e-09,6.384450713840729e-09
163,1.6272893766971677e-13,1.9623139655815706e-09,5.717618273705186e-09
164,1.3051764526463375e-13,1.7515103386656772e-09,4.991548756807981e-09
165,1.0265880042434763e-13,1.5458726468340787e-09,4.4576059351007056e-09
166,8.453275418434086e-14,1.3909321027856235e-09,3.8724202617391105e-09
167,7.207074181584394e-14,1.235971367461758e-09,3.391167170902919e-09
168,5.919920678783927e-14,1.1094431347420022e-09,2.9591844300384885e-09
169,4.9117352014853733e-14,9.430754935659775e-10,2.646935247175255e-09
170,4.093293772671725e-14,8.490019165762263e-10,2.3362435570845113e-09
171,3.5742272415696706e-14,7.563260977550475e-10,2.0385110262254864e-09
172,2.893528360067759e-14,6.738291612061134e-10,1.8224947526491719e-09
173,2.392120767228493e-14,5.906443651470167e-10,1.6543457780504317e-09
174,1.9825702148267114e-14,5.150289713908431e-10,1.4710574400146906e-09
175,1.664742656945824e-14,4.6257523798289817e-10,1.274177835732693e-09
176,1.3569172709395909e-14,4.204618998426281e-10,1.157286856859739e-09
177,1.0944398098436382e-14,3.7564937589375557e-10,1.0186170638236646e-09
178,9.058856937719497e-15,3.3587985028874723e-10,9.250880317233835e-10
179,7.341044757932053e-15,2.991574373083349e-10,8.351374382041301e-10
180,5.883100266194959e-15,2.6133150490738203e-10,7.357920040667837e-10
181,4.846289922456831e-15,2.328168756092226e-10,6.648346523903594e-10
182,4.0222857346084135e-15,2.0228728768954466e-10,6.030673072712752e-10
183,3.4036645294724033e-15,1.7695681638788492e-10,5.410032091522283e-10
184,2.842547867027656e-15,1.573607691800711e-10,4.809148757146221e-10
185,2.2711079628570466e-15,1.3759936869164905e-10,4.2895317720458417e-10
186,1.918424269233112e-15,1.170591544860424e-10,3.722907705530046e-10
187,1.53746179901213e-15,1.0442907458457243e-10,3.2651275540087505e-10
188,1.266461594294413e-15,8.984511367595873e-11,3.003113026375181e-10
189,1.0066159610357102e-15,8.05010167208268e-11,2.6635089915263354e-10
190,8.040885559679804e-16,7.174022608699251e-11,2.377509650737682e-10
191,6.632071106429683e-16,6.365740470002932e-11,2.1243101115937602e-10
192,5.444435817994687e-16,5.604967909195285e-11,1.8994656719896004e-10
193,4.4765736045046e-16,4.9578591535476803e-11,1.69635262346817e-10
194,3.766554576638407e-16,4.4786721949299156e-11,1.5030858051628026e-10
195,3.100559080654214e-16,3.924775095518941e-11,1.3749264925963905e-10
196,2.524285398687016e-16,3.578325917395667e-11,1.2220803570850994e-10
197,2.1341902765170782e-16,3.196737638762792e-11,1.0547747082757313e-10
198,1.7478003282490227e-16,2.8247667892337064e-11,9.429317507693347e-11
199,1.4449450757245814e-16,2.4843218291290368e-11,8.420241507053172e-11
200,1.2120691513071634e-16,2.2447328498779424e-11,7.574124142371126e-11
201,1.0138269584466728e-16,1.945171032412927e-11,6.598296131735229e-11
202,8.290373859138703e-17,1.7243123213510913e-11,5.7506583540098975e-11
203,6.960359600933839e-17,1.5085217569730872e-11,5.265890794264054e-11
204,5.861065209931138e-17,1.2972387056675266e-11,4.7298137504315254e-11
205,4.670349648567911e-17,1.1479205747136015e-11,4.235686248167451e-11
206,3.8614306618829416e-17,9.991690895783797e-12,3.8120542460139775e-11
207,3.136906998916157e-17,8.922011445161901e-12,3.409493411797293e-11
208,2.512661018953438e-17,7.912975783246986e-12,3.099989367226298e-11
209,2.040746320689119e-17,6.940871694778429e-12,2.719065167581215e-11
210,1.7317409328709964e-17,6.165844383594156e-12,2.4459978861271213e-11
211,1.3860138769398057e-17,5.360282717237177e-12,2.2174755912743023e-11
212,1.1289102129709969e-17,4.676491223577638e-12,2.0045885923403952e-11
213,9.240013362057066e-18,4.105677854067418e-12,1.7936743718155224e-11
214,7.64668700254741e-18,3.747539998816941e-12,1.624601395634328e-11
215,6.343450690149843e-18,3.2730728245770004e-12,1.4310002357405271e-11
216,5.172684220395641e-18,2.837861838164522e-12,1.2742274041622257e-11
217,4.183103802918105e-18,2.5216492348348926e-12,1.1389542427798427e-11
218,3.471165109183795e-18,2.208737700170931e-12,1.0104464697046501e-11
219,2.970702553821316e-18,1.9679702390604567e-12,9.039897319305052e-12
220,2.443316214154743e-18,1.734078966838744e-12,8.060523418252405e-12
221,2.052415064967195e-18,1.5720424964052823e-12,6.957408280059406e-12
222,1.7140549160726365e-18,1.3733912424922607e-12,6.2773925179851825e-12
223,1.3809130291398592e-18,1.2346057446954304e-12,5.551381555284973e-12
224,1.1457078775007212e-18,1.0734118265283646e-12,5.0838092074606524e-12
225,9.01298622469332e-19,9.590721662887503e-13,4.420944441159951e-12
226,7.246188298457364e-19,8.483583545373654e-13,3.99044379338687e-12
227,5.874135139224759e-19,7.319319743839702e-13,3.5548706250191085e-12
228,4.930376388392033e-19,6.411925801690033e-13,3.17070059187701e-12
229,4.1329701007018296e-19,5.806921406414024e-13,2.8195566784367685e-12
230,3.368379129389034e-19,4.968110610528577e-13,2.507397067153686e-12
231,2.7705397487112627e-19,4.402333377598457e-13,2.280376184086197e-12
232,2.309833480639561e-19,3.921472042912747e-13,1.997087543561035e-12
233,1.804955982827055e-19,3.423172288914383e-13,1.7558392693758646e-12
234,1.467393128213995e-19,3.1333762536814374e-13,1.6003243137847093e-12
235,1.2089597115909383e-19,2.768636818960528e-13,1.4444280612638113e-12
236,9.839001679133391e-20,2.44747474062741e-13,1.320796357923459e-12
237,8.047157299821735e-20,2.1106775966458382e-13,1.1854646420043108e-12
238,6.708106235765212e-20,1.8736749384878705e-13,1.065119199055676e-12
239,5.2856272148304623e-20,1.6127016145649439e-13,9.62417929566159e-13
240,4.446843570330105e-20,1.4307692889475013e-13,8.657818326703023e-13
241,3.71503366905843e-20,1.2615396704820548e-13,7.786279816704367e-13
242,2.969034831303183e-20,1.1194720197010553e-13,6.994067253959069e-13
243,2.4143545181625547e-20,9.926452367953276e-14,6.322183806154255e-13
244,2.0113562367981756e-20,8.474371511070266e-14,5.763267558692045e-13
245,1.654766479450121e-20,7.641162054584266e-14,5.297733815892413e-13
246,1.3250342298264902e-20,6.791016859700924e-14,4.719616720831201e-13
247,1.1035133565673742e-20,6.068783284497366e-14,4.2854971056532786e-13
248,9.271504897728893e-21,5.3749672209140185e-14,3.7902976731513443e-13
249,7.53794790203201e-21,4.7503807368632065e-14,3.403778468423212e-13
250,5.8216679933700376e-21,4.269049429218618e-14,3.0121216314420726e-13
251,4.806553103850543e-21,3.7481003423267526e-14,2.6808920397098086e-13
252,3.97762117029108e-21,3.2996001210648296e-14,2.4383407518196975e-13
253,3.3801990668631713e-21,2.8715180362686664e-14,2.1527597500949359e-13
254,2.8611244415235612e-21,2.5114514654964248e-14,1.9245631762218928e-13
255,2.362801082144196e-21,2.221714322999077e-14,1.6961056018418988e-13
256,1.9391166482960183e-21,2.0035474063816585e-14,1.500736337218854e-13
257,1.6304173170847636e-21,1.7433036546059935e-14,1.3370104689102478e-13
258,1.326400724061722e-21,1.555712819402427e-14,1.1966119122231737e-13
259,1.1034209015269404e-21,1.3736128606689247e-14,1.0733697753193574e-13
260,8.94295636684821e-22,1.2259002692692011e-14,9.60713581381364e-14
261,7.366553278418151e-22,1.0626344704395645e-14,8.517879840443669e-14
262,5.956667317193329e-22,9.386234133121819e-15,7.522266307995513e-14
263,4.691288671286323e-22,8.06588298555601e-15,6.830117635645898e-14
264,3.903808482683664e-22,7.169005735907424e-15,6.199481999034846e-14
265,3.2075870308963166e-22,6.290784980727732e-15,5.61083797518876e-14
266,2.6142374212999656e-22,5.57893610132318e-15,5.087298993757487e-14
267,2.108706945367068e-22,4.994999098319329e-15,4.544232357011083e-14
268,1.7145005095321223e-22,4.472693113669363e-15,4.041910563895608e-14
269,1.418891549987171e-22,3.95583373924398e-15,3.6104040084467556e-14
270,1.1620814607627519e-22,3.566425077947609e-15,3.2178153223724183e-14
271,9.229264355567386e-23,3.2023040203860915e-15,2.899049047268209e-14
272,7.646879982745054e-23,2.822478572365979e-15,2.573427495534122e-14
273,6.429135174181815e-23,2.5337829844808816e-15,2.3588869069211906e-14
274,5.40633725197315e-23,2.256566240741127e-15,2.1026919743035447e-14
275,4.543485256476069e-23,1.933447591905384e-15,1.8759963373613632e-14
276,3.747579695181537e-23,1.6860071637664997e-15,1.703884415519815e-14
277,3.0328524668452126e-23,1.5296584243854099e-15,1.5182825272938254e-14
278,2.4395178367313756e-23,1.3170199563440922e-15,1.3607937638431776e-14
279,2.034437288583843e-23,1.1389972819287086e-15,1.1908082125306708e-14
280,1.6581529343508067e-23,1.0085610346075308e-15,1.0553334296973818e-14
281,1.3902513828989658e-23,8.905077948254844e-16,9.506760226768863e-15
282,1.1130203087869607e-23,7.76882376546952e-16,8.546996008283332e-15
283,9.275308194452874e-24,6.925060794480829e-16,7.961018962113159e-15
284,7.587038670804411e-24,5.980802741482698e-16,7.20329985545496e-15
285,6.065893964484839e-24,5.312902743870083e-16,6.493375738050094e-15
286,5.067502432329103e-24,4.757895566333264e-16,5.79866850447036e-15
287,4.0910031707998346e-24,4.1773413495184436e-16,5.2755043418084485e-15
288,3.306110531754924e-24,3.573609523097361e-16,4.667825132711567e-15
289,2.7064271490758682e-24,3.0436428967542633e-16,4.212722282234736e-15
290,2.2310099679602707e-24,2.620368807606539e-16,3.819924185304651e-15
291,1.787308347893405e-24,2.3333312339246247e-16,3.4720684365055193e-15
292,1.4348461829091754e-24,2.050820670131802e-16,3.054401408956014e-15
293,1.18492351104442e-24,1.788694889857937e-16,2.687771532985904e-15
294,9.902570943239361e-25,1.5815660031547885e-16,2.371112220101225e-15
295,8.52676695617384e-25,1.3813928322049932e-16,2.109714772336235e-15
296,7.0904642402107865e-25,1.2048986964129266e-16,1.9299235525216536e-15
297,5.995421765770212e-25,1.0912244836027668e-16,1.752349531672167e-15
298,4.907302531849083e-25,9.788095597804974e-17,1.5623700914711319e-15
299,4.1189464976074127e-25,8.753987811252139e-17,1.3844675342198476e-15
300,3.472837861795195e-25,7.431357862235041e-17,1.2779367622941002e-15
301,2.8427401441305697e-25,6.471764159483739e-17,1.1568942207866225e-15
302,2.2701967320347376e-25,5.79149634519453e-17,1.0464954555622683e-15
303,1.8062636893697345e-25,5.094510150629512e-17,9.468540239857728e-16
304,1.4264389964193956e-25,4.511995908534966e-17,8.542828166198752e-16
305,1.1806259940480022e-25,4.0294699847657513e-17,7.759131385454077e-16
306,9.560609601587368e-26,3.635658015877448e-17,6.847619497730801e-16
307,7.778060057104709e-26,3.203270010324228e-17,6.12054286276251e-16
308,6.297841454548002e-26,2.823147913186251e-17,5.571191595611137e-16
309,5.223205825649363e-26,2.5459863552923926e-17,5.017922723649705e-16
310,4.3770440364253603e-26,2.2173726240326796e-17,4.40604370993149e-16
311,3.63574158302786e-26,1.9557500289668385e-17,3.864930045384929e-16
312,3.051994373925627e-26,1.7395471826044597e-17,3.447923938308932e-16
313,2.463770379186264e-26,1.5333279587445008e-17,3.078201753503453e-16
314,2.1796621241709167e-26,1.3240659701116285e-17,2.765082437965969e-16
315,1.7668117694235e-26,1.1983339587532809e-17,2.5487266046278353e-16
316,1.4472442167184683e-26,1.0936269347360574e-17,2.289072302365346e-16
317,1.248175167285946e-26,9.603403423204021e-18,1.9838950470529396e-16
318,1.0219298596685597e-26,8.430317899361536e-18,1.7798745781293976e-16
319,8.321299258723843e-27,7.295772545440967e-18,1.6020795457166632e-16
320,6.807968219670485e-27,6.546453600330183e-18,1.38180026110345e-16
321,5.82228651859683e-27,5.72064364457986e-18,1.2465811879471597e-16
322,5.0389476397123655e-27,4.8523043033130795e-18,1.1326968094629678e-16
323,4.1091764552962505e-27,4.357353232096811e-18,1.0213360464811544e-16
324,3.29783301427644e-27,3.839527768133664e-18,9.218591816245478e-17
325,2.652643401418805e-27,3.4225798461573134e-18,8.229759682366935e-17
326,2.2285320572493584e-27,2.979973432041595e-18,7.447125177311632e-17
327,1.8652616103950824e-27,2.6752696657953604e-18,6.65826940904115e-17
328,1.571805353652866e-27,2.3202993544396555e-18,6.13233355913341e-17
329,1.33317492982351e-27,2.0297111549075136e-18,5.447991170712703e-17
330,1.1005595703964641e-27,1.8571835548954857e-18,4.9098515704885474e-17
331,9.025554831859901e-28,1.653839186223986e-18,4.528423603694612e-17
332,7.387682377394776e-28,1.4481932508373433e-18,4.09601725158145e-17
333,6.114658091594368e-28,1.3003022308825919e-18,3.720013382429526e-17
334,5.053640174072107e-28,1.1457884754379817e-18,3.317920833265914e-17
335,4.204628624827993e-28,1.00972016919725e-18,2.9472785187644845e-17
336,3.5104310282335025e-28,8.713148844511852e-19,2.7364769566674545e-17
337,2.879342304056693e-28,7.690586897620223e-19,2.4439893872000836e-17
338,2.3715130963206667e-28,6.8424805853022305e-19,2.2026060899301615e-17
339,1.9129876951609536e-28,5.985081310887627e-19,1.923333856541869e-17
340,1.6260395408868106e-28,5.377786353341776e-19,1.7067287354592053e-17
341,1.4091027919510323e-28,4.8662472260460385e-19,1.5348326743575146e-17
342,1.2079432611196743e-28,4.387617288285531e-19,1.4028057285097944e-17
343,9.239533352401101e-29,3.9588651980867663e-19,1.2605947607984457e-17
344,7.622368496698027e-29,3.45322340464062e-19,1.1593960358548927e-17
345,6.162975822039155e-29,3.0968209885731936e-19,1.0457028126658859e-17
346,4.861355328424485e-29,2.832703967149747e-19,9.204156176396058e-18
347,3.944304526105059e-29,2.45359005540784e-19,8.341425883558102e-18
348,3.125861336938259e-29,2.170606274989654e-19,7.463716615017449e-18
349,2.406025760924086e-29,1.9142528345311795e-19,6.62962932663786e-18
350,1.7847977980625392e-29,1.6625120030473817e-19,5.858090174642017e-18
351,1.6171648557030742e-29,1.408483463283383e-19,5.097600667009173e-18
352,1.4692534359741345e-29,1.2360140575202327e-19,4.535328378112283e-18
353,1.4692534359741345e-29,1.1186657885839237e-19,3.988998255646246e-18
354,1.34106353887572e-29,9.766594337235214e-20,3.5480992337711494e-18
355,1.232595164407831e-29,8.807181657219397e-20,3.2159930759704425e-18
356,8.776077570583756e-30,7.924819057785178e-20,2.869994077404814e-18
357,8.776077570583756e-30,6.91139510775395e-20,2.587132627648568e-18
358,8.776077570583756e-30,6.06979113088556e-20,2.2892202158006914e-18
359,8.776077570583756e-30,5.437383295720279e-20,2.0675599389329484e-18
360,8.776077570583756e-30,4.845831287618805e-20,1.876509757528266e-18
361,8.776077570583756e-30,4.3810922802764057e-20,1.6736145306394434e-18
362,8.776077570583756e-30,3.742018500996175e-20,1.5295641680525093e-18
363,8.776077570583756e-30,3.326095318375775e-20,1.383998921792778e-18
364,8.776077570583756e-30,2.9416319214179566e-20,1.231092133739152e-18
365,8.776077570583756e-30,2.6378585895051707e-20,1.1370335824974732e-18
366,8.776077570583756e-30,2.3714248167219447e-20,1.0348574157396252e-18
367,7.888609052210118e-30,2.083460775383231e-20,9.43181048282602e-19
368,7.888609052210118e-30,1.7914360061710827e-20,8.500303635535703e-19
369,7.888609052210118e-30,1.6063737629042152e-20,7.720367769606303e-19
370,7.888609052210118e-30,1.408176035253689e-20,7.0232693444900385e-19
371,7.888609052210118e-30,1.2220867618932008e-20,6.392180405688551e-19
372,7.888609052210118e-30,1.084148095287617e-20,5.654808031685552e-19
373,7.888609052210118e-30,9.480056513022174e-21,5.162526657372636e-19
374,7.888609052210118e-30,8.234367678537147e-21,4.590065358052505e-19
375,7.888609052210118e-30,7.308260912960505e-21,4.1651385646818614e-19
376,7.888609052210118e-30,6.536197922974551e-21,3.613128840363296e-19
377,7.888609052210118e-30,5.740233560572456e-21,3.2244771744512447e-19
378,7.888609052210118e-30,5.00367775378704e-21,2.9097847980630187e-19
379,7.888609052210118e-30,4.456990909083648e-21,2.583274953104237e-19
380,4.4373425918681914e-30,3.888366517682155e-21,2.3303064609731965e-19
381,4.4373425918681914e-30,3.3829450811747937e-21,2.088454863450667e-19
382,4.4373425918681914e-30,2.9686725150932657e-21,1.8832736897382882e-19
383,4.4373425918681914e-30,2.640523002234766e-21,1.6798817880233995e-19
384,4.4373425918681914e-30,2.3083409285291656e-21,1.498303357007145e-19
385,4.4373425918681914e-30,2.012373621451526e-21,1.3641475272063366e-19
386,4.4373425918681914e-30,1.7949691120967884e-21,1.2092433834233096e-19
387,4.4373425918681914e-30,1.600414731482128e-21,1.1093097379189063e-19
388,4.4373425918681914e-30,1.4040040106722462e-21,9.943495450057115e-20
389,4.4373425918681914e-30,1.2084468387002167e-21,8.795859989597224e-20
390,4.4373425918681914e-30,1.0903070104057066e-21,7.825780610093331e-20
391,4.4373425918681914e-30,9.596216237493428e-22,6.922857817013426e-20
392,4.4373425918681914e-30,8.531696526599773e-22,6.301748392303302e-20
393,4.4373425918681914e-30,7.658806011771729e-22,5.690174675577472e-20
394,4.4373425918681914e-30,6.857125871255251e-22,5.135698422453997e-20
395,4.4373425918681914e-30,6.096618584118403e-22,4.636026316173277e-20
396,4.4373425918681914e-30,5.51752801247046e-22,4.144393054198378e-20
397,4.4373425918681914e-30,4.7682652429504215e-22,3.7071525729782316e-20
398,4.4373425918681914e-30,4.1629364228625693e-22,3.349069304492448e-20
399,4.4373425918681914e-30,3.676474506950411e-22,2.970484326732765e-20
400,4.4373425918681914e-30,3.2437811763580142e-22,2.642397189278861e-20
401,4.4373425918681914e-30,2.910241617895772e-22,2.3981849281825827e-20
402,4.4373425918681914e-30,2.5355627046137956e-22,2.1043363856521744e-20
403,4.4373425918681914e-30,2.2671218209679282e-22,1.9243348331682965e-20
404,4.4373425918681914e-30,2.0159731103296893e-22,1.7275455797797575e-20
405,4.4373425918681914e-30,1.7717224857850597e-22,1.579227661115673e-20
406,4.4373425918681914e-30,1.5892743579957968e-22,1.4317971552672437e-20
407,4.4373425918681914e-30,1.423802857697768e-22,1.3078450147295461e-20
408,4.4373425918681914e-30,1.261039943851202e-22,1.180028363438231e-20
409,4.4373425918681914e-30,1.1007695700158982e-22,1.04487548793311e-20
410,4.4373425918681914e-30,9.814170727758755e-23,9.451612901813434e-21
411,4.4373425918681914e-30,8.541570312016959e-23,8.272425090430382e-21
412,4.4373425918681914e-30,7.373703116317727e-23,7.429768083515446e-21
413,4.4373425918681914e-30,6.581691512468638e-23,6.601291005336172e-21
414,4.4373425918681914e-30,5.897125734684073e-23,6.04265483924538e-21
415,4.4373425918681914e-30,5.1779567812676254e-23,5.386833216340496e-21
416,4.4373425918681914e-30,4.513345705601787e-23,4.85551169310206e-21
417,4.4373425918681914e-30,4.012498026743987e-23,4.278831519349328e-21
418,4.4373425918681914e-30,3.6234911893797905e-23,3.944480916592405e-21
419,4.4373425918681914e-30,3.11449341788275e-23,3.522636487023548e-21
420,4.4373425918681914e-30,2.8207867875418915e-23,3.1647456550791054e-21
421,4.4373425918681914e-30,2.513059310589452e-23,2.8613929225700154e-21
422,4.4373425918681914e-30,2.2740042555438792e-23,2.5860608079510045e-21
423,3.944304526105059e-30,1.9413794100604844e-23,2.323919338466488e-21
424,3.944304526105059e-30,1.6979047982650466e-23,2.0701137245683972e-21
425,3.944304526105059e-30,1.4850338573291133e-23,1.8785026716382997e-21
426,3.944304526105059e-30,1.3221011706372479e-23,1.72416072030061e-21
427,3.944304526105059e-30,1.1854091475197026e-23,1.5685451446860905e-21
428,3.944304526105059e-30,1.0456759399273053e-23,1.4228052706685816e-21
429,3.944304526105059e-30,9.284075818053457e-24,1.2439804921097964e-21
430,3.944304526105059e-30,8.433234049825907e-24,1.0985911387063098e-21
431,3.944304526105059e-30,7.364168468661651e-24,1.001653900204205e-21
432,3.944304526105059e-30,6.5877046743172195e-24,9.009932535774573e-22
433,3.944304526105059e-30,5.8049435878783215e-24,8.000971634469878e-22
434,3.944304526105059e-30,5.161805655351712e-24,7.333617139833762e-22
435,3.944304526105059e-30,4.5452177435444294e-24,6.593721678132951e-22
436,3.944304526105059e-30,4.034693751969845e-24,6.065982477546599e-22
437,3.944304526105059e-30,3.556182717322242e-24,5.471128227459436e-22
438,3.944304526105059e-30,3.0793628971581803e-24,4.957361837609108e-22
439,3.944304526105059e-30,2.6744156116531452e-24,4.500620698974018e-22
440,3.944304526105059e-30,2.3459036122117356e-24,4.1048616856745056e-22
441,3.944304526105059e-30,2.0920270011829947e-24,3.6055132749970208e-22
442,3.944304526105059e-30,1.8180056076211505e-24,3.24762611906738e-22
443,3.944304526105059e-30,1.5646269314608436e-24,2.944599173090923e-22
444,3.944304526105059e-30,1.4109172696012534e-24,2.681663438744082e-22
445,3.944304526105059e-30,1.2511175722497313e-24,2.3842667543904403e-22
446,3.944304526105059e-30,1.0828901558676714e-24,2.1377080259994653e-22
447,3.944304526105059e-30,9.552510750824265e-25,1.9661506532431967e-22
448,3.944304526105059e-30,8.27799039337452e-25,1.8063871579638036e-22
449,3.944304526105059e-30,7.058223226924956e-25,1.597093836320624e-22
450,3.944304526105059e-30,6.338878834215731e-25,1.4177088266337757e-22
451,3.944304526105059e-30,5.484887820496757e-25,1.2538191505481183e-22
452,3.944304526105059e-30,4.892045561980626e-25,1.1295001568704535e-22
453,3.944304526105059e-30,4.242195458272931e-25,1.0345179587244935e-22
454,3.944304526105059e-30,3.789970644866829e-25,9.167308207302849e-23
455,3.944304526105059e-30,3.3059574197525846e-25,8.383217523256747e-23
456,3.944304526105059e-30,2.9380026236220785e-25,7.453368968593693e-23
457,3.944304526105059e-30,2.526466255337134e-25,6.742894318034332e-23
458,3.944304526105059e-30,2.2711000810251347e-25,6.051208425371612e-23
459,3.944304526105059e-30,1.9523480744592435e-25,5.454129199033843e-23
460,3.944304526105059e-30,1.704914097038549e-25,4.870594264725146e-23
461,3.944304526105059e-30,1.519838385166613e-25,4.323337050801167e-23
462,3.944304526105059e-30,1.3477111471445952e-25,3.8856100672150494e-23
463,3.944304526105059e-30,1.1995952626941314e-25,3.457843247180273e-23
464,3.944304526105059e-30,1.030940536938359e-25,3.128966595793716e-23
465,3.944304526105059e-30,9.246278463900731e-26,2.855622979468494e-23
466,3.944304526105059e-30,8.077735237933849e-26,2.475787031018765e-23
467,3.944304526105059e-30,7.328861823503393e-26,2.2794668345953954e-23
468,3.944304526105059e-30,6.514744751103797e-26,2.050689902849996e-23
469,3.944304526105059e-30,5.827079299263654e-26,1.84713107576817e-23
470,3.944304526105059e-30,5.289813312130807e-26,1.664111311055958e-23
471,3.944304526105059e-30,4.7145342094149073e-26,1.492670098545756e-23
472,3.944304526105059e-30,4.2682708151732587e-26,1.373555050637936e-23
473,3.944304526105059e-30,3.8063943240770373e-26,1.2328874810876844e-23
474,3.944304526105059e-30,3.49509046394757e-26,1.1158362983196982e-23
475,3.944304526105059e-30,3.146151295143717e-26,9.917578785789216e-24
476,3.944304526105059e-30,2.8175596617256414e-26,8.890462240440411e-24
477,3.944304526105059e-30,2.493422888857282e-26,8.179193626017982e-24
478,3.944304526105059e-30,2.2716528458738516e-26,7.322430605328222e-24
479,3.944304526105059e-30,2.0100037246825486e-26,6.646848998903114e-24
480,3.944304526105059e-30,1.7704191796911183e-26,6.009970921239978e-24
481,3.944304526105059e-30,1.521776464846073e-26,5.241112638910323e-24
482,3.944304526105059e-30,1.3127934497419064e-26,4.768743130235244e-24
483,3.944304526105059e-30,1.1803497013418866e-26,4.344028783671279e-24
484,3.944304526105059e-30,1.0521213962050003e-26,3.907968970107354e-24
485,3.944304526105059e-30,9.42616854033476e-27,3.484020636726401e-24
486,3.944304526105059e-30,8.329421050345922e-27,3.177741458973696e-24
487,3.944304526105059e-30,7.417782476495061e-27,2.770203871771466e-24
488,3.944304526105059e-30,6.504145500557858e-27,2.52838392853096e-24
489,3.944304526105059e-30,5.724525207210016e-27,2.3445775586349006e-24
490,3.944304526105059e-30,5.081157719080178e-27,2.1090803299351738e-24
491,3.944304526105059e-30,4.5860543991930696e-27,1.8852488116084845e-24
492,3.944304526105059e-30,4.107269693771488e-27,1.700013709369424e-24
493,3.944304526105059e-30,3.747410893989332e-27,1.5316826503722245e-24
494,3.944304526105059e-30,3.3157859560408876e-27,1.3936661168316195e-24
495,3.944304526105059e-30,2.9178371375707772e-27,1.2608869166330114e-24
496,3.944304526105059e-30,2.612218093969371e-27,1.118914003320421e-24
497,3.944304526105059e-30,2.335006952187473e-27,9.89655309140253e-25
498,3.944304526105059e-30,2.071140016859432e-27,8.997967046918053e-25
499,3.944304526105059e-30,1.833348472141512e-27,8.050299808938038e-25
500,3.944304526105059e-30,1.613787053840461e-27,7.1358426928820165e-25
501,3.944304526105059e-30,1.4042089365547964e-27,6.299467698836909e-25
502,3.944304526105059e-30,1.251294037497186e-27,5.671665125695927e-25
503,3.944304526105059e-30,1.1025515458953223e-27,5.090710330053966e-25
504,3.944304526105059e-30,9.994545677737642e-28,4.700317061436136e-25
505,3.944304526105059e-30,8.654765753114262e-28,4.313451599189275e-25
506,3.944304526105059e-30,7.762393040711706e-28,3.8939559284954514e-25
507,3.944304526105059e-30,6.890118087372842e-28,3.465039742022162e-25
508,3.944304526105059e-30,6.016599175882897e-28,3.163443952949368e-25
509,3.944304526105059e-30,5.470705720207131e-28,2.864204842403609e-25
510,3.944304526105059e-30,4.829411396958517e-28,2.571519839002468e-25
511,3.944304526105059e-30,4.2293770172063635e-28,2.2794067373373803e-25
512,3.944304526105059e-30,3.81080618830093e-28,2.0395576428965587e-25
513,3.944304526105059e-30,3.279405427679051e-28,1.8402888756049168e-25
514,3.944304526105059e-30,2.91215795956374e-28,1.6008489075407025e-25
515,3.944304526105059e-30,2.5324224788180613e-28,1.4192102775744197e-25
516,3.944304526105059e-30,2.261680254653959e-28,1.2986181611643637e-25
517,3.944304526105059e-30,2.0146367609558808e-28,1.1626211432980241e-25
518,3.944304526105059e-30,1.7962194293012304e-28,1.0407328805107752e-25
519,3.944304526105059e-30,1.615560652355897e-28,9.461994101366433e-26
520,3.944304526105059e-30,1.4516816423660653e-28,8.5753413749468e-26
521,3.944304526105059e-30,1.2493230215328007e-28,7.586220142874328e-26
522,3.944304526105059e-30,1.1159215640234056e-28,6.735924585790014e-26
523,3.944304526105059e-30,1.0124243216870646e-28,6.055567756963235e-26
524,3.944304526105059e-30,9.082612492577628e-29,5.396361134873863e-26
525,3.944304526105059e-30,8.199119575091691e-29,4.877797094650673e-26
526,3.944304526105059e-30,7.196725039146634e-29,4.327442050441709e-26
527,3.944304526105059e-30,6.411891734921822e-29,3.891863773790902e-26
528,3.944304526105059e-30,5.629392176307121e-29,3.614255554293463e-26
529,3.944304526105059e-30,4.921759773903071e-29,3.277517648890192e-26
530,3.944304526105059e-30,4.405626437729333e-29,2.970106656705433e-26
531,3.944304526105059e-30,3.850134496285544e-29,2.6980728447945755e-26
532,3.944304526105059e-30,3.412519879497015e-29,2.4628408452764172e-26
533,3.944304526105059e-30,3.038206728120606e-29,2.1778407119649766e-26
534,3.944304526105059e-30,2.734179246543705e-29,1.9736709165915772e-26
535,3.944304526105059e-30,2.469315249459364e-29,1.7985619313444268e-26
536,3.944304526105059e-30,2.1928046725188277e-29,1.5940143766809793e-26
537,3.944304526105059e-30,2.0130821864159578e-29,1.4625736269329798e-26
538,3.944304526105059e-30,1.8742794523589975e-29,1.3047621729994268e-26
539,3.944304526105059e-30,1.6501300355961782e-29,1.1821455214055398e-26
540,3.944304526105059e-30,1.4669134912770148e-29,1.0675387581872829e-26
541,3.944304526105059e-30,1.2990253030146077e-29,9.456877196704803e-27
542,3.944304526105059e-30,1.1592694743764188e-29,8.513659744307065e-27
543,3.944304526105059e-30,1.0245022857766788e-29,7.584736449826743e-27
544,3.944304526105059e-30,9.053729261016342e-30,6.841140649125645e-27
545,3.944304526105059e-30,7.951721776487687e-30,6.152675202398718e-27
546,3.944304526105059e-30,7.408903838340114e-30,5.58629828215078e-27
547,3.944304526105059e-30,6.742459855209216e-30,5.008134886828828e-27
548,3.944304526105059e-30,6.088476638818503e-30,4.497075464130722e-27
549,3.944304526105059e-30,5.6425823288284324e-30,4.140516050167935e-27
550,3.944304526105059e-30,4.974746861312714e-30,3.6726168612460686e-27
551,3.944304526105059e-30,4.667722331815793e-30,3.332520676578326e-27
552,3.944304526105059e-30,4.462488014704597e-30,3.0590633457121046e-27
553,3.944304526105059e-30,4.051362758741792e-30,2.6543510734263145e-27
554,3.944304526105059e-30,3.77346731780062e-30,2.410332407021033e-27
555,3.944304526105059e-30,3.4774711446477455e-30,2.1471378676422455e-27
556,3.944304526105059e-30,3.281477078297856e-30,1.9315828193671694e-27
557,3.944304526105059e-30,3.054029566690584e-30,1.742368267403507e-27
558,3.944304526105059e-30,2.990978833283099e-30,1.5636008930527413e-27
559,3.944304526105059e-30,2.8967069699177745e-30,1.4158912992263938e-27
560,3.944304526105059e-30,2.7793919566209642e-30,1.279052127784934e-27
561,3.944304526105059e-30,2.618451620818245e-30,1.1256200233703948e-27
562,3.944304526105059e-30,2.51055139568395e-30,1.024799249007405e-27
563,3.944304526105059e-30,2.4561866063256516e-30,9.439221636458992e-28
564,3.944304526105059e-30,2.4211659776994002e-30,8.646413511335422e-28
565,3.944304526105059e-30,2.0134110991392726e-30,7.7391137476949145e-28
566,3.944304526105059e-30,1.9768130135179468e-30,6.913573968906234e-28
567,3.944304526105059e-30,1.825321771504877e-30,6.265714461033407e-28
568,3.944304526105059e-30,1.66709037653956e-30,5.719962708060712e-28
569,3.944304526105059e-30,1.647787743671939e-30,5.112069075243526e-28
570,3.944304526105059e-30,1.6381598995093256e-30,4.54081483683756e-28
571,3.944304526105059e-30,1.6118835946836997e-30,4.0336159667130326e-28
572,3.944304526105059e-30,1.584511315349096e-30,3.6597862887528003e-28
573,3.944304526105059e-30,1.5639616428424845e-30,3.267711903280461e-28
574,3.944304526105059e-30,1.5176045090810836e-30,2.934754565785732e-28
575,3.944304526105059e-30,1.5148167254865832e-30,2.616161822522052e-28
576,3.944304526105059e-30,1.4962507608226901e-30,2.3549554239952325e-28
577,3.944304526105059e-30,1.4884988927965315e-30,2.1593138365289397e-28
578,3.944304526105059e-30,1.4839097628509213e-30,1.9147008892910963e-28
579,3.944304526105059e-30,1.4708718189805274e-30,1.688618072383118e-28
580,3.944304526105059e-30,1.4596869808284985e-30,1.5271978887273421e-28
581,3.944304526105059e-30,1.4677373679960372e-30,1.3548968388500726e-28
582,3.944304526105059e-30,1.4630284692820103e-30,1.1993526602323848e-28
583,3.944304526105059e-30,1.4177113376905788e-30,1.0636422378127315e-28
584,3.944304526105059e-30,1.4059968688038433e-30,9.508784545676382e-29
585,3.944304526105059e-30,1.3972242579071596e-30,8.337049730476161e-29
586,3.944304526105059e-30,1.3936149448207563e-30,7.424407189206442e-29
587,3.944304526105059e-30,1.3853141867604472e-30,6.73093602931285e-29
588,3.944304526105059e-30,1.3897997979715467e-30,6.168184908833863e-29
589,3.944304526105059e-30,1.3740282372863381e-30,5.484576460259603e-29
590,3.944304526105059e-30,1.366488221554062e-30,4.9047065670251834e-29
591,3.944304526105059e-30,1.354412640802754e-30,4.452379313983119e-29
592,3.944304526105059e-30,1.3547093543848113e-30,3.9493930496852487e-29
593,3.944304526105059e-30,1.352397636598439e-30,3.6005782478075545e-29
594,3.944304526105059e-30,1.3414878453165928e-30,3.321405722720259e-29
595,3.944304526105059e-30,1.3390990903324451e-30,2.9975865304034216e-29
596,3.944304526105059e-30,1.3376185316876974e-30,2.6600929947401916e-29
597,3.944304526105059e-30,1.3282567065986526e-30,2.424267230466474e-29
598,3.944304526105059e-30,1.322912251002978e-30,2.1848169141856679e-29
599,3.944304526105059e-30,1.3192240951594765e-30,1.976115465766214e-29
600,3.944304526105059e-30,1.322750352517028e-30,1.8326951220745908e-29
601,3.944304526105059e-30,1.3220088694884388e-30,1.705943124272656e-29
602,3.944304526105059e-30,1.3065051334361216e-30,1.5146203528546287e-29
603,3.944304526105059e-30,1.305010130316791e-30,1.346935795572654e-29
604,3.944304526105059e-30,1.304798879876016e-30,1.2528702233784974e-29
605,3.944304526105059e-30,1.3065629113344532e-30,1.1660090495496832e-29
606,3.944304526105059e-30,1.3060507343398677e-30,1.0487497678506385e-29
607,3.944304526105059e-30,1.3104274101384878e-30,9.204636464773777e-30
608,3.944304526105059e-30,1.3100199555846283e-30,8.598346014560897e-30
609,3.944304526105059e-30,1.3126759333485599e-30,7.998977356568146e-30
610,3.944304526105059e-30,1.3107885220030604e-30,7.56783482735773e-30
611,3.944304526105059e-30,1.3048807318986525e-30,7.207332760353765e-30
612,3.944304526105059e-30,1.3067440691198472e-30,6.658086429163691e-30
613,3.944304526105059e-30,1.3116022274045639e-30,6.280049251498566e-30
614,3.944304526105059e-30,1.280811422418673e-30,5.824709338466869e-30
615,3.944304526105059e-30,1.2677722748420637e-30,5.504523485212491e-30
616,3.944304526105059e-30,1.2670699122654701e-30,4.914310698175357e-30
617,3.944304526105059e-30,1.2011790340431218e-30,4.682700529734535e-30
618,3.944304526105059e-30,1.1978128696121974e-30,4.4738160938962396e-30
619,3.944304526105059e-30,1.1982293519626712e-30,4.142902810851625e-30
620,3.944304526105059e-30,1.2000493557601171e-30,4.0383091666906e-30
621,3.944304526105059e-30,1.2025530646878205e-30,3.855885323099484e-30
622,3.944304526105059e-30,1.1200347906612266e-30,3.6639741078610735e-30
623,3.944304526105059e-30,1.118157008965449e-30,3.528746862745868e-30
624,3.944304526105059e-30,1.1144784827716694e-30,3.1511343526334808e-30
625,3.944304526105059e-30,1.1156918186366334e-30,3.0668818990625875e-30
626,3.944304526105059e-30,1.1098803250294449e-30,2.9363558489416314e-30
627,3.944304526105059e-30,1.1079874970059768e-30,2.7562948806510355e-30
628,3.944304526105059e-30,1.106292678654916e-30,2.595248618701375e-30
629,3.944304526105059e-30,1.1092688422721019e-30,2.547038740333474e-30
630,3.944304526105059e-30,1.1040832758968392e-30,2.4925924600644036e-30
631,3.944304526105059e-30,1.1031919314444526e-30,2.415524447409804e-30
632,3.944304526105059e-30,1.1058021683722049e-30,2.390483506272881e-30
633,3.944304526105059e-30,1.1084069886219887e-30,2.3717945228337905e-30
634,3.944304526105059e-30,1.1054169823833274e-30,2.2984262216023586e-30
635,3.944304526105059e-30,1.10338994111686e-30,2.2077599398341697e-30
636,3.944304526105059e-30,1.1008158153755648e-30,2.1966543055511038e-30
637,3.944304526105059e-30,1.1002169715334819e-30,2.1351208438279316e-30
638,3.944304526105059e-30,1.1019135954438655e-30,2.1076154345859223e-30
639,3.944304526105059e-30,1.1048674904960695e-30,2.093462979130836e-30
640,3.944304526105059e-30,1.101911188031435e-30,2.071486192535433e-30
641,3.944304526105059e-30,1.1061247616378898e-30,2.003458495039787e-30
642,3.944304526105059e-30,1.1096781023852842e-30,1.985109919718367e-30
643,3.944304526105059e-30,1.1106747711315046e-30,1.9980608356293987e-30
644,3.944304526105059e-30,1.1118971347930829e-30,1.8534689969008535e-30
645,3.944304526105059e-30,1.1054458713324933e-30,1.8533300892036148e-30
646,3.944304526105059e-30,1.1081126824523619e-30,1.726705010185015e-30
647,3.944304526105059e-30,1.1052677228126375e-30,1.7082269160748346e-30
648,3.944304526105059e-30,1.1039526737724856e-30,1.697889246357093e-30
649,3.944304526105059e-30,1.1045978603038552e-30,1.6852967941569602e-30
650,3.944304526105059e-30,1.1026839674216204e-30,1.68620655531444e-30
651,3.944304526105059e-30,1.1022343831502276e-30,1.6815881753077995e-30
652,3.944304526105059e-30,1.1035506358965946e-30,1.589710965087077e-30
653,3.944304526105059e-30,1.108172867763124e-30,1.597578388909899e-30
654,3.944304526105059e-30,1.11442010302023e-30,1.571840020391865e-30
655,3.944304526105059e-30,1.114201028489056e-30,1.5549265036202564e-30
656,3.944304526105059e-30,1.1181660367620634e-30,1.5520282197951966e-30
657,3.944304526105059e-30,1.1152410306590253e-30,1.4399253747810057e-30
658,3.944304526105059e-30,1.1132651469067054e-30,1.4451330893506288e-30
659,3.944304526105059e-30,1.1101926867923001e-30,1.439877467273639e-30
660,3.944304526105059e-30,1.1079417561697976e-30,1.4355017544399913e-30
661,3.944304526105059e-30,1.1089173600572512e-30,1.4068073241985658e-30
662,3.944304526105059e-30,1.1073037918757193e-30,1.4070538432314474e-30
663,3.944304526105059e-30,1.1027032267210643e-30,1.4015476095204443e-30
664,3.944304526105059e-30,1.1005925278726374e-30,1.4006193112872495e-30
665,3.944304526105059e-30,1.1052677228126375e-30,1.3786355431957984e-30
666,3.944304526105059e-30,1.1063462435814942e-30,1.2127698823015517e-30
667,3.944304526105059e-30,1.1075349034690457e-30,1.2182048566046126e-30
668,3.944304526105059e-30,1.109460833413433e-30,1.2278576174858814e-30
669,3.944304526105059e-30,1.1118062549738321e-30,1.2221999575330008e-30
670,3.944304526105059e-30,1.1139675094832992e-30,1.1861388452542942e-30
671,3.944304526105059e-30,1.1130195908387961e-30,1.1788318670452891e-30
672,3.944304526105059e-30,1.1149118170091565e-30,1.1837075994407484e-30
673,3.944304526105059e-30,1.1134186194491488e-30,1.1855372328879163e-30
674,3.944304526105059e-30,1.1136840366696097e-30,1.179428905328049e-30
675,3.944304526105059e-30,1.1129858870647693e-30,1.1756223047929678e-30
676,3.944304526105059e-30,1.1180914069767183e-30,1.174842543906734e-30
677,3.944304526105059e-30,1.1188214547962626e-30,1.1538556853027463e-30
678,3.944304526105059e-30,1.1195527063220222e-30,1.1579829531735682e-30
679,3.944304526105059e-30,1.1286719846086956e-30,1.1448006849279667e-30
680,3.944304526105059e-30,1.1291444392981781e-30,1.1415875115569996e-30
681,3.944304526105059e-30,1.1221196098260258e-30,1.151198624203221e-30
682,3.944304526105059e-30,1.1161149213712909e-30,1.1511324203613827e-30
683,3.944304526105059e-30,1.1093549072664918e-30,1.1746037285936299e-30
684,3.944304526105059e-30,1.111209216691072e-30,1.163448742355739e-30
685,3.944304526105059e-30,1.1165964038573877e-30,1.1542832417504003e-30
686,3.944304526105059e-30,1.1151236693030392e-30,1.16221999905122e-30
687,3.944304526105059e-30,1.118293629620879e-30,1.1682115671082087e-30
688,3.944304526105059e-30,1.118604787677519e-30,1.1610439780789285e-30
689,3.944304526105059e-30,1.122068452311878e-30,1.1678877701363087e-30
690,3.944304526105059e-30,1.1197555308192903e-30,1.1604423657125506e-30
691,3.944304526105059e-30,1.1245216055785413e-30,1.1583758428822232e-30
692,3.944304526105059e-30,1.1277499456478203e-30,1.1678916219961974e-30
693,3.944304526105059e-30,1.1246973466859665e-30,1.148472711108184e-30
694,3.944304526105059e-30,1.1204675230456061e-30,1.1572691553879296e-30
695,3.944304526105059e-30,1.1159704766254618e-30,1.1512229390687689e-30
696,3.944304526105059e-30,1.1139536668618238e-30,1.1516521807051242e-30
697,3.944304526105059e-30,1.1146921406248749e-30,1.1493181943537699e-30
698,3.944304526105059e-30,1.1098995843288888e-30,1.1372693358804403e-30
699,3.944304526105059e-30,1.1116136619793934e-30,1.1449309259404558e-30
700,3.944304526105059e-30,1.1089895824301658e-30,1.1505197338978245e-30
701,3.944304526105059e-30,1.1093458794698775e-30,1.1552134659135393e-30
702,3.944304526105059e-30,1.1095818058880648e-30,1.158992140464427e-30
703,3.944304526105059e-30,1.1112447260244218e-30,1.1636786502428503e-30
704,3.944304526105059e-30,1.1102986129392415e-30,1.1593484375041386e-30
705,3.944304526105059e-30,1.1100482420464711e-30,1.1549272245755548e-30
706,3.944304526105059e-30,1.108642915040176e-30,1.1426525508162457e-30
707,3.944304526105059e-30,1.1026629025628536e-30,1.1332097162989151e-30
708,3.944304526105059e-30,1.0561420647561801e-30,1.1353713319202468e-30
709,3.944304526105059e-30,9.874940974478199e-31,1.1287345773318884e-30
710,3.944304526105059e-30,9.79335978574017e-31,1.1325086777991581e-30
711,3.944304526105059e-30,9.81021167275356e-31,1.132224362391118e-30
712,3.944304526105059e-30,9.842103868926396e-31,1.144827647947188e-30
713,3.944304526105059e-30,9.859659924075702e-31,1.1431790519147926e-30
714,3.944304526105059e-30,9.82056354620464e-31,1.1396018777843363e-30
715,3.944304526105059e-30,9.831926532876525e-31,1.145786761059493e-30
716,3.944304526105059e-30,9.888205816970166e-31,1.1219218408948614e-30
717,3.944304526105059e-30,9.8944711078205e-31,1.1156683463654362e-30
718,3.944304526105059e-30,9.94266750467879e-31,1.1189790199398378e-30
719,3.944304526105059e-30,9.895915555278791e-31,1.116781533873292e-30
720,3.944304526105059e-30,9.852600187123306e-31,1.120999079710257e-30
721,3.944304526105059e-30,9.849205735596324e-31,1.1223551751323486e-30
722,3.944304526105059e-30,9.861627983737621e-31,1.11901946446867e-30
723,3.944304526105059e-30,9.864227989162545e-31,1.1127609143731405e-30
724,3.944304526105059e-30,9.873978009506005e-31,1.1130625631506801e-30
725,3.944304526105059e-30,9.883318769736282e-31,1.1142352137455689e-30
726,3.944304526105059e-30,9.897570651324749e-31,1.1122399503231838e-30
727,3.944304526105059e-30,9.906989652459018e-31,1.1051178613888399e-30
728,3.944304526105059e-30,9.866852068711773e-31,1.0931703549788335e-30
729,3.944304526105059e-30,9.857005751871093e-31,1.0888882904887317e-30
730,3.944304526105059e-30,9.822441327900417e-31,1.071911218028958e-30
731,3.944304526105059e-30,9.829470972197432e-31,1.0720884035838417e-30
732,3.944304526105059e-30,9.813864921116818e-31,1.075218039743471e-30
733,3.944304526105059e-30,9.379206606792923e-31,1.05194702822544e-30
734,3.944304526105059e-30,9.354055165425442e-31,1.0398945586334647e-30
735,3.944304526105059e-30,9.272251291037595e-31,1.0435304736272247e-30
736,3.944304526105059e-30,9.266443408549052e-31,1.0451366992008437e-30
737,3.944304526105059e-30,9.251017913400725e-31,1.0433648436520075e-30
738,3.944304526105059e-30,9.254291994306183e-31,1.047480796684406e-30
739,3.944304526105059e-30,9.283903167201136e-31,1.047560482035855e-30
740,3.944304526105059e-30,9.328344000667873e-31,1.0469971475271217e-30
741,3.944304526105059e-30,9.332767621008888e-31,1.0454874591919652e-30
742,3.944304526105059e-30,9.33614401694264e-31,1.0491082074874133e-30
743,3.944304526105059e-30,9.334308364964396e-31,1.05546762816378e-30
744,3.944304526105059e-30,9.310818038173949e-31,1.0518911762570528e-30
745,3.944304526105059e-30,9.285636504151086e-31,1.0551939053704339e-30
746,3.944304526105059e-30,9.31418239704555e-31,1.0578942998937078e-30
747,3.944304526105059e-30,9.350799140113212e-31,1.0628400879908943e-30
748,3.944304526105059e-30,9.319671297387054e-31,1.0659042425324144e-30
749,3.944304526105059e-30,9.281441587990967e-31,1.0619577713351218e-30
750,3.944304526105059e-30,9.285155021664989e-31,1.0717270509780262e-30
751,3.944304526105059e-30,9.285317522004046e-31,1.0611568252194999e-30
752,3.944304526105059e-30,9.294736523138314e-31,1.0528404189783926e-30
753,3.944304526105059e-30,9.287273544603814e-31,1.0549187381296296e-30
754,3.944304526105059e-30,9.332918084285793e-31,1.0571121315950436e-30
755,3.944304526105059e-30,9.251132265491172e-31,1.059357765910199e-30
756,3.944304526105059e-30,9.269121654877966e-31,1.0491782631891404e-30
757,3.944304526105059e-30,9.253569770577037e-31,1.0528098448405256e-30
758,3.944304526105059e-30,9.229465553616816e-31,1.0324778024176294e-30
759,3.944304526105059e-30,9.184109903426498e-31,1.0276733294301124e-30
760,3.944304526105059e-30,9.20382661123216e-31,1.0149768770129826e-30
761,3.944304526105059e-30,9.215628950672609e-31,1.02057820351499e-30
762,3.944304526105059e-30,9.222604428189936e-31,1.0171731593733133e-30
763,3.944304526105059e-30,9.239552611700544e-31,1.0131094471906562e-30
764,3.944304526105059e-30,9.245932254641327e-31,1.0123094640400064e-30
765,3.944304526105059e-30,9.249110039049567e-31,1.0126077424401434e-30
766,3.944304526105059e-30,9.275621668440273e-31,1.0194833123416058e-30
767,3.944304526105059e-30,9.260256358602707e-31,1.0270955504467962e-30
768,3.944304526105059e-30,9.241966042662105e-31,1.0239883032227705e-30
769,3.944304526105059e-30,9.246877164020293e-31,1.0177730865509899e-30
770,3.944304526105059e-30,9.236332697574772e-31,1.0200341283057004e-30
771,3.944304526105059e-30,9.285780948896915e-31,1.0140851714487313e-30
772,3.944304526105059e-30,9.248851242213289e-31,1.010691682886721e-30
773,3.944304526105059e-30,9.254478568769545e-31,1.0120706487269023e-30
774,3.944304526105059e-30,9.244373455092589e-31,1.0066036558385161e-30
775,3.944304526105059e-30,9.266617945950262e-31,1.0061067659128642e-30
776,3.944304526105059e-30,9.272678606744004e-31,1.0063840998248559e-30
777,3.944304526105059e-30,9.26825498640299e-31,1.0106473864980002e-30
778,3.944304526105059e-30,9.260352655099927e-31,1.0156220635443524e-30
779,3.944304526105059e-30,9.295404580087774e-31,1.0276995702256048e-30
780,3.944304526105059e-30,9.323547231400133e-31,1.0233315611117345e-30
781,3.944304526105059e-30,9.321843987105566e-31,1.0263203636441804e-30
782,3.944304526105059e-30,9.311684706648922e-31,1.0306712801297943e-30
783,3.944304526105059e-30,9.289650864378917e-31,1.0317902454274832e-30
784,3.944304526105059e-30,9.308266180997636e-31,1.0348137146989282e-30
785,3.944304526105059e-30,9.33176252631916e-31,1.0376450724584203e-30
786,3.944304526105059e-30,9.258095705946348e-31,1.0453699774653577e-30
787,3.944304526105059e-30,9.21232477711177e-31,1.0342677135596944e-30
788,3.944304526105059e-30,9.228195643559737e-31,1.033350970906166e-30
789,3.944304526105059e-30,9.202285867276652e-31,1.0384662408384585e-30
790,3.944304526105059e-30,9.184958516308242e-31,1.0355850496416552e-30
791,3.944304526105059e-30,9.195641408968515e-31,1.0467390729145738e-30
792,3.944304526105059e-30,9.212300702987466e-31,1.0428381018122176e-30
793,3.944304526105059e-30,9.223206281297557e-31,1.0421216558729055e-30
794,3.944304526105059e-30,9.217362287622559e-31,1.0391915942037634e-30
795,3.944304526105059e-30,9.225788231129253e-31,1.0401870592437685e-30
796,3.944304526105059e-30,9.260473025721451e-31,1.0405144673343143e-30
797,3.944304526105059e-30,9.264878590469237e-31,1.0446284944367685e-30
798,3.944304526105059e-30,9.257006351821554e-31,1.0470664810051198e-30
799,3.944304526105059e-30,9.245384568313392e-31,1.04059150453209e-30
800,3.944304526105059e-30,9.273930461207857e-31,1.0414064136398087e-30
801,3.944304526105059e-30,9.263361920638032e-31,1.0276494960470507e-30
802,3.944304526105059e-30,9.27287721826952e-31,1.0211841492237428e-30
803,3.944304526105059e-30,9.256121627753352e-31,1.0274913290503679e-30
804,3.944304526105059e-30,9.263361920638032e-31,1.0243715632817037e-30
805,3.944304526105059e-30,9.237151217801137e-31,1.0210570378474132e-30
806,3.944304526105059e-30,9.221448870223305e-31,1.027780459283269e-30
807,3.944304526105059e-30,9.219739607397662e-31,1.0293539440478334e-30
808,3.944304526105059e-30,9.188924728287466e-31,1.026398363806928e-30
809,3.944304526105059e-30,9.205132632475699e-31,1.0293847589269436e-30
810,3.944304526105059e-30,9.227611846045344e-31,1.0279326077488756e-30
811,3.944304526105059e-30,9.269332303465633e-31,1.0275654773532268e-30
812,3.944304526105059e-30,9.303692097379716e-31,1.02920757337206e-30
813,3.944304526105059e-30,9.319695371511358e-31,1.0288743874916809e-30
814,3.944304526105059e-30,9.276650837254303e-31,1.0243645817856553e-30
815,3.944304526105059e-30,9.206835876770266e-31,1.019618368178956e-30
816,3.944304526105059e-30,9.213745150445756e-31,1.0134746516563605e-30
817,3.944304526105059e-30,9.20481365032866e-31,1.011318332342376e-30
818,3.944304526105059e-30,9.193161774165117e-31,1.0088370123502761e-30
819,3.944304526105059e-30,9.155732529402167e-31,1.0105318307013369e-30
820,3.944304526105059e-30,9.143551022503916e-31,1.0099817369609713e-30
821,3.944304526105059e-30,9.145573248945523e-31,1.0085057523998416e-30
822,3.944304526105059e-30,9.160932540252012e-31,1.0090370683232494e-30
823,3.944304526105059e-30,9.17224136014421e-31,1.008463381941065e-30
824,3.944304526105059e-30,9.16790801776934e-31,1.0113212212372926e-30
825,3.944304526105059e-30,9.168828853023999e-31,1.0106300531285007e-30
826,3.944304526105059e-30,9.191169640378892e-31,9.920640884646078e-31
827,3.944304526105059e-30,9.204500686712697e-31,9.868274849458188e-31
828,3.944304526105059e-30,9.223976653275313e-31,9.948468164930042e-31
829,3.944304526105059e-30,9.304173579865813e-31,9.964684495061783e-31
830,3.944304526105059e-30,9.283999463698356e-31,9.958581704550506e-31
831,3.944304526105059e-30,9.258192002443568e-31,1.0031909079770619e-30
832,3.944304526105059e-30,9.23074750073605e-31,1.0017284049255428e-30
833,3.944304526105059e-30,9.234063711359042e-31,1.0000798088931475e-30
834,3.944304526105059e-30,9.291462442232857e-31,1.0001491423711453e-30
835,3.944304526105059e-30,9.312792116366945e-31,1.0066857486023955e-30
836,3.944304526105059e-30,9.349162099660484e-31,1.0020692945256995e-30
837,3.944304526105059e-30,9.29309346415451e-31,1.0009837922607941e-30
838,3.944304526105059e-30,9.296680508675931e-31,1.0080548440516119e-30
839,3.944304526105059e-30,9.291799479973125e-31,1.0084015114416016e-30
840,3.944304526105059e-30,9.293406427770473e-31,1.010333459917065e-30
841,3.944304526105059e-30,9.31208794823103e-31,1.0104709231668457e-30
842,3.944304526105059e-30,9.300514312971476e-31,1.0237880065085542e-30
843,3.944304526105059e-30,9.27886565669035e-31,1.0273105323768385e-30
844,3.944304526105059e-30,9.23373269214985e-31,1.0178039014301e-30
845,3.944304526105059e-30,9.272582310246786e-31,1.0158818233456017e-30
846,3.944304526105059e-30,9.331425488578892e-31,1.0187639775073772e-30
847,3.944304526105059e-30,9.247761888088495e-31,1.0171608815699178e-30
848,3.944304526105059e-30,9.243891972606492e-31,1.0229470973465861e-30
849,3.944304526105059e-30,9.252269767864577e-31,1.029868889566714e-30
850,3.944304526105059e-30,9.267671188888599e-31,1.028157941552369e-30
851,3.944304526105059e-30,9.32711020179725e-31,1.0205396849161021e-30
852,3.944304526105059e-30,9.30166987093811e-31,1.0202883510583597e-30
853,3.944304526105059e-30,9.293677261668903e-31,1.0179601424968386e-30
854,3.944304526105059e-30,9.272582310246786e-31,1.0137787078463308e-30
855,3.944304526105059e-30,9.263392013293413e-31,1.008199529538684e-30
856,3.944304526105059e-30,9.28659946912328e-31,1.007573361565515e-30
857,3.944304526105059e-30,9.316355086764062e-31,1.0197076831801269e-30
858,3.944304526105059e-30,9.316740272752939e-31,1.0093144022352411e-30
859,3.944304526105059e-30,9.342397270730824e-31,1.006364118301683e-30
860,3.944304526105059e-30,9.34800654169385e-31,1.0010678109546181e-30
861,3.944304526105059e-30,8.880944456055641e-31,1.0074946391790383e-30
862,3.944304526105059e-30,8.904729690868824e-31,1.0115600365503966e-30
863,3.944304526105059e-30,8.795439185055924e-31,1.0123698900920114e-30
864,3.944304526105059e-30,8.800735492402988e-31,1.0128090021193318e-30
865,3.944304526105059e-30,8.805375779862747e-31,1.0119916855991824e-30
866,3.944304526105059e-30,8.809113287661074e-31,1.0053010049723812e-30
867,3.944304526105059e-30,8.769144222783962e-31,1.0000246791484893e-30
868,3.944304526105059e-30,8.763751618939677e-31,9.99824382434273e-31
869,3.944304526105059e-30,8.744161300286613e-31,1.0003378835056954e-30
870,3.944304526105059e-30,8.706316776879405e-31,1.0079893624335027e-30
871,3.944304526105059e-30,8.688375535741222e-31,9.997858638353854e-31
872,3.944304526105059e-30,8.648635175045008e-31,1.0054974498267088e-30
873,3.944304526105059e-30,8.674153746808138e-31,9.981642308222113e-31
874,3.944304526105059e-30,8.668706976184168e-31,1.000624606326166e-30
875,3.944304526105059e-30,8.661490757423793e-31,1.0021424798635862e-30
876,3.944304526105059e-30,8.66841808669251e-31,1.003305500808753e-30
877,3.944304526105059e-30,8.67294402206182e-31,9.903478441429157e-31
878,3.944304526105059e-30,8.696253792919981e-31,9.927254046592616e-31
879,3.944304526105059e-30,8.661990295503117e-31,9.938860181919981e-31
880,3.944304526105059e-30,8.645981002840399e-31,9.942661486147714e-31
881,3.944304526105059e-30,8.637506911085095e-31,9.951357059846623e-31
882,3.944304526105059e-30,8.65128332871854e-31,1.0077553619452596e-30
883,3.944304526105059e-30,8.669964849179096e-31,1.0054779497860217e-30
884,3.944304526105059e-30,8.657151396517845e-31,1.0172925670298653e-30
885,3.944304526105059e-30,8.681538484438647e-31,1.0209595376439786e-30
886,3.944304526105059e-30,8.68879081438548e-31,1.0105953863895017e-30
887,3.944304526105059e-30,8.666642620025027e-31,1.0198783687214481e-30
888,3.944304526105059e-30,8.715320499369416e-31,1.0156930822110516e-30
889,3.944304526105059e-30,8.708766319027423e-31,1.011656333047616e-30
890,3.944304526105059e-30,8.710939008745934e-31,1.0017300901142442e-30
891,3.944304526105059e-30,8.715946426601341e-31,1.0037814462462596e-30
892,3.944304526105059e-30,8.72658718954408e-31,1.007015804846615e-30
893,3.944304526105059e-30,8.708766319027423e-31,1.0082715111703554e-30
894,3.944304526105059e-30,8.709536691005177e-31,1.0093666430849826e-30
895,3.944304526105059e-30,8.724775611690142e-31,9.988067691999074e-31
896,3.944304526105059e-30,8.723120515644184e-31,9.976711927564481e-31
897,3.944304526105059e-30,8.756168269783653e-31,1.002042331506478e-30
898,3.944304526105059e-30,8.7266834860413e-31,9.99346751808065e-31
899,3.944304526105059e-30,8.70686446320734e-31,9.998975677721598e-31
900,3.944304526105059e-30,8.759249757694673e-31,9.94601260425095e-31
901,3.944304526105059e-30,8.735729338248844e-31,9.911345865251979e-31
902,3.944304526105059e-30,8.725425613046372e-31,9.951828912682998e-31
903,3.944304526105059e-30,8.73867239994511e-31,9.923645335359321e-31
904,3.944304526105059e-30,8.69412925145008e-31,9.939418701603854e-31
905,3.944304526105059e-30,8.662832889853787e-31,9.985795094664698e-31
906,3.944304526105059e-30,8.649856936853478e-31,9.838962195704614e-31
907,3.944304526105059e-30,8.632884679218565e-31,9.826951615088929e-31
908,3.944304526105059e-30,8.63683283560456e-31,9.820856046814944e-31
909,3.944304526105059e-30,8.642953681709066e-31,9.863960766382761e-31
910,3.944304526105059e-30,8.63762728170662e-31,9.81034287673102e-31
911,3.944304526105059e-30,8.608720276947581e-31,9.806837684232236e-31
912,3.944304526105059e-30,8.624410587463262e-31,9.848021288680526e-31
913,3.944304526105059e-30,8.644542573913185e-31,9.971820065505737e-31
914,3.944304526105059e-30,8.65484028058458e-31,1.0040845394712576e-30
915,3.944304526105059e-30,8.640227287131541e-31,1.0018728496713719e-30
916,3.944304526105059e-30,8.653161110414317e-31,1.0005035134809126e-30
917,3.944304526105059e-30,8.69346119450062e-31,9.925147560715943e-31
918,3.944304526105059e-30,8.687508867266248e-31,9.940458703773823e-31
919,3.944304526105059e-30,8.69808342636715e-31,1.0023889988964677e-30
920,3.944304526105059e-30,8.721868661180332e-31,9.983445460132545e-31
921,3.944304526105059e-30,8.717968653042948e-31,9.8731089336186e-31
922,3.944304526105059e-30,8.721886716773561e-31,9.884190253036118e-31
923,3.944304526105059e-30,8.722253847169209e-31,9.841540534417664e-31
924,3.944304526105059e-30,8.737516841978478e-31,9.822897532555995e-31
925,3.944304526105059e-30,8.771076171259426e-31,9.848473882217457e-31
926,3.944304526105059e-30,8.793224365619879e-31,9.798729519166366e-31
927,3.944304526105059e-30,8.775138679735868e-31,9.876517829620165e-31
928,3.944304526105059e-30,8.806603560202293e-31,9.937512030958909e-31
929,3.944304526105059e-30,8.786002128328427e-31,9.954672066763399e-31
930,3.944304526105059e-30,8.777353499171912e-31,9.921546071719939e-31
931,3.944304526105059e-30,8.783227585502294e-31,9.909797899059178e-31
932,3.944304526105059e-30,8.774350252164884e-31,1.00235048029758e-30
933,3.944304526105059e-30,8.750565017351702e-31,1.0014183302044965e-30
934,3.944304526105059e-30,8.727646451013493e-31,9.804295456705644e-31
935,3.944304526105059e-30,8.735157577796604e-31,9.796880626419754e-31
936,3.944304526105059e-30,8.748639087407315e-31,9.764156669252184e-31
937,3.944304526105059e-30,8.755620583455719e-31,9.678529823924728e-31
938,3.944304526105059e-30,8.76602060515541e-31,9.705531361745036e-31
939,3.944304526105059e-30,8.78361277149117e-31,9.645403828881267e-31
940,3.944304526105059e-30,8.793218347088802e-31,9.6842137246731e-31
941,3.944304526105059e-30,8.800825770369132e-31,9.700237461810402e-31
942,3.944304526105059e-30,8.808433193649463e-31,9.756963320909897e-31
943,3.944304526105059e-30,8.798279931723895e-31,9.807781389904985e-31
944,3.944304526105059e-30,8.822546649023175e-31,9.848483511867179e-31
945,3.944304526105059e-30,8.807759118168926e-31,9.86465169375031e-31
946,3.944304526105059e-30,8.754820118822582e-31,9.8140214029248e-31
947,3.944304526105059e-30,8.739539068420085e-31,9.788741164992286e-31
948,3.944304526105059e-30,8.741272405370033e-31,9.810427136166087e-31
949,3.944304526105059e-30,8.734212668417639e-31,9.754510167643235e-31
950,3.944304526105059e-30,8.704583439929457e-31,9.771523351289465e-31
951,3.944304526105059e-30,8.716379760838829e-31,9.803599714513234e-31
952,3.944304526105059e-30,8.70308482569148e-31,9.789619870529413e-31
953,3.944304526105059e-30,8.691721839019595e-31,9.764204817500793e-31
954,3.944304526105059e-30,8.721116344795805e-31,9.77712058519034e-31
955,3.944304526105059e-30,8.77199098798301e-31,9.779335404626385e-31
956,3.944304526105059e-30,8.731612662992715e-31,9.865383547129176e-31
957,3.944304526105059e-30,8.740471940736897e-31,9.879943577508745e-31
958,3.944304526105059e-30,8.765123844025054e-31,9.837479229647437e-31
959,3.944304526105059e-30,8.754994656223792e-31,9.835262002798961e-31
960,3.944304526105059e-30,8.704342698686409e-31,9.846319248092174e-31
961,3.944304526105059e-30,8.7161089269404e-31,9.847051101471042e-31
962,3.944304526105059e-30,8.747670103904045e-31,9.86509706504995e-31
963,3.944304526105059e-30,8.724564963102475e-31,9.871645226860866e-31
964,3.944304526105059e-30,8.726250151803814e-31,9.870699113775685e-31
965,3.944304526105059e-30,8.698613057101856e-31,9.927793306977046e-31
966,3.944304526105059e-30,8.72076125146231e-31,9.874445047517518e-31
967,3.944304526105059e-30,8.725672372820497e-31,9.853502966784738e-31
968,3.944304526105059e-30,8.709205671795986e-31,9.872897081324718e-31
969,3.944304526105059e-30,8.71685522479385e-31,9.851295369585984e-31
970,3.944304526105059e-30,8.695724162185275e-31,9.872625043720073e-31
971,3.944304526105059e-30,8.691198226815964e-31,9.857872420346067e-31
972,3.944304526105059e-30,8.682098207828736e-31,9.905019185384665e-31
973,3.944304526105059e-30,8.665920396295882e-31,9.953485212435172e-31
974,3.944304526105059e-30,8.69365378749506e-31,9.940189073581608e-31
975,3.944304526105059e-30,8.673768560819261e-31,9.955748180119825e-31
976,3.944304526105059e-30,8.679997740483139e-31,9.813614550224049e-31
977,3.944304526105059e-30,8.673160689180564e-31,9.805535274107343e-31
978,3.944304526105059e-30,8.706840389083036e-31,9.763771483263307e-31
979,3.944304526105059e-30,8.726195985024126e-31,9.707072105700546e-31
980,3.944304526105059e-30,8.725618206040811e-31,9.779970961508034e-31
981,3.944304526105059e-30,8.710788545469028e-31,9.785768010640639e-31
982,3.944304526105059e-30,8.700027411904765e-31,9.719821761932389e-31
983,3.944304526105059e-30,8.696927868400517e-31,9.754796649722461e-31
984,3.944304526105059e-30,8.680190333477576e-31,9.658933486740587e-31
985,3.944304526105059e-30,8.692498229528426e-31,9.64417364112929e-31
986,3.944304526105059e-30,8.767898386851187e-31,9.589727601601462e-31
987,3.944304526105059e-30,8.697331109982624e-31,9.608849678536797e-31
988,3.944304526105059e-30,8.70997604377374e-31,9.585902223249423e-31
989,3.944304526105059e-30,8.76098309464462e-31,9.66004089645861e-31
990,3.944304526105059e-30,8.782198416688261e-31,9.66775424588588e-31
991,3.944304526105059e-30,8.748013160175388e-31,9.618633402654284e-31
992,3.944304526105059e-30,8.761440503006413e-31,9.629726759133955e-31
993,3.944304526105059e-30,8.714309386148611e-31,9.657789965836107e-31
994,3.944304526105059e-30,8.714182996996012e-31,9.682381683813502e-31
995,3.944304526105059e-30,8.719864490331954e-31,9.715182678178847e-31
996,3.944304526105059e-30,8.738190917459014e-31,9.694360968067591e-31
997,3.944304526105059e-30,8.763998378713802e-31,9.712428598358373e-31
998,3.944304526105059e-30,8.751160851928247e-31,9.654997367416746e-31
999,3.944304526105059e-30,8.779544244483654e-31,9.531814888173738e-31
1000,3.944304526105059e-30,8.755187249218231e-31,9.605173559755448e-31
1001,3.944304526105059e-30,8.766159031370161e-31,9.620330628417776e-31
1002,3.944304526105059e-30,8.77694423905873e-31,9.649238836883029e-31
1003,3.944304526105059e-30,8.808631805174977e-31,9.619367663445582e-31
1004,3.944304526105059e-30,8.79447622008373e-31,9.639339556968878e-31
1005,3.944304526105059e-30,8.751353444922684e-31,9.658098114627209e-31
1006,3.944304526105059e-30,8.758702071366737e-31,9.616286175534562e-31
1007,3.944304526105059e-30,8.766165049901238e-31,9.56439921542034e-31
1008,3.944304526105059e-30,8.759665036338931e-31,9.594828908541658e-31
1009,3.944304526105059e-30,8.74936131113646e-31,9.572526639785654e-31
1010,3.944304526105059e-30,8.747188621417948e-31,9.51760152518416e-31
1011,3.944304526105059e-30,8.785322034316816e-31,9.505282795777374e-31
1012,3.944304526105059e-30,8.797028077260044e-31,9.49592277624765e-31
1013,3.944304526105059e-30,8.810124400881876e-31,9.450020643435612e-31
1014,3.944304526105059e-30,8.795487333304534e-31,9.411220377293501e-31
1015,3.944304526105059e-30,8.770877559733911e-31,9.375552154723449e-31
1016,3.944304526105059e-30,8.759225683570368e-31,9.403663509674212e-31
1017,3.944304526105059e-30,8.717914486263263e-31,9.432706533235571e-31
1018,3.944304526105059e-30,8.739683513165913e-31,9.436924319813778e-31
1019,3.944304526105059e-30,8.749987238368386e-31,9.51769782168138e-31
1020,3.944304526105059e-30,8.774946086741428e-31,9.456508619935767e-31
1021,3.944304526105059e-30,8.7734354354413e-31,9.574067383741164e-31
1022,3.944304526105059e-30,8.786309073413314e-31,9.616459509229557e-31
1023,3.944304526105059e-30,8.778491001545317e-31,9.634310472401597e-31
1024,3.944304526105059e-30,8.751287241080848e-31,9.634156398006046e-31
1025,3.944304526105059e-30,8.770979874762206e-31,9.633638804333491e-31
1026,3.944304526105059e-30,8.774464604255331e-31,9.63601492040238e-31
1027,3.944304526105059e-30,8.768765055326161e-31,9.655921813790051e-31
1028,3.944304526105059e-30,8.758557626620909e-31,9.649951430962452e-31
1029,3.944304526105059e-30,8.724173758582521e-31,9.546959919773913e-31
1030,3.944304526105059e-30,8.747194639949025e-31,9.50691261399281e-31
1031,3.944304526105059e-30,8.745744173959658e-31,9.501276861493049e-31
1032,3.944304526105059e-30,8.750276127860043e-31,9.565210513409413e-31
1033,3.944304526105059e-30,8.710788545469028e-31,9.50770224527001e-31
1034,3.944304526105059e-30,8.744131207631232e-31,9.540642869556323e-31
1035,3.944304526105059e-30,8.739316382770264e-31,9.538013975182235e-31
1036,3.944304526105059e-30,8.71367744038561e-31,9.622083224667168e-31
1037,3.944304526105059e-30,8.683205617546758e-31,9.519180787738557e-31
1038,3.944304526105059e-30,8.703012603318566e-31,9.481451820128013e-31
1039,3.944304526105059e-30,8.70000333778046e-31,9.539564348787467e-31
1040,3.944304526105059e-30,8.673714394039574e-31,9.478466628714212e-31
1041,3.944304526105059e-30,8.679257461160764e-31,9.482701267179433e-31
1042,3.944304526105059e-30,8.677957458448302e-31,9.517955414811442e-31
1043,3.944304526105059e-30,8.684746361502268e-31,9.486940720469515e-31
1044,3.944304526105059e-30,8.70462556964699e-31,9.403124249289784e-31
1045,3.944304526105059e-30,8.725624224571886e-31,9.29488457900279e-31
1046,3.944304526105059e-30,8.729331639714832e-31,9.349513581875334e-31
1047,3.944304526105059e-30,8.717968653042948e-31,9.303166077763654e-31
1048,3.944304526105059e-30,8.713797811007133e-31,9.232792597595745e-31
1049,3.944304526105059e-30,8.707616779591867e-31,9.313874248254448e-31
1050,3.944304526105059e-30,8.698751483316608e-31,9.311007020049742e-31
1051,3.944304526105059e-30,8.669405125789009e-31,9.25902617085073e-31
1052,3.944304526105059e-30,8.703813067951701e-31,9.188929543112326e-31
1053,3.944304526105059e-30,8.704432976652552e-31,9.258640984861852e-31
1054,3.944304526105059e-30,8.707249649196217e-31,9.196440669895436e-31
1055,3.944304526105059e-30,8.728657564234298e-31,9.251649859163727e-31
1056,3.944304526105059e-30,8.743102038817202e-31,9.342609123024706e-31
1057,3.944304526105059e-30,8.696109348174152e-31,9.31767073765732e-31
1058,3.944304526105059e-30,8.703662604674796e-31,9.288781788491512e-31
1059,3.944304526105059e-30,8.670205590422144e-31,9.259341541879124e-31
1060,3.944304526105059e-30,8.660232884428863e-31,9.307289975257074e-31
1061,3.944304526105059e-30,8.68567923381908e-31,9.276860282135756e-31
1062,3.944304526105059e-30,8.692203321505692e-31,9.267353410447775e-31
1063,3.944304526105059e-30,8.73033673440456e-31,9.327201683469608e-31
1064,3.944304526105059e-30,8.750468720854483e-31,9.348820247095355e-31
1065,3.944304526105059e-30,8.708381133038544e-31,9.390064036854408e-31
1066,3.944304526105059e-30,8.69509823495335e-31,9.373616595129341e-31
1067,3.944304526105059e-30,8.709398264790425e-31,9.301057184474551e-31
1068,3.944304526105059e-30,8.719286711348638e-31,9.354205628702347e-31
1069,3.944304526105059e-30,8.716494112929277e-31,9.201399939502234e-31
1070,3.944304526105059e-30,8.741079812375595e-31,9.172551916347743e-31
1071,3.944304526105059e-30,8.756342807184864e-31,9.202834757310802e-31
1072,3.944304526105059e-30,8.80624244833772e-31,9.265478036164428e-31
1073,3.944304526105059e-30,8.849557816493206e-31,9.19437270261765e-31
1074,3.944304526105059e-30,8.833470282926497e-31,9.174253956936096e-31
1075,3.944304526105059e-30,8.807235505965295e-31,9.231714076826889e-31
1076,3.944304526105059e-30,8.814788762465939e-31,9.294075688426148e-31
1077,3.944304526105059e-30,8.80059104765716e-31,9.243625953532923e-31
1078,3.944304526105059e-30,8.755686787297556e-31,9.21675200857143e-31
1079,3.944304526105059e-30,8.729975622539987e-31,9.246514848449504e-31
1080,3.944304526105059e-30,8.724390425701263e-31,9.260509136907909e-31
1081,3.944304526105059e-30,8.74083305260147e-31,9.2242125796935e-31
1082,3.944304526105059e-30,8.732960813953788e-31,9.224279987241555e-31
1083,3.944304526105059e-30,8.739972402657573e-31,9.198070488110874e-31
1084,3.944304526105059e-30,8.706479277218463e-31,9.148111865353468e-31
1085,3.944304526105059e-30,8.6728477255646e-31,9.19924530537695e-31
1086,3.944304526105059e-30,8.710601971005667e-31,9.19914900887973e-31
1087,3.944304526105059e-30,8.741657591358911e-31,9.218254233928052e-31
1088,3.944304526105059e-30,8.70723159360299e-31,9.287912712604109e-31
1089,3.944304526105059e-30,8.683753303874694e-31,9.280247511425447e-31
1090,3.944304526105059e-30,8.692594526025646e-31,9.346405612427578e-31
1091,3.944304526105059e-30,8.702314453713725e-31,9.347741726326498e-31
1092,3.944304526105059e-30,8.739870087629276e-31,9.260894322896786e-31
1093,3.944304526105059e-30,8.714839016883319e-31,9.204310501130689e-31
1094,3.944304526105059e-30,8.721916809428942e-31,9.232063151629308e-31
1095,3.944304526105059e-30,8.706894555862721e-31,9.148458532743459e-31
1096,3.944304526105059e-30,8.677590328052655e-31,9.178618595672562e-31
1097,3.944304526105059e-30,8.679323665002603e-31,9.201826051502429e-31
1098,3.944304526105059e-30,8.675568101611048e-31,9.226099991039e-31
1099,3.944304526105059e-30,8.694616752467253e-31,9.267808411397136e-31
1100,3.944304526105059e-30,8.680551445342149e-31,9.267420817995828e-31
1101,3.944304526105059e-30,8.67550189776921e-31,9.296858657195787e-31
1102,3.944304526105059e-30,8.629616616844184e-31,9.374165485163491e-31
1103,3.944304526105059e-30,8.635105517185686e-31,9.344884127771512e-31
1104,3.944304526105059e-30,8.642129142951624e-31,9.368233620934778e-31
1105,3.944304526105059e-30,8.63683283560456e-31,9.320460928664252e-31
1106,3.944304526105059e-30,8.655135188607314e-31,9.332719472760277e-31
1107,3.944304526105059e-30,8.678150051442742e-31,9.337293556378197e-31
1108,3.944304526105059e-30,8.67087966590268e-31,9.400293132271534e-31
1109,3.944304526105059e-30,8.674894026130512e-31,9.25649116556143e-31
1110,3.944304526105059e-30,8.685197751332984e-31,9.277791950746354e-31
1111,3.944304526105059e-30,8.699136669305487e-31,9.297551991975765e-31
1112,3.944304526105059e-30,8.708868634055718e-31,9.282211959968723e-31
1113,3.944304526105059e-30,8.711757528972299e-31,9.258831170443861e-31
1114,3.944304526105059e-30,8.736120542768798e-31,9.262704697044509e-31
1115,3.944304526105059e-30,8.748879828650364e-31,9.26047061830902e-31
1116,3.944304526105059e-30,8.726924227284348e-31,9.220757942855755e-31
1117,3.944304526105059e-30,8.70997604377374e-31,9.262743215643398e-31
1118,3.944304526105059e-30,8.673931061158318e-31,9.166010976774119e-31
1119,3.944304526105059e-30,8.703090844222556e-31,9.195335667589844e-31
1120,3.944304526105059e-30,8.704360754279637e-31,9.211568849608598e-31
1121,3.944304526105059e-30,8.74779047452557e-31,9.215844414085138e-31
1122,3.944304526105059e-30,8.72869969395183e-31,9.187186576512656e-31
1123,3.944304526105059e-30,8.722639033158087e-31,9.213581446400483e-31
1124,3.944304526105059e-30,8.741513146613081e-31,9.212454777383016e-31
1125,3.944304526105059e-30,8.7399904582508e-31,9.281682329234015e-31
1126,3.944304526105059e-30,8.764865047188776e-31,9.270386750110184e-31
1127,3.944304526105059e-30,8.779116928777243e-31,9.2590237634383e-31
1128,3.944304526105059e-30,8.773381268661614e-31,9.272283791105405e-31
1129,3.944304526105059e-30,8.762331245605693e-31,9.344807090573737e-31
1130,3.944304526105059e-30,8.77199098798301e-31,9.3618780521183e-31
1131,3.944304526105059e-30,8.767314589336794e-31,9.33402188288517e-31
1132,3.944304526105059e-30,8.777287295330075e-31,9.21808812247035e-31
1133,3.944304526105059e-30,8.738961289436768e-31,9.238322423948567e-31
1134,3.944304526105059e-30,8.71283484603494e-31,9.330112245098062e-31
1135,3.944304526105059e-30,8.751527982323896e-31,9.370691589026302e-31
1136,3.944304526105059e-30,8.784220643129868e-31,9.304131450148279e-31
1137,3.944304526105059e-30,8.78763315025008e-31,9.2590237634383e-31
1138,3.944304526105059e-30,8.80059104765716e-31,9.285372892489948e-31
1139,3.944304526105059e-30,8.78407619838404e-31,9.411056673248228e-31
1140,3.944304526105059e-30,8.75980948108476e-31,9.520603568484974e-31
1141,3.944304526105059e-30,8.760290963570857e-31,9.49526796006656e-31
1142,3.944304526105059e-30,8.712479752701444e-31,9.544217877015591e-31
1143,3.944304526105059e-30,8.744353893281053e-31,9.556274198467456e-31
1144,3.944304526105059e-30,8.73872054819372e-31,9.56553792149996e-31
1145,3.944304526105059e-30,8.715320499369416e-31,9.409248706512934e-31
1146,3.944304526105059e-30,8.745942785485172e-31,9.395574603907786e-31
1147,3.944304526105059e-30,8.729909418698149e-31,9.359865455326415e-31
1148,3.944304526105059e-30,8.733827482428762e-31,9.381110870025437e-31
1149,3.944304526105059e-30,8.723018200615888e-31,9.306526825516611e-31
1150,3.944304526105059e-30,8.731420069998278e-31,9.29687069425794e-31
1151,3.944304526105059e-30,8.734573780282211e-31,9.260297284614025e-31
1152,3.944304526105059e-30,8.747212695542253e-31,9.253708196791791e-31
1153,3.944304526105059e-30,8.75152196379282e-31,9.248934297942141e-31
1154,3.944304526105059e-30,8.759376146847274e-31,9.233187413234346e-31
1155,3.944304526105059e-30,8.77848498301424e-31,9.260836544998455e-31
1156,3.944304526105059e-30,8.760116426169647e-31,9.234720934952563e-31
1157,3.944304526105059e-30,8.745864544581182e-31,9.321753709139423e-31
1158,3.944304526105059e-30,8.748831680401753e-31,9.435410057395005e-31
1159,3.944304526105059e-30,8.745316858253246e-31,9.380858091720236e-31
1160,3.944304526105059e-30,8.776757664595368e-31,9.425857444870845e-31
1161,3.944304526105059e-30,8.792550290139343e-31,9.482819230388526e-31
1162,3.944304526105059e-30,8.814909133087463e-31,9.483019045620257e-31
1163,3.944304526105059e-30,8.806314670710636e-31,9.390182000063501e-31
1164,3.944304526105059e-30,8.781951656914138e-31,9.365961023600401e-31
1165,3.944304526105059e-30,8.764738658036177e-31,9.24908596492526e-31
1166,3.944304526105059e-30,8.763998378713802e-31,9.220141645273552e-31
1167,3.944304526105059e-30,8.820783219417845e-31,9.236885198727568e-31
1168,3.944304526105059e-30,8.876472687466018e-31,9.260875063597341e-31
1169,3.944304526105059e-30,8.852013377172299e-31,9.256645239956981e-31
1170,3.944304526105059e-30,8.863996272545033e-31,9.232484448804643e-31
1171,3.944304526105059e-30,8.814794780997016e-31,9.29504106081077e-31
1172,3.944304526105059e-30,8.845561511858602e-31,9.268855635804396e-31
1173,3.944304526105059e-30,8.884050018090966e-31,9.288307528242708e-31
1174,3.944304526105059e-30,8.899168568154405e-31,9.250109115208216e-31
1175,3.944304526105059e-30,8.853885140337e-31,9.261645435575097e-31
1176,3.944304526105059e-30,8.846957811068282e-31,9.208920695935066e-31
1177,3.944304526105059e-30,8.86838378169959e-31,9.16338448981246e-31
1178,3.944304526105059e-30,8.846662903045548e-31,9.155649473673315e-31
1179,3.944304526105059e-30,8.848498555023792e-31,9.149537053512316e-31
1180,3.944304526105059e-30,8.83525778665613e-31,9.133320723380576e-31
1181,3.944304526105059e-30,8.815462837946475e-31,9.13852073423042e-31
1182,3.944304526105059e-30,8.802294291951728e-31,9.111728641291564e-31
1183,3.944304526105059e-30,8.768428017585893e-31,9.11424197986899e-31
1184,3.944304526105059e-30,8.813536908002088e-31,9.162729673631368e-31
1185,3.944304526105059e-30,8.808535508677757e-31,9.144914821645786e-31
1186,3.944304526105059e-30,8.79449427567696e-31,9.140735553666465e-31
1187,3.944304526105059e-30,8.817539231167768e-31,9.188573246072614e-31
1188,3.944304526105059e-30,8.802276236358499e-31,9.317957219736549e-31
1189,3.944304526105059e-30,8.80419614777181e-31,9.322312228823295e-31
1190,3.944304526105059e-30,8.863611086556156e-31,9.26518673926034e-31
1191,3.944304526105059e-30,8.86312960407006e-31,9.236760013281183e-31
1192,3.944304526105059e-30,8.853168935138932e-31,9.301519407661204e-31
1193,3.944304526105059e-30,8.876731484302294e-31,9.322627599851688e-31
1194,3.944304526105059e-30,8.884435204079843e-31,9.290223828537373e-31
1195,3.944304526105059e-30,8.83227259524233e-31,9.314839620639073e-31
1196,3.944304526105059e-30,8.80362438731957e-31,9.313067765090236e-31
1197,3.944304526105059e-30,8.809131343254302e-31,9.343516717510997e-31
1198,3.944304526105059e-30,8.819603587326907e-31,9.37038103282277e-31
1199,3.944304526105059e-30,8.774590993407932e-31,9.426851706204634e-31
1200,3.944304526105059e-30,8.763486803572324e-31,9.498233892180917e-31
1201,3.944304526105059e-30,8.77512062414264e-31,9.421995955332348e-31
1202,3.944304526105059e-30,8.767699775325672e-31,9.450271014328382e-31
1203,3.944304526105059e-30,8.7489460324922e-31,9.32075222556834e-31
1204,3.944304526105059e-30,8.752196039273354e-31,9.3793390144766e-31
1205,3.944304526105059e-30,8.770642837021938e-31,9.399041277807681e-31
1206,3.944304526105059e-30,8.736138598362026e-31,9.456684361043192e-31
1207,3.944304526105059e-30,8.731739052145316e-31,9.305294230352203e-31
1208,3.944304526105059e-30,8.739924254408962e-31,9.261048397292337e-31
1209,3.944304526105059e-30,8.752292335770574e-31,9.250905968722708e-31
1210,3.944304526105059e-30,8.755205304811459e-31,9.185301572579587e-31
1211,3.944304526105059e-30,8.745653895993515e-31,9.10156213859763e-31
1212,3.944304526105059e-30,8.708820485807109e-31,9.117593097972223e-31
1213,3.944304526105059e-30,8.702145934843592e-31,9.159243740432028e-31
1214,3.944304526105059e-30,8.705883442641917e-31,9.177944520192028e-31
1215,3.944304526105059e-30,8.692997767607753e-31,9.17243395313865e-31
1216,3.944304526105059e-30,8.719671897337515e-31,9.195123815295962e-31
1217,3.944304526105059e-30,8.726298300052422e-31,9.205851245086199e-31
1218,3.944304526105059e-30,8.6917459131439e-31,9.261296360772676e-31
1219,3.944304526105059e-30,8.717583467054071e-31,9.239766871406857e-31
1220,3.944304526105059e-30,8.731395995873973e-31,9.183305827674715e-31
1221,3.944304526105059e-30,8.728368674742638e-31,9.20356661068967e-31
1222,3.944304526105059e-30,8.75667984492513e-31,9.191984549486611e-31
1223,3.944304526105059e-30,8.739924254408962e-31,9.243965398685622e-31
1224,3.944304526105059e-30,8.71628346434161e-31,9.293536428041718e-31
1225,3.944304526105059e-30,8.704144087160893e-31,9.251880970757053e-31
1226,3.944304526105059e-30,8.727502006267665e-31,9.280334178272944e-31
1227,3.944304526105059e-30,8.74175388785613e-31,9.274209721049792e-31
1228,3.944304526105059e-30,8.692257488285378e-31,9.374386967107095e-31
1229,3.944304526105059e-30,8.674099580028453e-31,9.19676085574869e-31
1230,3.944304526105059e-30,8.682573671783756e-31,9.220813313341657e-31
1231,3.944304526105059e-30,8.682573671783756e-31,9.206891247256168e-31
1232,3.944304526105059e-30,8.672950040592896e-31,9.189904545146673e-31
1233,3.944304526105059e-30,8.65725371154614e-31,9.168892649453407e-31
1234,3.944304526105059e-30,8.661219923525363e-31,9.162633377134148e-31
1235,3.944304526105059e-30,8.676121806470058e-31,9.17168524787277e-31
1236,3.944304526105059e-30,8.661346312677962e-31,9.229097219514952e-31
1237,3.944304526105059e-30,8.685324140485585e-31,9.242037061328804e-31
1238,3.944304526105059e-30,8.651493977306207e-31,9.270540824505735e-31
1239,3.944304526105059e-30,8.660479644202988e-31,9.287768267858278e-31
1240,3.944304526105059e-30,8.674201895056747e-31,9.235228898975395e-31
1241,3.944304526105059e-30,8.675255137995084e-31,9.206929765855055e-31
1242,3.944304526105059e-30,8.71139039857665e-31,9.185975648060123e-31
1243,3.944304526105059e-30,8.747188621417948e-31,9.168013943916281e-31
1244,3.944304526105059e-30,8.684168582518952e-31,9.216174229588114e-31
1245,3.944304526105059e-30,8.70676816671012e-31,9.213439409067084e-31
1246,3.944304526105059e-30,8.714832998352242e-31,9.2446587334656e-31
1247,3.944304526105059e-30,8.683109321049538e-31,9.23560445531455e-31
1248,3.944304526105059e-30,8.69463480806048e-31,9.263590624818927e-31
1249,3.944304526105059e-30,8.741892314070883e-31,9.285177892083079e-31
1250,3.944304526105059e-30,8.759346054191893e-31,9.288242528107084e-31
1251,3.944304526105059e-30,8.750468720854483e-31,9.283637148127569e-31
1252,3.944304526105059e-30,8.803136886302398e-31,9.199303083275283e-31
1253,3.944304526105059e-30,8.81035912359385e-31,9.190231953237219e-31
1254,3.944304526105059e-30,8.802902163590424e-31,9.158665961448711e-31
1255,3.944304526105059e-30,8.773194694198252e-31,9.187234724761265e-31
1256,3.944304526105059e-30,8.767699775325672e-31,9.178606558610411e-31
1257,3.944304526105059e-30,8.766261346398458e-31,8.41049754854017e-31
1258,3.944304526105059e-30,8.756005769444596e-31,8.42282350018425e-31
1259,3.944304526105059e-30,8.736216839266016e-31,8.416605153876309e-31
1260,3.944304526105059e-30,8.724077462085301e-31,8.394707330408626e-31
1261,3.944304526105059e-30,8.753502060516892e-31,8.389167874406082e-31
1262,3.944304526105059e-30,8.736505728757675e-31,8.350418163925011e-31
1263,3.944304526105059e-30,8.779068780528632e-31,8.320481990351942e-31
1264,3.944304526105059e-30,8.747886771022789e-31,8.306189182752158e-31
1265,3.944304526105059e-30,8.751431685826676e-31,8.237096445997266e-31
1266,3.944304526105059e-30,8.736457580509064e-31,8.068242945535546e-31
1267,3.944304526105059e-30,8.700773709758215e-31,8.117332492405547e-31
1268,3.944304526105059e-30,8.690879244668926e-31,8.1337630822436e-31
1269,3.944304526105059e-30,8.704144087160893e-31,8.056598291609295e-31
1270,3.944304526105059e-30,8.681713021839859e-31,8.171415012656371e-31
1271,3.944304526105059e-30,8.674442636299796e-31,8.175555762036803e-31
1272,3.944304526105059e-30,8.678721811894982e-31,8.141647357953435e-31
1273,3.944304526105059e-30,8.70997604377374e-31,8.096233929864785e-31
1274,3.944304526105059e-30,8.718612635868101e-31,8.086077056820572e-31
1275,3.944304526105059e-30,8.739972402657573e-31,8.058401443519727e-31
1276,3.944304526105059e-30,8.757323827750286e-31,8.084668720548739e-31
1277,3.944304526105059e-30,8.745316858253246e-31,8.026053042691313e-31
1278,3.944304526105059e-30,8.761440503006413e-31,8.03638806425538e-31
1279,3.944304526105059e-30,8.764287268205461e-31,7.977509978443033e-31
1280,3.944304526105059e-30,8.761157632045832e-31,8.002701142115617e-31
1281,3.944304526105059e-30,8.778972484031414e-31,7.983001286196966e-31
1282,3.944304526105059e-30,8.763805785719365e-31,7.991745008144486e-31
1283,3.944304526105059e-30,8.75687243791957e-31,8.005060406297493e-31
1284,3.944304526105059e-30,8.733442296439885e-31,8.063213860968265e-31
1285,3.944304526105059e-30,8.71069224897181e-31,8.13694808888913e-31
1286,3.944304526105059e-30,8.737613138475698e-31,8.186514303420365e-31
1287,3.944304526105059e-30,8.716951521291069e-31,8.169457786350386e-31
1288,3.944304526105059e-30,8.707327890100208e-31,8.165018517828575e-31
1289,3.944304526105059e-30,8.67078336940546e-31,8.132325857022601e-31
1290,3.944304526105059e-30,8.692203321505692e-31,8.108752474503302e-31
1291,3.944304526105059e-30,8.702272323996191e-31,8.087403541069769e-31
1292,3.944304526105059e-30,8.785634997932778e-31,8.071418322531355e-31
1293,3.944304526105059e-30,8.779953504596836e-31,8.098788194453528e-31
1294,3.944304526105059e-30,8.846331883836357e-31,7.999853173210354e-31
1295,3.944304526105059e-30,8.870791194130074e-31,8.03871843948809e-31
1296,3.944304526105059e-30,8.835065193661692e-31,8.03599084120435e-31
1297,3.944304526105059e-30,8.770739133519158e-31,8.041241407715237e-31
1298,3.944304526105059e-30,8.762650227752732e-31,8.105182281868893e-31
1299,3.944304526105059e-30,8.7555242869585e-31,8.115794155862467e-31
1300,3.944304526105059e-30,8.728898305477346e-31,8.022692294938357e-31
1301,3.944304526105059e-30,8.733899704801675e-31,8.035374543622147e-31
1302,3.944304526105059e-30,8.72879599044905e-31,8.05647551357534e-31
1303,3.944304526105059e-30,8.740213143900621e-31,8.041299185613569e-31
1304,3.944304526105059e-30,8.72879599044905e-31,8.135323085498553e-31
1305,3.944304526105059e-30,8.72725524649354e-31,8.130469742038698e-31
1306,3.944304526105059e-30,8.718227449879224e-31,8.232081805904569e-31
1307,3.944304526105059e-30,8.703235288968385e-31,8.25238110751841e-31
1308,3.944304526105059e-30,8.681905614834296e-31,8.265051319140047e-31
1309,3.944304526105059e-30,8.68744266342441e-31,8.310852340630006e-31
1310,3.944304526105059e-30,8.673232911553477e-31,8.262492239726443e-31
1311,3.944304526105059e-30,8.710018173491274e-31,8.236701630358667e-31
1312,3.944304526105059e-30,8.709536691005177e-31,8.251514439043435e-31
1313,3.944304526105059e-30,8.689145907718978e-31,8.259629826346598e-31
1314,3.944304526105059e-30,8.676531066583241e-31,8.191596351061117e-31
1315,3.944304526105059e-30,8.66625743403615e-31,8.17673780154017e-31
1316,3.944304526105059e-30,8.64966434385904e-31,8.175389650579099e-31
1317,3.944304526105059e-30,8.654557409623998e-31,8.148573483515937e-31
1318,3.944304526105059e-30,8.665240302284271e-31,8.14754070358326e-31
1319,3.944304526105059e-30,8.645210630862644e-31,8.187477268392559e-31
1320,3.944304526105059e-30,8.66616113753893e-31,8.205973418095968e-31
1321,3.944304526105059e-30,8.686040345683653e-31,8.180628180027833e-31
1322,3.944304526105059e-30,8.70462556964699e-31,8.212820099048266e-31
1323,3.944304526105059e-30,8.732990906609169e-31,8.194369690181036e-31
1324,3.944304526105059e-30,8.754802063229354e-31,8.214986770235701e-31
1325,3.944304526105059e-30,8.753550208765501e-31,8.224146974533692e-31
1326,3.944304526105059e-30,8.704432976652552e-31,8.239975711264125e-31
1327,3.944304526105059e-30,8.693076008511743e-31,8.23606848088945e-31
1328,3.944304526105059e-30,8.655183336855923e-31,8.167830375547379e-31
1329,3.944304526105059e-30,8.70751446456357e-31,8.181051884615598e-31
1330,3.944304526105059e-30,8.69030146568561e-31,8.181697071146968e-31
1331,3.944304526105059e-30,8.707345945693437e-31,8.220121780949924e-31
1332,3.944304526105059e-30,8.727453858019056e-31,8.21532380797597e-31
1333,3.944304526105059e-30,8.727164968527396e-31,8.173078534645835e-31
1334,3.944304526105059e-30,8.725545983667896e-31,8.113133965126782e-31
1335,3.944304526105059e-30,8.75450715520662e-31,8.080932416456627e-31
1336,3.944304526105059e-30,8.761536799503633e-31,8.098229674769656e-31
1337,3.944304526105059e-30,8.733039054857778e-31,8.133840119441376e-31
1338,3.944304526105059e-30,8.75696873441679e-31,8.127462883913024e-31
1339,3.944304526105059e-30,8.789583154318772e-31,8.19115579458634e-31
1340,3.944304526105059e-30,8.736042301864806e-31,8.169681675706421e-31
1341,3.944304526105059e-30,8.726870060504662e-31,8.190308385410809e-31
1342,3.944304526105059e-30,8.719461248749847e-31,8.142870323468122e-31
1343,3.944304526105059e-30,8.709205671795986e-31,8.122349539910675e-31
1344,3.944304526105059e-30,8.69636814501043e-31,8.10676154442329e-31
1345,3.944304526105059e-30,8.711558917446784e-31,8.122843059458924e-31
1346,3.944304526105059e-30,8.728898305477346e-31,8.137210496844053e-31
1347,3.944304526105059e-30,8.71591633394596e-31,8.159069801712847e-31
1348,3.944304526105059e-30,8.732479331467691e-31,8.16261351281052e-31
1349,3.944304526105059e-30,8.717529300274384e-31,8.174648167550511e-31
1350,3.944304526105059e-30,8.73867239994511e-31,8.167676301151828e-31
1351,3.944304526105059e-30,8.757684939614858e-31,8.177739285111252e-31
1352,3.944304526105059e-30,8.74615343407284e-31,8.14564607000047e-31
1353,3.944304526105059e-30,8.748735383904533e-31,8.130103815349263e-31
1354,3.944304526105059e-30,8.735440448757185e-31,8.152432565642003e-31
1355,3.944304526105059e-30,8.747766400401265e-31,8.127927514512106e-31
1356,3.944304526105059e-30,8.783227585502294e-31,8.157721650751777e-31
1357,3.944304526105059e-30,8.775072475894029e-31,8.15365553115669e-31
1358,3.944304526105059e-30,8.743053890568591e-31,8.215711401377277e-31
1359,3.944304526105059e-30,8.746996028423509e-31,8.226400312568625e-31
1360,3.944304526105059e-30,8.72528718683162e-31,8.28371598771359e-31
1361,3.944304526105059e-30,8.773628028435738e-31,8.27461356131393e-31
1362,3.944304526105059e-30,8.800849844493438e-31,8.250038695223549e-31
1363,3.944304526105059e-30,8.795102147315657e-31,8.232474214130737e-31
1364,3.944304526105059e-30,8.79957391590528e-31,8.242450531242664e-31
1365,3.944304526105059e-30,8.77937572561352e-31,8.187099304640973e-31
1366,3.944304526105059e-30,8.754320580743257e-31,8.155680165010727e-31
1367,3.944304526105059e-30,8.752605299386537e-31,8.131131780457081e-31
1368,3.944304526105059e-30,8.768590517924952e-31,8.171152604701447e-31
1369,3.944304526105059e-30,8.771028023010817e-31,8.21359047102602e-31
1370,3.944304526105059e-30,8.801313271386305e-31,8.209586944154125e-31
1371,3.944304526105059e-30,8.763853933967974e-31,8.180628180027833e-31
1372,3.944304526105059e-30,8.770931726513597e-31,8.103891908806154e-31
1373,3.944304526105059e-30,8.749168718142021e-31,8.144767364463343e-31
1374,3.944304526105059e-30,8.744209448535224e-31,8.150460894861438e-31
1375,3.944304526105059e-30,8.745413154750466e-31,8.15569942431017e-31
1376,3.944304526105059e-30,8.744323800625672e-31,8.061981265803858e-31
1377,3.944304526105059e-30,8.745671951586742e-31,8.08671983593951e-31
1378,3.944304526105059e-30,8.730649698020522e-31,8.054356990636514e-31
1379,3.944304526105059e-30,8.756457159275312e-31,8.046150121660994e-31
1380,3.944304526105059e-30,8.764449768544518e-31,8.061194041939089e-31
1381,3.944304526105059e-30,8.770516447869339e-31,8.05463384306602e-31
1382,3.944304526105059e-30,8.763276154984657e-31,8.069725911592725e-31
1383,3.944304526105059e-30,8.773501639283138e-31,8.038082882606442e-31
1384,3.944304526105059e-30,8.794716961326778e-31,8.044476970021807e-31
1385,3.944304526105059e-30,8.79812946844699e-31,8.106164506140531e-31
1386,3.944304526105059e-30,8.800922066866351e-31,8.104623762185021e-31
1387,3.944304526105059e-30,8.802366514324642e-31,8.187920232279769e-31
1388,3.944304526105059e-30,8.888961139449154e-31,8.233275882470089e-31
1389,3.944304526105059e-30,8.908581550757599e-31,8.16544462982877e-31
1390,3.944304526105059e-30,8.85186893242647e-31,8.161188324651674e-31
1391,3.944304526105059e-30,8.87442036836903e-31,8.173194090442499e-31
1392,3.944304526105059e-30,8.816576266195574e-31,8.13898957463018e-31
1393,3.944304526105059e-30,8.84300965468229e-31,8.090025213206566e-31
1394,3.944304526105059e-30,8.855143013331928e-31,8.185898005838162e-31
1395,3.944304526105059e-30,8.831213333772918e-31,8.145845885232198e-31
1396,3.944304526105059e-30,8.815468856477552e-31,8.137333274878008e-31
1397,3.944304526105059e-30,8.830099905523819e-31,8.15897350521563e-31
1398,3.944304526105059e-30,8.845916605192098e-31,8.224809012952075e-31
1399,3.944304526105059e-30,8.79812946844699e-31,8.195315803266216e-31
1400,3.944304526105059e-30,8.814650336251187e-31,8.211125280697205e-31
1401,3.944304526105059e-30,8.801168826640476e-31,8.231819397949645e-31
1402,3.944304526105059e-30,8.801596142346888e-31,8.267102434530819e-31
1403,3.944304526105059e-30,8.796594743022557e-31,8.255212224536658e-31
1404,3.944304526105059e-30,8.801235030482315e-31,8.258871491430995e-31
1405,3.944304526105059e-30,8.818887382128839e-31,8.356041879362622e-31
1406,3.944304526105059e-30,8.855287458077758e-31,8.322273105200223e-31
1407,3.944304526105059e-30,8.896737081599616e-31,8.286835994223497e-31
1408,3.944304526105059e-30,8.926595014268695e-31,8.255000372242776e-31
1409,3.944304526105059e-30,8.93945059664748e-31,8.259718900606525e-31
1410,3.944304526105059e-30,8.947196446142562e-31,8.267169842078874e-31
1411,3.944304526105059e-30,8.94096124794761e-31,8.169303711954836e-31
1412,3.944304526105059e-30,8.941129766817742e-31,8.185327449092137e-31
1413,3.944304526105059e-30,8.914768600703942e-31,8.184585966063549e-31
1414,3.944304526105059e-30,8.89573198690989e-31,8.188139306810942e-31
1415,3.944304526105059e-30,8.853499954348123e-31,8.246408317278378e-31
1416,3.944304526105059e-30,8.797840578955333e-31,8.258127600989975e-31
1417,3.944304526105059e-30,8.830388795015476e-31,8.253787036377812e-31
1418,3.944304526105059e-30,8.847342997057161e-31,8.278041716614939e-31
1419,3.944304526105059e-30,8.8276503633758e-31,8.329649416887226e-31
1420,3.944304526105059e-30,8.845724012197659e-31,8.374465806693116e-31
1421,3.944304526105059e-30,8.849124482255718e-31,8.340287772417534e-31
1422,3.944304526105059e-30,8.817683675913596e-31,8.38254267539739e-31
1423,3.944304526105059e-30,8.793994737597633e-31,8.375224141608719e-31
1424,3.944304526105059e-30,8.7764206268551e-31,8.298006387900943e-31
1425,3.944304526105059e-30,8.767946535099796e-31,8.326421076817946e-31
1426,3.944304526105059e-30,8.823479521339988e-31,8.299303983200974e-31
1427,3.944304526105059e-30,8.84716845965595e-31,8.311591416246165e-31
1428,3.944304526105059e-30,8.84748744180299e-31,8.224568271709027e-31
1429,3.944304526105059e-30,8.886746320013108e-31,8.201572668173044e-31
1430,3.944304526105059e-30,8.859759226667382e-31,8.190594867490037e-31
1431,3.944304526105059e-30,8.899650050640502e-31,8.20011136882774e-31
1432,3.944304526105059e-30,8.897898658097326e-31,8.139617909274537e-31
1433,3.944304526105059e-30,8.910994981719158e-31,8.134533454221354e-31
1434,3.944304526105059e-30,8.906806084090117e-31,8.160367397012878e-31
1435,3.944304526105059e-30,8.846572625079405e-31,8.239092190902137e-31
1436,3.944304526105059e-30,8.875750463736873e-31,8.203238597574938e-31
1437,3.944304526105059e-30,8.825694340776032e-31,8.202018039472683e-31
1438,3.944304526105059e-30,8.856298571298561e-31,8.188014121364558e-31
1439,3.944304526105059e-30,8.8658259059922e-31,8.199271181889502e-31
1440,3.944304526105059e-30,8.881329642044518e-31,8.167409078372044e-31
1441,3.944304526105059e-30,8.861450433899797e-31,8.08909835942083e-31
1442,3.944304526105059e-30,8.873198606560558e-31,8.104351724580377e-31
1443,3.944304526105059e-30,8.864580070059426e-31,7.3562049783837105e-31
1444,3.944304526105059e-30,8.83821288541455e-31,7.347432367487027e-31
1445,3.944304526105059e-30,8.833109171061924e-31,7.379865027750507e-31
1446,3.944304526105059e-30,8.848402258526573e-31,7.318235269530116e-31
1447,3.944304526105059e-30,8.826657305748226e-31,7.322619167566028e-31
1448,3.944304526105059e-30,8.793561403360147e-31,7.302057457997264e-31
1449,3.944304526105059e-30,8.791797973754816e-31,7.27697222047162e-31
1450,3.944304526105059e-30,8.802709570595986e-31,7.251513834019251e-31
1451,3.944304526105059e-30,8.845417067112774e-31,7.228556749082155e-31
1452,3.944304526105059e-30,8.815083670488675e-31,7.1828327647899715e-31
1453,3.944304526105059e-30,8.818502196139961e-31,7.1827773943040705e-31
1454,3.944304526105059e-30,8.834005932192279e-31,7.197672055011475e-31
1455,3.944304526105059e-30,8.819513309360764e-31,7.194429270467614e-31
1456,3.944304526105059e-30,8.75696873441679e-31,7.19063518847717e-31
1457,3.944304526105059e-30,8.75841318187508e-31,7.160378829050847e-31
1458,3.944304526105059e-30,8.776775720188597e-31,7.148512693180991e-31
1459,3.944304526105059e-30,8.756818271139884e-31,7.154752706200806e-31
1460,3.944304526105059e-30,8.720707084682624e-31,7.1759090466399e-31
1461,3.944304526105059e-30,8.698709353599076e-31,7.161454942407273e-31
1462,3.944304526105059e-30,8.72345755338445e-31,7.21619950107648e-31
1463,3.944304526105059e-30,8.706509369873844e-31,7.196066310920343e-31
1464,3.944304526105059e-30,8.699907041283241e-31,7.170913665846645e-31
1465,3.944304526105059e-30,8.698613057101856e-31,7.256297362518623e-31
1466,3.944304526105059e-30,8.681616725342639e-31,7.258331626022382e-31
1467,3.944304526105059e-30,8.677566253928349e-31,7.288587985448705e-31
1468,3.944304526105059e-30,8.671313000140167e-31,7.269239611744905e-31
1469,3.944304526105059e-30,8.677379679464987e-31,7.249855126854648e-31
1470,3.944304526105059e-30,8.692034802635559e-31,7.278303519545677e-31
1471,3.944304526105059e-30,8.705034829760173e-31,7.357151091468891e-31
1472,3.944304526105059e-30,8.713316328521037e-31,7.395002837113391e-31
1473,3.944304526105059e-30,8.7091515050163e-31,7.406442860983052e-31
1474,3.944304526105059e-30,8.701453803769828e-31,7.48620765704228e-31
1475,3.944304526105059e-30,8.727544135985199e-31,7.410634166024524e-31
1476,3.944304526105059e-30,8.731402014405048e-31,7.413638616737768e-31
1477,3.944304526105059e-30,8.771653950242742e-31,7.430979208474545e-31
1478,3.944304526105059e-30,8.795072054660276e-31,7.4582022282384586e-31
1479,3.944304526105059e-30,8.758070125603735e-31,7.518409205712434e-31
1480,3.944304526105059e-30,8.748657143000543e-31,7.575647843659622e-31
1481,3.944304526105059e-30,8.807765136700003e-31,7.487555808003351e-31
1482,3.944304526105059e-30,8.802390588448946e-31,7.51933124467331e-31
1483,3.944304526105059e-30,8.802390588448946e-31,7.435360699098026e-31
1484,3.944304526105059e-30,8.81108736585407e-31,7.430991245536698e-31
1485,3.944304526105059e-30,8.781379896461898e-31,7.410246572623216e-31
1486,3.944304526105059e-30,8.808920694666634e-31,7.330611776835234e-31
1487,3.944304526105059e-30,8.82762027072042e-31,7.379954102010436e-31
1488,3.944304526105059e-30,8.760694205152963e-31,7.401158590698139e-31
1489,3.944304526105059e-30,8.802468829352938e-31,7.344803473112938e-31
1490,3.944304526105059e-30,8.7847442553335e-31,7.315242855879025e-31
1491,3.944304526105059e-30,8.784094253977268e-31,7.332114002191857e-31
1492,3.944304526105059e-30,8.718401987280434e-31,7.3599798010747095e-31
1493,3.944304526105059e-30,8.700773709758215e-31,7.3247738016913105e-31
1494,3.944304526105059e-30,8.67997968488991e-31,7.359902763876934e-31
1495,3.944304526105059e-30,8.692203321505692e-31,7.331793816338603e-31
1496,3.944304526105059e-30,8.704432976652552e-31,7.369842969802403e-31
1497,3.944304526105059e-30,8.706124183884966e-31,7.358980724916058e-31
1498,3.944304526105059e-30,8.739250178928427e-31,7.421323077215874e-31
1499,3.944304526105059e-30,8.736120542768798e-31,7.417894921914864e-31


==> Algo1vsIfca_ifca_cl_mismatch.csv <==
0,2.008200032993951,8.000889654511406,10.891078859058316
1,1.7551595352231888,7.715537540072583,8.399522849871756
2,1.6059079239159135,7.253736516927835,8.105418599556668
3,1.5377128118600394,6.910432785652221,7.632864800508337
4,1.4566437591260846,6.346196086475763,7.596920200437864
5,1.3745812189209508,5.866587875497671,7.492823156561323
6,1.2530944938021484,5.3178088284893885,7.226652513608104
7,1.2304673948180216,4.8723145124272005,6.895989419670005
8,1.301280437126382,4.337684228063077,6.951213280645095
9,1.3608735045528348,4.236270145440881,6.997815650407123
10,1.439091180914191,4.013719872380679,7.022890481921112
11,1.480664949144782,3.6681931270512167,6.971683376189834
12,1.5312113875154405,3.6830258056528984,6.745400700076482
13,1.5022897749613198,3.7133950865122065,6.632664137828702
14,1.4814878469653134,3.544334670397344,6.706667878264938
15,1.5816127697719695,3.4540132508169292,6.762196471291756
16,1.6118887630682703,3.352549358251049,6.649388363346535
17,1.666450419683225,3.527213177370741,6.570201127371093
18,1.7017169059947956,3.439119610217959,6.717655779628628
19,1.7231540875232083,3.3943174323538576,6.601893919021413
20,1.7033289218376095,3.6181498844011974,6.561458957889483
21,1.7321035443746131,3.64499449443215,6.226254033612109
22,1.7803713148457285,3.634879983432574,6.412310173587257
23,1.7692536401257577,3.6057121004133705,6.300648361941071
24,1.800065470586856,3.6172149192832252,6.323868426960038
25,1.8408652570092485,3.585257199731842,6.329285180137391
26,1.802616653888867,3.5324171185009647,6.241923855315204
27,1.7622208784714901,3.686235907980479,5.840560531789772
28,1.8281702448517863,3.675514204923002,6.221177342700714
29,1.791316135501747,3.7442794699067576,6.388003155483647
30,1.7532148010087771,3.366157343682007,6.533160096872043
31,1.8306783141462013,3.3684758718484495,6.2705877896299285
32,1.8104329582987315,3.545629366931889,6.207552379200495
33,1.83121912077951,3.5081283214139,6.328715390251708
34,1.763163537952949,3.483633547078709,6.352625982733756
35,1.7535919454159663,3.5152682709716325,6.299328733604946
36,1.7287227661284663,3.8477813707175335,6.410238648716465
37,1.716886260143631,3.980592168848966,6.2725053853543855
38,1.68753095336641,4.0372940555552805,6.156297496752249
39,1.680427563407536,3.822061652198728,6.122486659226598
40,1.6487174468627865,3.7255973518731325,6.400521829920467
41,1.673067053645803,3.651846417643823,6.46209678022488
42,1.6280322705220145,3.870063084978213,6.3412772802563335
43,1.6610913014743212,3.8099760002925827,6.238082558437172
44,1.647664310683116,3.953978103016617,6.393848840775178
45,1.772620716201278,3.9450252418543763,6.735650512423728
46,1.6882961350442516,4.055133291916139,6.759175747733856
47,1.7021863418511112,3.924513412091082,6.614707343568666
48,1.8552464457309445,4.081587084945123,6.355942596624632
49,1.758674903676145,4.146071856689682,6.479013157811874
50,1.7884552443794832,3.8312558056874386,6.614103531226455
51,1.7671610789979475,3.7384243599749154,6.712808154033664
52,1.7892880379069906,3.8808748653591807,6.6970079745736
53,1.8097645024664613,3.956820512365552,6.949960623646513
54,1.8951930208357002,3.9386912846447673,6.714351418110595
55,1.8552408760224999,4.009898443316619,7.0290648556707644
56,1.774892557969814,4.071228104599593,7.031858887885735
57,1.7889581072110907,3.966216860963,7.176205909462231
58,1.7389554867060444,4.062612119745745,7.207841354036902
59,1.6745781462243798,4.065112922167793,7.545978912896994
60,1.6829013364492598,4.258586604954103,7.420197214229315
61,1.642214286000667,4.1854580343179375,7.358751888717729
62,1.6884255303211586,4.2506386565446395,7.156291428194539
63,1.678188856129769,4.175178224025504,6.91267617983187
64,1.7352362046353136,4.0424342889761915,6.779568642510531
65,1.7692226165379195,3.9510312020951472,7.102752363699483
66,1.769791729434629,3.79237745874757,7.1121753696636905
67,1.8099635851860325,4.019753144393541,6.788727489011467
68,1.789503588485763,3.969586947376642,6.904567506273014
69,1.7036262428877276,4.196346458809757,6.641277619581906
70,1.7299588355542506,4.166591950437214,6.819637587870532
71,1.7787219476661662,4.008728692305261,7.086151141827303
72,1.77431121026384,4.385899772392106,7.2391165077892925
73,1.7522735343913092,4.422333573968886,7.1595217841882
74,1.8379279915690123,4.158353215903528,7.211408707060944
75,1.9225340969379725,4.177463212590564,7.352480565140778
76,1.8535257928561175,3.9423789168100223,7.274130361146031
77,1.9089244655905988,4.044731919346029,6.907459516323306
78,1.892081692824132,3.8162985186726557,6.959907401703377
79,1.832542400693662,3.6586468942932626,7.0843099290225355
80,1.8293018912617034,3.5610002428158642,6.9953428627880605
81,1.8366012189572165,3.685816549744998,7.04270668257325
82,1.8833743997371104,3.6769057589709435,7.13890049461285
83,1.8060793801918482,3.619850896517984,7.175410893257856
84,1.730532037928642,3.5382861868384277,7.156426385194948
85,1.7896083117371009,3.6890345379775247,7.386625044300271
86,1.7462429507814163,3.681907701078688,7.322951530679924
87,1.7386964990268983,3.5051562334745237,7.2120868572902275
88,1.7096762618832375,3.3479594826451256,7.181425029531507
89,1.774907798678913,3.263044416221276,7.463569544766289
90,1.76208236076473,3.0630754528411295,7.345386887528569
91,1.835014619853572,3.294464509358199,7.308330047544729
92,1.8974666412003884,3.3979731829582085,7.1294525943819345
93,1.8851290282219155,3.462647495179322,7.111756943476609
94,1.9099078825294078,3.3257094043565814,7.354470782323996
95,1.886111064791541,3.063700239596411,7.747053395834564
96,1.9119393556035096,3.1177520269710746,7.921730065492625
97,1.8382169829821016,3.2720471781163383,7.844398246154486
98,1.892167097184986,3.2189777316796366,7.6856775042937135
99,1.945554822281804,3.376810706402174,7.715749362524986
100,1.9424620766910485,3.2544743852879465,7.554109704765153
101,1.9068683698496118,3.1040638174497914,8.094112858898937
102,1.9439998008150141,2.8414231813549646,8.179977893681627
103,1.8888068636935347,2.907997262941764,8.06496394783514
104,1.9792342590431082,2.9949317975228884,7.860889487177879
105,1.8713515099602822,3.2454336847515357,7.82119407534282
106,1.9610064165930357,3.4918512663161563,7.668713560938886
107,1.897259811523792,3.522697987099469,7.68708040261457
108,1.928639664880338,3.38784896351033,7.41300145330913
109,1.9129150218376112,3.4475949316596277,7.194154891660877
110,1.9599300017871661,3.6581975539178515,7.115150467321871
111,1.9364736574267907,3.4415508580880925,6.823960706606544
112,1.9115274752052838,3.4577369601908137,6.799953051742413
113,1.9378237591464877,3.1039270369987495,6.817738240742493
114,1.9066918241489321,2.971024812233446,6.882207641583546
115,1.9241196226878543,3.068399168518312,6.529438730258395
116,1.830521050007897,3.059836016093509,6.7126175952945575
117,1.8679703567747825,3.067385641413426,6.715722453426511
118,1.8918324174947039,3.0101129535111006,6.718710055439916
119,1.874288049659572,3.0482560482306287,6.9165033210996345
120,1.8923501928575677,3.0517879863734105,7.216880861773311
121,1.815337994713022,3.1422749354645343,6.987432806847286
122,1.7031838629225415,3.152702687196297,6.926035907247813
123,1.6575119968189178,2.981929718035821,7.164152616350144
124,1.6605429814642796,2.9656891815315474,7.425432894908125
125,1.7123067920731092,3.0650747776574727,7.635191712057088
126,1.6727784857499222,3.130921667883275,7.720528718955952
127,1.6627287870935645,3.0048851003713883,7.781004095123482
128,1.7425575447456398,2.9635544762746022,7.773976479503483
129,1.7962243092147014,3.2569342530988896,8.100873304443661
130,1.7889085866163446,3.394160759736722,7.849515581511394
131,1.7336701524089089,3.4126124042341175,7.8053796973866865
132,1.7935380747914311,3.4101565929860334,7.714823892468161
133,1.735040761201991,3.396497283633515,7.485914132815358
134,1.688545245936428,3.3888298002063726,7.5074599549784065
135,1.6281843721913476,3.759388698580426,7.506606678624912
136,1.5511020786465761,3.7410932147448897,7.567889233198586
137,1.5093945335868422,3.7778267413947737,7.538445521619471
138,1.5829950908330428,3.631555587789103,7.577596588763322
139,1.6135027552091168,3.5191039555495784,7.5633371976268435
140,1.646695192962684,3.3269456746628423,7.214006054569676
141,1.527533469059965,3.1587583794587717,7.377351489679951
142,1.5967931458779105,3.30272847299589,7.261564406402997
143,1.5957643938106216,3.2805308870707655,7.4381596862683805
144,1.687513983024597,3.285980675806519,7.482697176699098
145,1.688404793688254,3.3811854926817673,7.697695761061491
146,1.7650699590144283,3.4274061558043143,7.8536913620724205
147,1.7356839445320649,3.6192413869616664,7.753946278153039
148,1.6770356338412962,3.7481063415818126,7.808387314692185
149,1.6362841516335904,3.7065880886172002,7.899570152748367
150,1.663977626470939,3.6003333863623084,7.865615308010117
151,1.6209659177195432,3.744923238109108,7.825322166689654
152,1.6632133006012033,3.650793310349561,7.703527706618362
153,1.5849849252908914,3.5520230594279925,7.488954454336547
154,1.6452443171017936,3.653412300085216,7.718801169030851
155,1.6231139644237884,3.5965494421565465,7.660518572751308
156,1.6512464568433098,3.612629056334554,7.634333704317344
157,1.6386745196278218,3.5232227850837448,7.600653297485769
158,1.678325203727255,3.332348062925761,7.679773862750414
159,1.7373018934683278,3.3073533973759046,7.647121190424387
160,1.7518015581364508,3.127419634161476,7.443826079207551
161,1.7183662780097968,2.953634680391615,7.5197438446078415
162,1.6824301529764147,2.9133202205033495,7.5901807357593505
163,1.658545267689315,2.7000116536771683,7.656269024503883
164,1.7288618618658176,2.944666219779107,7.452946472645399
165,1.739880419232374,3.0556000759393105,7.507534564194243
166,1.843725169950665,3.3100740905893944,7.625647516206341
167,1.8287394991123933,3.054817400750889,7.758039731829118
168,1.801103333673331,3.00180244194554,7.660058978541661
169,1.7877027291360061,2.8845836525570294,7.510823283016025
170,1.789133200981619,2.9452039571240327,7.4865187976453536
171,1.8423306954820322,3.046332607488398,7.553945841657684
172,1.8064735099928577,3.0411630415352784,7.68123353311641
173,1.877028039837122,3.0677127942302813,7.868797347413453
174,1.8825253533544712,3.416299432338227,8.02910000698654
175,1.9187927019681643,3.4154479321768862,8.029704468928825
176,1.9432563156184783,3.418555262473179,8.067049509352529
177,1.910415614784367,3.7182646026808093,8.224762906328765
178,1.9990070039382595,3.57099345577477,8.13652202911266
179,1.8975906725395888,3.5165627411216533,8.128075193815398
180,1.7752804884078337,3.5620859674663086,8.12254949377234
181,1.7834839357978352,3.7562121140607574,8.208408250165617
182,1.8131325712885353,3.8632356626938873,8.627938134940614
183,1.811563599165032,3.9146282638785186,8.537288253012692
184,1.7494141006796637,3.961072870777991,8.231561790593037
185,1.768319839782259,3.7976250657575603,8.192450452123612
186,1.7814029831953628,4.023169744119249,7.80313866242817
187,1.697060480224387,4.088718608082695,7.973066629305606
188,1.7290997378306912,4.072688177226551,7.952298137794667
189,1.7257477040992075,4.28055259602684,7.815232299494973
190,1.8323361821985378,4.155127671099899,8.125919243370456
191,1.820281698750736,4.023335436274879,8.145227085257169
192,1.8868257896016982,4.115750209417276,8.150518749004888
193,1.7672378619447497,4.24598363015166,8.043797711794896
194,1.7621267027079606,4.1221287487143385,8.066653598985537
195,1.769928306784218,4.054926015955678,8.128465433247733
196,1.7465115365563018,3.777651487970811,8.146934636889906
197,1.7589098975042599,3.682070447414728,7.724707778676788
198,1.788617765154924,3.878937305942457,7.894240434518699
199,1.8085268143823658,3.7641706599200306,8.002443354594428
200,1.7617104820244975,3.6541962375284696,8.089275531200641
201,1.8043352863675581,3.6472027715408095,8.132641998386253
202,1.9176658717762132,3.834389867665327,7.7433795634922005
203,1.833101397198775,3.77181254797109,7.871302993487485
204,1.78391037941081,3.907919213966885,7.809486173955977
205,1.8306390501402767,3.91875015463087,7.565677712346461
206,1.8801461094904737,4.006138798010537,7.845153275033224
207,1.8048667700817174,4.026785256906133,8.054764284814786
208,1.828780994887277,3.744166098105668,8.089466536864256
209,1.7994342008199884,3.8947554776408837,8.181021135660918
210,1.7548687259072717,3.8452261014880085,8.099705671590655
211,1.8225580693516341,3.961502188869054,8.13216647782939
212,1.8413554139549073,4.060906740381951,8.156816924953992
213,1.810661525143267,4.02715339424926,8.157491672049854
214,1.8643568252816038,4.060049993733111,8.366104811839671
215,1.8736822240480024,4.1132319812897835,8.066091769334445
216,1.7851232260738379,4.079809437384354,8.21775904850242
217,1.7912413330964525,4.042560452413746,8.068509924029764
218,1.836394780599812,3.8308895369619584,7.977591061469416
219,1.8464821601974808,4.275197830239149,8.188521083307432
220,1.7990233145420036,4.083484828718963,8.250702277537814
221,1.7630762781007103,3.8090417717685603,8.356335381755366
222,1.7357331746674602,3.5877920258789855,8.282237946485019
223,1.6852616031614127,3.7264842943425505,8.034389418397115
224,1.6638055886939558,3.5962617862095043,7.867567058733058
225,1.6993888189608872,3.8934065584071873,7.882963530593659
226,1.7691354016334473,4.003457972961895,8.23544385824214
227,1.8049408608923663,3.8724461523980467,8.440975385407723
228,1.7771892456419551,3.8298063801359086,8.151486421754207
229,1.7633641908447157,4.025502434101051,8.202045485965346
230,1.7345061006029832,4.024727027266478,8.231458352448477
231,1.8117754286751961,4.16847038797991,8.192356337722432
232,1.9078339954202987,4.301864126479511,8.444616660602689
233,1.925424283144882,4.291743467456939,8.203026534022811
234,1.883015606463841,4.4816580835283215,7.989961335049373
235,1.8875643684851546,4.271978050589154,7.728479872762038
236,1.9327842635362762,4.256801837309096,7.792016545166606
237,1.8492027483372597,4.500201894855499,7.753217905440925
238,1.9016841865407366,4.119076921254087,7.634369055655792
239,1.9902021993963714,4.151028752903487,7.612484339966012
240,1.9964375193234822,3.9139521603772573,7.830265024302697
241,1.9225863745114755,3.8802695340474984,8.006741134260698
242,1.8942414583433287,3.8185388507047526,7.942316356443895
243,1.9136742426431155,3.6813115823991667,7.880847730466459
244,1.850609754337249,3.965329495630141,7.968758908148852
245,1.7899585200912147,4.080996210565202,7.990700180707511
246,1.7911647386441099,4.2086175162582045,8.228156954994187
247,1.7160657309320837,4.300707276804177,7.944730127970818
248,1.7502711209515378,4.016100986774232,7.979486395975766
249,1.8013222776632203,4.108935203379976,7.859893480184578
250,1.7890286486946017,3.9423552612003405,8.00974785480221
251,1.7557662814978867,4.053707505128394,8.031730975166697
252,1.708411382830879,4.000658919529876,7.9598915433748525
253,1.7573128281835868,4.1009201238646025,8.056104352068736
254,1.6737369481769326,4.152524956641894,8.041896750793349
255,1.6809992997183687,4.112361295688002,8.167031164201138
256,1.7141680602617293,4.41620462257622,7.961607492579054
257,1.741015821178031,4.314653773956321,7.862149863105435
258,1.7515219888276425,4.255987698037667,7.940238788494239
259,1.6960076685154957,4.1276478473811915,8.2608571863802
260,1.669954299159097,4.088072365345869,8.422073238596289
261,1.6960983191765955,4.161029380277673,8.60253789730285
262,1.6278681410526126,4.287986742115004,8.463422121276743
263,1.531767220749415,4.286138196806616,8.587683668096734
264,1.5079746878673248,4.26241300776205,8.610961692305274
265,1.6192706939414614,4.345912261243726,8.651165552064413
266,1.5924457723823682,4.074414907379083,8.545602303922424
267,1.6068785517424988,4.07595361185837,8.449120477001278
268,1.6329352657620326,3.917204573114001,8.42465072685493
269,1.6342027905513885,3.9352503069068243,8.343599610102153
270,1.6707929092699154,4.007974163362609,8.47000422209325
271,1.740501884569722,4.21542668730022,8.600615955037872
272,1.8141091697358205,4.211046930860757,8.439379698265364
273,1.7809407047432488,4.287462942116123,8.171523513063521
274,1.7633759249773981,4.296163054854096,8.44920546360012
275,1.7701217369895665,4.332342942577074,8.448483854220967
276,1.7925742398591118,4.072425898784369,8.438711907549731
277,1.7594540816391415,3.9089100649360704,8.23413818708779
278,1.7779770787181857,3.766416187379094,7.71259933934981
279,1.7847341474810987,3.7534443590860853,7.513723813399235
280,1.6948565089047656,3.666544814029174,7.476098210104682
281,1.7334682842346913,3.4583839086656716,7.631113568377197
282,1.7714269225971595,3.559494428159217,7.740667575089171
283,1.652436666682592,3.5816701395666213,7.580637767954019
284,1.7179745633323722,3.7490006673716016,7.568738147325934
285,1.6900119989824312,3.8157657592293623,7.865772259829714
286,1.7030046851837293,3.7205599103550875,7.636796944811688
287,1.732108337760038,3.746095220656025,7.6310533339840285
288,1.722123942165231,3.7351183025219603,7.58803080958052
289,1.7184422421138503,3.732967869507756,7.8224053116040135
290,1.7581734014953383,3.6794081490691632,7.883401661292272
291,1.6585729141809455,3.5040983749232217,7.855139170009505
292,1.8199815081399695,3.4588547337520175,7.969332570957221
293,1.7593820624109597,3.5889000424854,8.120681593246259
294,1.6812740422878258,3.717596541778472,8.139129978743993
295,1.6305185454505418,3.6904966824694703,8.092689863490708
296,1.6033489747115257,3.732495531059827,8.223127711979156
297,1.651747217308091,3.4993921957908123,8.20136035842598
298,1.6695422794503465,3.568257191123373,8.1727032658433
299,1.6908736312638932,3.566208825076,8.052340252250696
300,1.8071428174778017,3.6036099335897176,8.040954013445637
301,1.7878603353558986,3.521379167698273,8.157056197743309
302,1.7814472409772606,3.519206145913278,8.230568809055388
303,1.8671380193999905,3.6069035224771113,8.195014713357677
304,1.7687133783067062,3.6743591765566954,8.150793356527352
305,1.8089153351683969,3.7069042887017347,8.386153908691293
306,1.7553241242172068,3.768953738843571,8.494155530652984
307,1.732791138806748,3.8295065103042183,8.545305519110942
308,1.6730587309088987,3.74976786361835,8.317530833377539
309,1.6659026211051011,3.691799246151325,8.271868129907432
310,1.7624656243609012,3.595545916269183,8.30170119500317
311,1.796716489023829,3.503660538973506,8.164874693736389
312,1.7632604577820672,3.421183172906815,8.20002850268644
313,1.8578105386966717,3.4075668081331676,7.982633071836972
314,1.7428952508659115,3.343674122591241,8.014989158014542
315,1.7065289657711313,3.5146397052597336,8.197642732009404
316,1.675924800448769,3.5937227670238565,7.9914963790526095
317,1.7572144917586794,3.5017917701719923,7.885439347283652
318,1.7845107882748776,3.387905669694002,8.06679507162691
319,1.7955760426745024,3.8662291260764787,8.004386426543313
320,1.7513033420060395,3.881863850231997,7.785825732467082
321,1.7182062681978794,3.66292097610094,8.116289321166228
322,1.659106916026398,3.5494210204770105,8.053793179161161
323,1.651214584323008,3.5407501944804087,8.132916476489683
324,1.6714894446723292,3.685626648143747,8.114217203668405
325,1.7178599635110121,3.710182364774151,7.980504771671985
326,1.6035704350313145,3.772269898440212,8.0468847563673
327,1.692199818737505,3.756536691516483,8.028523628146845
328,1.6998030003485667,3.67566045538562,8.014404929386382
329,1.790688122502246,3.784033465266048,8.177018585322388
330,1.825813806350453,3.8529097739634195,8.13992301352254
331,1.813786662461614,3.829402897882319,8.20398683267563
332,1.8417857240006232,3.6519316321073796,8.023962657338235
333,1.856084535983579,3.5635720685160095,7.9807167975499524
334,1.8305959878448308,3.580743891562281,7.859530915617881
335,1.88530581571269,3.518111636331132,7.943866611984147
336,1.8545648987453531,3.606266112999189,7.924807408407438
337,1.7608255703366638,3.3581083562839753,7.924284841474918
338,1.724475818941742,3.5564786640499384,7.706942187498633
339,1.6473626067359175,3.932007887429301,7.720390879725618
340,1.6878215613975018,3.5495397216231064,7.664994051898692
341,1.7421126249180128,3.381424016947497,7.823635642659764
342,1.7874039918202305,3.413188643057635,7.898763060974294
343,1.7836631544799268,3.3467403570392933,8.166565913087055
344,1.7172473910059838,3.2324183226106804,8.381385317287938
345,1.680272790363441,2.821124768333217,8.391074513164101
346,1.7227002106469147,2.915620109153615,8.251491090060473
347,1.6824110015057934,3.0751180530055846,8.471999466125085
348,1.6961630586175653,2.9147113365889012,8.416457376142137
349,1.745080340686212,2.936970873954014,8.24704621118368
350,1.7627607978627602,2.8150801862252046,8.329009925865057
351,1.834836123943867,2.722860516375831,8.398962626792718
352,1.713399890116553,2.7384324409234986,8.373295811574613
353,1.7811443085905123,2.8293035126999797,8.355182909206599
354,1.8086260237050507,3.2008310089340193,8.360661101726604
355,1.7304242251933548,2.98571969393179,8.11263373782865
356,1.8048730124657826,2.7686153274528156,7.9964544531648265
357,1.8438688997813089,2.7633857831153152,8.119499719874051
358,1.7271765487925717,2.9070306934059778,8.3750587598452
359,1.745251075382548,2.80930268590492,8.463267351102646
360,1.7001655254669616,2.7686002946155215,8.343720735229608
361,1.810735589304995,2.7880621273496637,8.593272811844297
362,1.8966992556041218,2.823660419070028,8.45553492589783
363,1.8765239553291655,2.626197980759595,8.375468476405096
364,1.8893506955620936,2.5814455036181885,8.361011607538977
365,1.9416365620004088,2.555164686339331,8.462493378391022
366,1.9277350876807264,2.3815608426974877,8.375820180289747
367,1.9524390158093823,2.4934793342938084,8.557498678894204
368,1.9463291323601797,2.488614999978796,8.748141504440532
369,1.8832138680818926,2.475747799461158,8.639781347390999
370,1.8895876827674887,2.579348462938306,8.176227418488418
371,1.8715128981262505,2.570198665074529,8.587558410706123
372,1.9044895426118138,2.6217126491092655,8.18666548684225
373,1.7994263941270905,2.7518533513464907,8.274857522932894
374,1.8789752016467354,2.70922343516423,8.478943301291931
375,1.8463847248732896,2.7235716972643056,8.331634521978774
376,1.894079317430824,2.730410294542751,8.583310994716161
377,1.7849385764199686,2.7550797510447715,8.331214511212284
378,1.7401425574807683,2.9559986102676175,8.45671182033374
379,1.7184418267780313,3.0698229618275787,8.7686241406817
380,1.6991713968488054,3.103713409332534,8.682891908409168
381,1.7601122030615868,2.993838627669569,8.86080228006939
382,1.6784026285316114,3.066246019888358,8.85753879966596
383,1.6370591171707813,3.234943705267429,8.799209593388527
384,1.5993940207324524,3.0923941467564626,8.636148827651448
385,1.6742220128758039,3.2459713383174162,8.662892779327343
386,1.6345805719490354,3.1201215819677897,8.746638534603397
387,1.7196145225250397,3.2073221662053073,8.489332047329267
388,1.6761536936965078,3.286593741327414,8.287890601755318
389,1.693810833045412,3.2043303149840576,8.50685328925476
390,1.6006136096565113,3.2119203763296262,8.56198121092193
391,1.5882320620184311,3.318247385414062,8.558046108087453
392,1.6016316573803493,3.36942603569213,8.457027539163672
393,1.7208635315694374,3.5195736064061913,8.036597868880087
394,1.620341136917343,3.539147719729818,8.197608496806582
395,1.6240926071167285,3.397893753276479,8.070648509829367
396,1.614996957840886,3.4449512967472247,7.956469785667117
397,1.6545945042594605,3.4144464988005474,7.7904859932970085
398,1.6895768993635174,3.4815583058589725,7.76183330764888
399,1.6748263059311002,3.6590320169776853,7.420699014171527
400,1.6701785900104658,3.7239011475997956,7.429986173401666
401,1.6366686039123055,3.564366783455751,7.511800935184197
402,1.6379197138259325,3.5901687755161604,7.589997435576471
403,1.589210080899991,3.3199842745217287,7.880555592109038
404,1.5388171446902479,3.2624314182858476,8.012684844591067
405,1.584925546358957,3.4577391612742394,8.07678242514262
406,1.6016368378860775,3.2395633790114666,8.246962970605225
407,1.5758015397293827,3.4844043339120687,8.421950174870142
408,1.5545301155506872,3.393173501578649,8.465966873775615
409,1.642739246973651,3.413554154772375,8.137076232967171
410,1.6878372289378871,3.2789186540007504,8.119199956499664
411,1.875219137209698,3.3044014795616214,7.841290867248683
412,1.9277044179484288,3.3906687453613635,7.913128680718837
413,1.9584201199917985,3.4558576958246157,8.116008618208616
414,2.0335806680029003,3.3492519994202867,7.992820558040028
415,1.9525973589721204,3.2404998498697823,7.8361152109373675
416,1.9309047398144061,3.0771447714428293,8.162493769234795
417,1.8992950605221393,3.0056701834953925,8.38831798975135
418,1.887023128871065,2.7678230462524205,8.216232818040922
419,1.87418406199565,3.0030211310914128,8.250381969366208
420,1.879879525180466,3.0917023370909407,7.932624834660665
421,1.9309821167150314,3.2920629222530424,7.8941233169451746
422,1.9586260045707777,2.970813506255493,7.9427732799497655
423,1.9324466817610026,2.857846787346726,8.095433293832121
424,1.8927143039220722,2.684521862374274,7.823457684194698
425,1.8803385630342049,2.5582730691118063,7.889931399754411
426,1.8727120128155148,2.5885797511864355,7.704051685527129
427,1.8977658909893744,2.735656826893595,7.603035142751204
428,1.7806875377650244,2.841206851946457,7.754517013383731
429,1.736610272964881,2.880339213783408,8.099546662264085
430,1.668172768974104,2.852089759554114,8.175713444091812
431,1.80277694625001,2.9090563128176017,8.088881388782854
432,1.8008991784758022,3.1991251212843883,8.2327960702507
433,1.8140413366528025,3.407489262962932,7.931671334029993
434,1.7749609755993787,3.604708924758026,7.967936665901794
435,1.806209745063963,3.474910227822658,8.103884441721588
436,1.713098686558068,3.517452625974626,8.218716384081663
437,1.7015914417640823,3.600041759358833,8.067484394658193
438,1.6651003326501832,3.737822957766891,8.091689478659395
439,1.7101935338235115,3.939526055983302,7.950470113673715
440,1.7910175052935537,4.089012098019046,7.955430328458349
441,1.7621139202584968,3.9529930153316295,7.93725530575069
442,1.7099428802710048,3.8591474653203663,7.946310119799571
443,1.7903686978173265,3.750958616250969,7.82387674147915
444,1.8448568916987187,3.8729266948248577,7.659331306639549
445,1.831502955308638,3.9644155306683153,7.723294596984496
446,1.817691764594117,3.978484004862108,7.608696853412083
447,1.8507662265104574,4.319343751025888,7.370012774806396
448,1.9319167244075495,4.442224722897235,7.404602457742827
449,1.9179613059040261,4.450531435418762,7.347672470763522
450,1.8889377957393416,4.473611641927496,7.612944111912211
451,1.9314675970572779,4.526781737135478,7.902365531201371
452,1.878316539598761,4.420098193559236,7.963981510550027
453,1.9176672029685267,4.5648718785831965,8.021118711539417
454,1.8818131705152314,4.811712241963874,8.026566716885629
455,1.9440623572541649,4.835854418980719,8.338733885246059
456,1.9835683041964804,4.464597377407187,8.046305594492244
457,1.9738575874406354,4.495194113677633,7.989002636833931
458,2.0307552178561634,4.4018127330606465,7.7033450677403
459,1.9756508505077188,4.159935787116846,8.02852082983393
460,2.0079211618666895,4.255275060079015,7.9773267036067645
461,1.9844295339187537,4.136621100888546,7.92133985191794
462,1.9359875649604104,4.261830893877716,8.150146920516978
463,1.9460545057367564,4.320531301457051,8.13812696487075
464,1.944412765945144,4.212148682820834,8.006857835506281
465,1.9826351268107485,4.4002130922484515,7.935025457838396
466,2.0278104173080194,4.1155184427068505,8.289478982263654
467,2.0141275064239856,3.82142564829214,8.31412317148917
468,2.022107972674595,3.8804960632324303,8.156046010314284
469,1.9811640991608714,3.6841983351429435,8.402285478078461
470,1.925517912260313,3.5848494485486997,8.492024932589986
471,1.9442986633297301,3.579839522541016,8.782669391052396
472,1.9114147122399836,3.81205116370838,8.89078876388674
473,1.9541004951902636,3.668683024258182,8.941504356475903
474,2.009005203402917,3.829254356336589,8.899094241403054
475,1.9580995301356048,3.6801188151723814,9.372859641467599
476,1.9093831961958296,3.6784459085331718,9.249086718503788
477,1.8844039600392106,3.5761189888756753,9.291248524805225
478,1.917010182943136,3.6934195148441082,8.817632747696653
479,1.816180829331582,3.6224504885099114,8.818819810556796
480,1.8275580555015858,3.773822098431438,9.166856941997104
481,1.7730718399157077,3.702766466435384,9.112660534849182
482,1.7901204892512483,3.854498838941267,9.060030163156528
483,1.7993134953803058,3.8469509345647026,9.031547221936961
484,1.8541706038306913,3.691321953519193,8.768446804581023
485,1.8562060441759571,3.806185437770039,8.845007166967934
486,1.898816284763881,3.9293976368981633,9.033314196142879
487,1.8528203955465679,3.8412479478386126,8.99760854012431
488,1.7822861831771337,3.943088947456144,8.792181525280794
489,1.763357919263801,3.932891321855204,8.752903855186366
490,1.7217146956252105,4.154909478312559,8.86953678833214
491,1.8291799055410025,3.995886229963652,8.779335859579101
492,1.771127456581252,3.9781861509603096,8.534592752482942
493,1.752453693942381,4.026643730845579,8.594492685489714
494,1.9363425932860117,4.0830845328662075,8.621606589740715
495,1.9652702990738438,3.9380721040165994,8.42369800506425
496,1.9979913929219557,3.7726701574893227,8.327618437760595
497,1.9193849453034724,3.952445727216177,8.452361889097014
498,1.9398183418897725,3.9547031879383034,8.521898626225308
499,1.9103752995626244,4.1512895080463545,8.46391770635322
500,2.0093132531266673,4.086113887269341,8.441383533197177
501,1.9865263347531155,4.054177623466517,8.351808892667604
502,1.9906417407538242,3.956494703414151,8.257613377185246
503,1.9937818227438697,3.5806010784373647,8.311725274949717
504,1.985717094001193,3.6860841377442037,8.462941790942887
505,1.960840170708773,3.6803307892141732,8.6000160285086
506,1.9598763580607463,3.4659441357088943,8.663491602550758
507,1.818603212818793,3.796373808226909,8.517745170189947
508,1.8391234510314185,4.026092584193077,8.56393455171363
509,1.8111826032924272,4.101250740064064,8.405807179920984
510,1.8470575254515067,3.9578408122694406,8.396714347551042
511,1.8145742636312496,3.9773776986236755,8.396143441909125
512,1.9104094792346746,4.010285855015115,8.377870710303618
513,1.9554695155497344,4.075218619719746,8.701135036023887
514,2.077640050396122,3.8276219162395635,8.587955837776233
515,2.09768780006378,3.787675874279933,8.64144729931707
516,2.0814500799237754,3.8733707387768184,8.817098124051393
517,2.0934040937396823,3.823375885365344,8.731496919036985
518,2.112905894865772,3.762988080305939,8.669063615055196
519,2.0567988525398073,3.560746880387266,8.737809438414557
520,2.0566089989575427,3.5297305407483557,8.989633470294505
521,1.9903405021763099,3.553484978854866,9.098030235052471
522,2.039304101013732,3.589168154189243,9.13335046570079
523,2.044347550008515,3.7786221771896367,9.078067328460639
524,1.985502796903169,3.8763121510658136,9.01203323924539
525,1.8935112567441106,3.8977380257761887,9.185347965847543
526,2.0094992054326815,4.080956762474857,8.956955905627387
527,2.037730224201197,3.9818086597442326,9.022363321137343
528,2.1029013085180446,4.022119102441701,9.078735153402832
529,2.071699357204014,3.7882455754461035,8.839049646891784
530,1.8914572295314542,3.4443725378553665,8.68086045959744
531,1.8575474051253196,3.562050162361479,8.90686437910293
532,1.8357354211747023,3.863480367741662,8.929029105762755
533,1.884606539824289,3.9451673002286443,8.905586267708513
534,1.772239860199421,3.944807940219653,8.844959989522788
535,1.844820571611128,3.8563691103623556,8.747860784643004
536,1.9131377268235354,3.797231207002631,8.847450659470367
537,1.8942887716996142,4.232007207008099,8.826521937203841
538,1.9506300810326,4.381226105397249,8.597534258371272
539,1.9552439964715569,4.3950554613893695,8.5679209941224
540,1.9242373122137166,4.180355749470854,8.675362605304436
541,1.894352884929517,3.955953273635358,8.591800615452007
542,1.860438840181303,3.7744573079486536,8.52312318615828
543,1.8624537966655452,3.7765555993331716,8.565193916033811
544,1.8789036551597347,3.7046961127533193,8.569114585683781
545,1.89624472313858,3.5578693536257306,8.263701665993894
546,1.8633526822887259,3.8384452355733436,7.8835078908207015
547,1.835163460694952,3.622514116325219,7.842824441611852
548,1.8303870211630766,3.408864530092271,7.684972260142755
549,1.8153423259153614,3.4916514608828897,8.05481056021312
550,1.8981813544485193,3.49846875434599,8.09555470264754
551,1.82568167802976,3.5129827053979072,8.648301876394013
552,1.8557355262680115,3.6027518305251043,8.494672167485218
553,1.8913695917812068,3.629707876631916,8.38178592300313
554,1.878767112924832,3.8032829242070276,8.494672378465095
555,1.8743557739048715,3.431499251392514,8.922994859920669
556,1.846414535857913,3.568069981653396,8.831816716792295
557,1.8422467764776218,3.518489225250518,9.171089755386241
558,1.8510007689658645,3.856412863223459,9.122855977365413
559,1.8553632958009578,3.8876855591585153,9.188747144737892
560,1.7860988419685249,3.7936813848953017,9.197538024803174
561,1.7596293830108103,3.76966669110696,9.235036335274101
562,1.7068853767749887,3.884249037251623,9.18700967395612
563,1.714112917066251,3.8245699660563175,9.25763624945305
564,1.6392635240501445,3.9671198197680653,9.333194863383559
565,1.6782087473575622,3.892641734508601,9.182731314845903
566,1.7668359648443475,3.9164738671599144,9.055156819608696
567,1.8169895608068833,3.8685290820920253,8.948735453710116
568,1.8813337605718408,3.929771622706786,9.121206649542547
569,1.844171443589851,4.263877360615218,8.836469576070721
570,1.8892456795405645,4.213697192082038,8.811370929303814
571,1.8791217980623882,4.120024375453768,8.862072011113355
572,1.8399659604098588,4.092386825871752,8.8834477164577
573,1.7648278696785056,4.301759956779331,8.774989817351306
574,1.7566851945111392,4.115746096367699,8.929057010159367
575,1.8912705855831382,4.209813568003677,8.915819466575435
576,1.9026472893892943,4.079138661927475,8.673034359859852
577,1.9333474587720099,4.085486262860078,8.609016635791352
578,1.8663408083772097,3.9451259215448156,8.164746513840404
579,1.7706012918120537,3.984925391083594,8.273502177779621
580,1.719085740355432,3.9386445824230862,8.141254199982562
581,1.7787994958175228,3.918936184714872,8.152767829969049
582,1.7477359328085624,3.925941728242352,8.253379327613676
583,1.8141714267257403,3.7761522197244255,8.208531462826409
584,1.7880575549664512,3.856521537926045,8.550500795898605
585,1.8203118771188809,3.887331407530693,8.662105680281774
586,1.698940913627174,4.050691771514285,8.474729958638406
587,1.7268639778709018,4.117260655576651,8.46245751409962
588,1.6972678714376888,3.924166569567432,8.458703842180121
589,1.6871916860406033,3.4898956385752458,8.496285809444311
590,1.7020204512667592,3.8579634852818394,8.30714854181545
591,1.7068023498635743,3.848228797486238,8.484338128102664
592,1.6850197999162961,3.9545135859019185,8.318104816643903
593,1.7239333860591575,3.7976859502364726,8.125869088453987
594,1.6593068027170874,4.115166037754845,8.242485434304994
595,1.6998193931355108,3.793018682979498,8.158273851439022
596,1.7006137549779405,3.736457056040178,8.18589574572028
597,1.7097694572107256,3.7219592931215346,8.249091207516146
598,1.7203779166878042,3.794587220069693,8.434859532787522
599,1.7184728401407132,3.8845526997961253,8.445294297067722
600,1.714043948911443,3.897813298096653,8.35187295513437
601,1.736887835779663,3.9885935655613003,8.53890167440157
602,1.8109797727000223,3.99921245736621,8.59371024739462
603,1.8041421838535285,3.910354122905178,8.718836281800959
604,1.8196383958651452,3.84785899677615,8.739850983766035
605,1.772692321536841,3.720372837898721,8.790890283749087
606,1.6922911564943233,3.6622386017825264,8.63196733620681
607,1.7040546158842973,3.5265661401220365,8.675030195759179
608,1.7758198656393156,3.57011817167576,8.59732826566586
609,1.8549288116164473,3.862313509264646,8.632199902471616
610,1.9008173855734967,3.6883872717491144,8.41790622320883
611,1.9035039177030413,3.6499928160373756,8.443628285414206
612,1.8947067181976807,3.641576105586497,8.528858385626327
613,1.841976735091156,3.7187422646786743,8.732601108023019
614,1.8468386044710332,3.9809114837346877,8.879134819780822
615,1.7816416823091146,3.9553731295895744,8.95410991400853
616,1.7888650269348036,3.928524891215851,9.06995924975989
617,1.8362817338468473,4.176923124911163,8.919511574496122
618,1.8533306542542505,4.33242182313157,9.213648504071378
619,1.8147265882825483,4.491875749704063,9.299087466011938
620,1.8268368280910248,4.324116710170136,9.495911197199343
621,1.811095406344191,4.275919425325716,9.479636243671965
622,1.813464014014831,4.431353454804507,9.323150095087165
623,1.8094330694849663,4.422604053246717,9.204942776762369
624,1.8221744276500667,4.054464541517082,8.991879059389175
625,1.939768606569805,4.209986931359851,8.896833972761323
626,1.9389723270089596,4.103900908134262,9.05397690823019
627,1.8670632360629897,4.264549431630096,8.878062755359029
628,1.9457456310656984,4.041945216846137,8.980869193692463
629,1.9402413030211543,3.8845125342643163,8.923661911212559
630,1.9237396600540766,3.8731243484391813,8.8397711663149
631,1.8426690621455384,4.026289731546977,8.61755998384713
632,1.7414401530606536,4.189032234473069,8.549535056335005
633,1.708487834557355,4.2459629969731125,8.480865593417926
634,1.7159953507555075,4.036982284151313,8.636435308970356
635,1.7071593071331874,4.254515179758521,8.737524336645874
636,1.6587207580147483,4.085821499895732,8.879965440778985
637,1.700063303263751,3.9850346204747256,8.570394632164268
638,1.7077323583866826,3.910276107544754,8.802430035029712
639,1.6641825247275284,3.9566849198558875,8.692524306697983
640,1.6053364380690107,4.038221303530829,8.792038010148309
641,1.6341306850763335,3.8080667575680196,9.14080051569906
642,1.576291417740116,3.9718089991372567,9.302308459542562
643,1.5259110415060402,3.9425524832428693,9.115504027233637
644,1.5753908947611879,3.9331206210480354,8.609270204896497
645,1.5886958628844576,3.9302351086088834,8.714830645198495
646,1.5959264716753225,3.735338812968037,8.557709026086172
647,1.5078881667074084,3.9088837456218135,8.770249956702559
648,1.5419081412471334,3.9265177284454382,8.683409000435388
649,1.5211618818395762,3.6646591397155026,8.937186154957583
650,1.5573483091725089,3.573260351158229,8.86373381175813
651,1.4497230987076477,3.6335602097999606,8.52385870924811
652,1.5121989696110145,3.4143603643395055,8.647521236738696
653,1.494855804908652,3.621618071322568,8.791559120339352
654,1.5484631300107656,3.7069908728799943,8.779982977109608
655,1.5633382182781168,4.014629779405579,8.35746312562436
656,1.5925128374646376,3.9076841282188126,8.362294667598672
657,1.5668159174658949,3.9223645042094573,8.182660512532047
658,1.555683371040419,3.830298472726413,8.30781319144635
659,1.5843136851745048,3.935103411362468,8.442062744606119
660,1.6964887110064053,4.01812260714684,8.372419897264258
661,1.6757383553536558,3.8221392018779192,8.38335008418259
662,1.5758988468600208,3.869800579356415,8.596159015083444
663,1.6087590116473227,4.005636581055384,8.400008766560061
664,1.620837651811782,4.195912980940602,8.4214002498872
665,1.6648016080124817,3.8313964287405016,8.222129403973463
666,1.765207137665155,3.8282697935221477,8.511667517997632
667,1.7117451048252295,3.893927019826427,8.573570726844602
668,1.7071458049134702,3.7187366013076946,8.390059844419078
669,1.7148933554350445,3.71777494946841,8.448740460076912
670,1.7446069572497538,3.905276905393066,8.55429485524242
671,1.7400668030980917,4.1189755007591335,8.542273387446418
672,1.7020367323057728,3.984525230300224,8.474374650475397
673,1.6633842022220315,3.892717207367494,7.9434017970742055
674,1.7045948637360921,3.8136265643563947,8.217835522861465
675,1.7613722198646566,3.651123431692446,8.345374468764787
676,1.8046010730789264,3.762702493920775,8.410172774680907
677,1.7249355480692654,3.642922149614269,8.326326748196864
678,1.734841458033062,3.8147062516795245,8.276027685413474
679,1.6978955834870333,3.9171197241137863,8.37072075875634
680,1.7656029508372437,3.958650154469759,8.337840272678791
681,1.8396858094490791,4.019149140560932,8.333185018993664
682,1.8856893886632338,3.9891104327329217,8.464191400994904
683,1.8880077216120168,3.992322835806678,8.517880374791675
684,1.8625463907248228,3.951354319982717,8.625311401736871
685,1.8819237332859347,3.8070082186070024,8.555200735809882
686,1.8105108107791938,3.8195305375669895,8.5360317445598
687,1.7300747174358206,3.625417316847804,8.311388890064359
688,1.7675051448890502,3.654260077479056,8.406236045373042
689,1.7869625077880458,3.5663587767354086,8.284173427751522
690,1.757613965173615,3.6211991625139346,8.3670321829135
691,1.8461957877230186,3.755199045873572,8.229390967822821
692,1.8009972758304365,3.762587173385719,8.417963200926868
693,1.756035515554998,3.8552875359813554,8.277272776664702
694,1.7102041100588306,4.006776575861813,8.334569161535573
695,1.7060542257822382,3.850938766372008,8.68960916030668
696,1.7501356076637333,3.7318793273851036,8.473988674259559
697,1.7498743306905702,3.5620440179799475,8.794508676668848
698,1.7233723187188705,3.3197994834668227,8.567978903443073
699,1.7505538417767164,3.020857311409222,8.387900666290815
700,1.7790832649296506,3.1677385960549715,8.337683968249008
701,1.797983780674607,3.4615460824419158,8.39249138347548
702,1.7615769510045831,3.5545394475653835,8.462800956437366
703,1.7674441428756975,3.226106637629308,8.326658364347086
704,1.6956460858831126,3.300335895905755,8.494003443934087
705,1.7477992528476085,3.086908702260494,8.550031763667604
706,1.7614575326588338,3.2305587114877854,8.892442897399832
707,1.7334178761088859,3.3474575193650247,9.027912616474161
708,1.7021623471977385,3.597916350516036,9.026859623261236
709,1.724533482896172,3.747828877316876,8.92178196122206
710,1.7300382612980398,3.702799009721879,8.662519512700262
711,1.6960973280041958,3.6931343252850666,8.85969225775164
712,1.5731476169975105,3.8230833831713555,8.797985043003205
713,1.6542405594943252,3.568365557561536,8.478710934266504
714,1.613822609240601,3.4963504338417764,8.408910800855468
715,1.5864727147973388,3.851472082385719,8.302839112947009
716,1.6102336439443785,3.981189093530083,8.344413429818957
717,1.5639222595772406,4.172625819555071,8.260529448943633
718,1.5568511948190782,4.0313130115316005,8.288498309153441
719,1.580186118077007,4.095687001775859,8.246769150477517
720,1.6152205728861548,4.079983060672028,8.213063750550798
721,1.6835565475092442,3.9393284854829984,8.47494336503082
722,1.7025006697695961,3.912985673107477,8.558237071341724
723,1.6801577573427635,4.045342415324161,8.511254543512344
724,1.5949164115490273,4.071804781004034,8.557544172699536
725,1.6469611616957978,4.150934659240468,8.614644191799195
726,1.6028158575861375,4.021047152536328,8.63152906335801
727,1.6145509956052826,3.695374167886606,8.842831769030601
728,1.582192545448539,3.80444042037496,8.808701574867838
729,1.586463992594656,3.8370621419095934,8.98200049212263
730,1.604964702051437,3.6238233437821905,8.652700957528223
731,1.6098839302299546,3.3744750643004786,8.213597979512514
732,1.593487195871089,3.3225749819510453,7.920369852663473
733,1.6641200600360653,3.4175919431691795,8.20772821747126
734,1.6925993073865944,3.4911846655993743,8.117416543307813
735,1.758178797053819,3.3555160321860917,7.9057751583313935
736,1.6718115745305309,3.4581732245421066,8.069320090692424
737,1.642710431419681,3.6035933407269547,8.14017518307314
738,1.6315998530465607,3.5553657196853927,8.194490595673102
739,1.685381549023009,3.782501439206283,8.166002516829145
740,1.6998611489884905,3.4994792847014224,7.965882830460422
741,1.6967195612983894,3.2842015022868942,7.8549670244751155
742,1.6701169966214129,3.212157672529024,7.982571111623775
743,1.7404883399204563,3.378289688710898,8.269553259124734
744,1.658747160389693,3.607498177422547,8.510166062335042
745,1.641505964682751,3.4985554049236094,8.761336814588395
746,1.7830710576618458,3.4874066571517823,8.932762270132663
747,1.8011301515596898,3.378503879456465,8.880075358206952
748,1.7392495327731743,3.3014448789872057,8.610573560260093
749,1.7810709191535468,3.1556470451220777,8.520251602540172
750,1.834724950855017,3.0890672895785705,8.500391569193503
751,1.8320899271691349,3.049242982826482,8.371479847793983
752,1.8253423235098114,3.1469913246291767,8.582833595599135
753,1.8984592167373833,3.2529432516017396,8.65763447679527
754,1.790241796000807,3.260259405895288,8.69791667200122
755,1.732513303743407,3.3449006988745955,8.665119332427263
756,1.814642751260903,3.4566488046686366,8.66231860581725
757,1.8307442147473414,3.3705578740295272,8.857176254944967
758,1.84562342240144,3.444384315843576,8.981354263840354
759,1.8757468552466172,3.469557222017902,8.77726793007231
760,1.834478683704723,3.7235443805446544,8.957204895265738
761,1.816376677385629,3.7956178890906416,9.044775345926482
762,1.7221019079403888,3.980450455624839,8.726121538634587
763,1.7582077782208454,4.022951373044238,8.500614238791846
764,1.732829448098028,4.138513208830931,8.366587095473799
765,1.7457014683970566,3.9953597504040266,8.4553068686239
766,1.7774164729201731,4.066855639231552,8.065522063304911
767,1.8628397450170473,3.87590152414192,8.178731610337795
768,1.7334834570716608,3.7685411289744097,8.092574773753972
769,1.700696472194713,3.6132244506694313,8.004368472600099
770,1.6636465898016857,3.844932814126165,8.216785254901158
771,1.6903266459252713,3.8608868868516217,8.096488959189326
772,1.73745770085692,3.7599903878565413,7.963957020592532
773,1.7519539557911172,3.76525581063146,7.949521128576899
774,1.8668498375157783,3.927200541707932,7.7130608394434255
775,1.857618226460723,3.8579189082581067,7.922075471975598
776,1.777228058634389,3.8559124434414342,8.048329512939894
777,1.7372954030872119,3.8606755879881085,8.21169658025226
778,1.7024366960692814,3.748215162471009,8.054888337051995
779,1.7239351309695436,3.7969407361592027,8.247868634714616
780,1.6016858741912245,3.8273891952155727,8.310460239358838
781,1.6657188636390106,3.714206111441758,8.069205172902931
782,1.7107460427802101,3.629177802852033,8.115260344451727
783,1.6651261817583538,3.590734227214745,8.088721528302484
784,1.7081451333440347,3.523426192160273,8.14280696349094
785,1.8325764596765726,3.575712136394796,8.105462043814944
786,1.7801263013311994,3.7179107409519787,8.04155634262852
787,1.671052345941602,3.9194579294772276,8.087691234163179
788,1.6943595545651398,3.7164052924237057,8.318541798575648
789,1.7196472031516103,3.8105017366847598,8.21756566982307
790,1.6976870523310412,3.774441570127716,8.109039780354255
791,1.657573534259615,3.7478467912470785,8.074404337395476
792,1.710589237301485,3.666854177758137,7.895297109299974
793,1.7048275706468177,3.702002170025407,7.784438051842357
794,1.721757692497698,3.8348222130485006,7.754227016120054
795,1.69649050767083,3.874868509762264,7.9592546852491
796,1.7075977330070413,3.6683926227365298,7.936606882119383
797,1.752159154693224,3.7679306460594963,8.207674673752182
798,1.7603331603257388,3.6612045914353883,8.283674182465612
799,1.7928448723835237,3.6564704450781704,8.406714499225105
800,1.859395037097733,3.8520965583193183,8.54787543917965
801,1.779726514078578,3.7597325324753883,8.654373783997517
802,1.7477341029465645,3.7184538128250844,8.469755743752998
803,1.836641220641988,3.582673370511791,8.565967568900543
804,1.8947179662712257,3.682383044263459,8.309688307326056
805,1.9316840698045357,3.7206179361619243,8.367300798644798
806,1.8482026839074965,3.547840251398033,8.723778274428183
807,1.9172792739582465,3.754130656213912,8.792044603399358
808,1.9009562588530153,3.555296249380499,8.889495704176438
809,1.9477388629014987,3.305028944204625,8.900037271492376
810,1.9246469262048969,3.31024621673107,8.83103584049901
811,1.9489968460514193,3.357068100853509,8.717837228554087
812,1.984575766194285,3.4470555684060926,8.564118922938427
813,1.9418710303512854,3.6231765210354525,8.650785014731259
814,1.9719864493196466,3.6436535613134375,8.474844413131665
815,1.8857350641246047,3.662909030236311,8.519848603339563
816,1.8706282883375964,3.694640119579868,8.377038907121912
817,1.798117701728012,3.6430599940816597,8.41860114027199
818,1.8039622092661742,3.8435768991495456,8.642647461197901
819,1.8641320139954227,4.1352219440023195,8.583947515257849
820,1.9514112825561396,4.021393017080022,8.40520717208622
821,1.9972747557188106,3.974070961707997,8.234801360736407
822,1.8253326372643688,4.076680882566772,8.248659905166576
823,1.765235187482075,4.260748100369262,8.252941562022833
824,1.7730910889973295,4.159625196473997,8.280686652147146
825,1.837232484253438,4.259781835679031,8.112055294668446
826,1.8355840733661135,4.257604678681694,8.298094699991074
827,1.8708097779000321,4.235986175051999,8.253557951211306
828,1.819435617032045,4.191616702725815,8.041394453213673
829,1.748330232136601,4.524804543606718,8.148980500477956
830,1.709919429083805,4.260219730640577,8.495443605572698
831,1.689780307131874,4.327427137477782,8.517313166688847
832,1.6760477768145867,4.296732277046773,8.686866285761614
833,1.6595262102130572,4.302341155073457,8.662220940870416
834,1.7865009890064305,4.210434295677597,8.594603310474463
835,1.81021081400425,4.2505792077700715,8.44250801451549
836,1.8097953044532993,4.159605986737001,8.345076358307228
837,1.852673607695931,4.176199315011604,8.370695517574534
838,1.7570314625055692,4.210942610294417,8.359401689880638
839,1.7513255089728286,4.330971215213305,8.507269839368176
840,1.6724046952949414,4.6659127236125055,8.297512562570832
841,1.6730766240972685,4.300935595111327,8.486550021029753
842,1.7758117004191676,4.032435409053153,8.397531398452122
843,1.7266314499893567,3.885569129369716,8.528453445810667
844,1.7478901985278508,3.8443867659059627,8.818021741821608
845,1.74710682664168,3.9739956375363783,8.889130643348043
846,1.7793833079644066,3.836905485844587,8.709875734401571
847,1.8006833053010802,4.095476079397246,8.389287898534333
848,1.8197350168650321,4.279417594923816,8.464505197314185
849,1.8311437229771392,4.006495120539907,8.005867926093837
850,1.7685161043500166,4.040873354981498,8.099823095433658
851,1.7972607129008504,3.933517309607531,8.11329985723798
852,1.791797147358442,4.054036332347453,8.511083126937116
853,1.7780843819053795,4.371665708295538,8.385162546447825
854,1.8027521752166658,4.289651424971919,8.309620244660179
855,1.8403099950058548,4.381062199044608,8.425244341531133
856,1.8845350890660237,4.30912830347308,8.614710890858365
857,1.95536501215656,4.367999283959787,8.492557704169784
858,1.9170652585353465,4.162756751505821,8.423886757265135
859,1.93748940238954,4.143855572114652,8.479615769311085
860,1.921348122996045,4.383607915166565,8.49644013465134
861,1.8710558087208675,4.239944652559684,8.552083594714874
862,1.7941056009110432,4.470194812968696,8.612480166100132
863,1.8111360751170062,4.3115388057706285,8.40074232155766
864,1.7811866444457576,4.548301166208236,8.369697468232404
865,1.7641743647437953,4.180909472329833,8.445181155139645
866,1.7543216477352872,4.185023427353821,8.623310996826765
867,1.6630418186683324,4.150893371173677,8.469453498350186
868,1.7013814321187413,4.2866375993117,8.268298563185061
869,1.646279789428991,4.332135169906129,8.329991540362299
870,1.5917247843518179,4.181154598698761,8.532061289072912
871,1.715424779393068,4.219757787529247,8.231288603065597
872,1.7066208343892828,4.208205858877934,8.143975703700487
873,1.738758175704871,4.358529987867483,8.01091369221865
874,1.7931562937985626,4.491587974439913,8.030801345463331
875,1.7988709454144065,4.309033505470472,8.013017463983385
876,1.7228114049287027,4.481635205300993,8.369940289564466
877,1.656988149004671,4.335954123160983,8.267215482338536
878,1.590724953001964,4.188034784561236,8.468477809259348
879,1.6942388757154319,4.221421101981118,8.540504998233613
880,1.6975313777656114,4.253381073993697,8.327559590404867
881,1.710384589623637,4.356716440942122,8.465223101863364
882,1.6625731912206525,4.1044874256479735,8.452145202463875
883,1.680547539891911,4.206219557785391,8.257533102686995
884,1.6380442465581226,4.208246403693695,8.505442571365085
885,1.59603243419782,3.895182250252531,8.62111006234706
886,1.5985278217805228,3.8904894860438928,8.218966003923006
887,1.641616538291985,3.9271662438108343,8.357664368202768
888,1.644800392966491,4.046091867401659,8.27274558784609
889,1.6553763780975685,4.040733775631667,8.411880960060008
890,1.7644153024141889,4.217842157417756,8.598483248410204
891,1.7360041711629584,4.155839850949797,8.495388047595423
892,1.692035637101389,3.924377150866971,8.17636693365085
893,1.7350392687301563,3.936545907197312,8.22440001967287
894,1.6876064230839438,3.8683448283962036,8.197046496417265
895,1.7398907861506308,3.7090203490610945,8.426005838520632
896,1.7526688787719567,3.6847775684011252,8.068487977355014
897,1.694046900187476,3.659883352568117,7.9880521024495215
898,1.7878503988344678,3.4528904817686454,7.935032566769445
899,1.7350883739498706,3.4396312438421974,7.928258183848982
900,1.707100484519497,3.3589708110786063,7.97429859403901
901,1.763992982687568,3.531107841522611,7.89789937366558
902,1.751644038877215,3.515945466071963,7.900358692756371
903,1.6716213140116314,3.2591675216790272,7.688411131720163
904,1.6846402827276556,3.4014405194661976,7.811673030383741
905,1.680009456913324,3.4029631854432196,7.799198762184827
906,1.6949834285961598,3.32376941933265,7.996367271916845
907,1.6370690662991205,3.463939997605278,8.101999564891315
908,1.7061277425514891,3.508827196421719,8.218433787234966
909,1.8199518560791423,3.488356132370452,8.117567985346755
910,1.894118843332114,3.4905762513445913,7.975724159510265
911,1.9294648770136653,3.677943930012546,7.890460125004051
912,1.8397036235308457,3.6616438322667464,7.960842881944598
913,1.800420741434757,3.7181769311523025,8.005532749554538
914,1.83549777117803,3.816885745452,7.937617279433322
915,1.7969942745615604,3.9696305476413505,8.14966092025173
916,1.8404331039105202,3.75895984438376,8.087700259395213
917,1.865346480133612,3.7246403838590454,8.17166641177568
918,1.806978504332972,3.9020996813149105,8.25381472747211
919,1.85578820851483,3.9578893269672384,8.328054270316354
920,1.9032132839877114,3.7786039825331033,8.174266089257538
921,1.917632670624867,3.998512802485655,8.031424725529401
922,1.8939106387014373,4.159315517487765,7.806124316498742
923,1.9101489039830666,3.9438462442079354,7.6073872100016136
924,2.053937768786545,4.050174178301955,7.678968530486965
925,2.0521660896958482,4.188445638309416,7.664226695383228
926,2.0732231563525962,4.2891124752188485,7.697360249647914
927,2.091066718944656,4.4592364444075,7.821866063993989
928,2.0751261329899964,4.159408342171631,8.194722978976229
929,1.9797522104064054,4.030568976665768,8.499555793309506
930,2.0049873916436574,4.075336990640051,8.845793465144402
931,1.8827898082864127,4.004196409251067,8.504840872794091
932,1.8546081628470328,4.187451583176645,8.311633768321856
933,1.8044554796080965,4.336461901227979,8.168385757118385
934,1.827957871434575,4.490107810986748,8.257998314082236
935,1.7813277377357408,4.5935743800577225,8.535997549843762
936,1.748218015755013,4.87053186120029,8.488024157442664
937,1.732873654564807,4.479065586547819,8.34743277661159
938,1.8409354207396176,4.440101556235434,8.274027590718035
939,1.910504326611405,4.5787774132973835,8.307049785746763
940,1.8054009921431948,4.695814107410253,8.543241526292661
941,1.7836802798576634,4.541370188136279,8.427717557029494
942,1.8366109008806804,4.159216691555775,8.51827876639504
943,1.7144143571967922,4.147335445771341,8.383648501805338
944,1.6795463715114036,4.325480441877073,8.310033232565875
945,1.6823950069267632,4.404537529619464,7.922768495436313
946,1.725230591890638,4.383113440669727,7.911417254196139
947,1.709867977147214,4.393102599428511,7.847174354421343
948,1.691939116701687,4.708194133263554,8.141151557602676
949,1.6553401358630315,4.712210166021836,7.9916812548488645
950,1.647662143711899,4.476427522206448,7.941054785870875
951,1.665027883653908,4.470099449138223,7.7837968196752785
952,1.7072103320023961,4.335059241883739,7.808629214632585
953,1.7335969891627456,4.328564069635614,7.999513832775957
954,1.7842443108075998,4.519182129565989,8.16484575457199
955,1.763301010596689,4.496337469941707,8.374061853396498
956,1.7517129251199242,4.7729438288764126,8.362158943884243
957,1.7877305045962537,4.8169144223033955,8.311640574427857
958,1.8082063529066204,4.8638821492654944,8.08382982789842
959,1.8059137911533925,4.916712632187753,8.223052408348172
960,1.8017241846285785,4.886528523160384,7.937768269311062
961,1.8173233438465757,4.834608762548789,8.13633471388136
962,1.7339230251134088,4.576265717288587,8.103451098998528
963,1.7293666133420484,4.6795433498967185,8.03305804960608
964,1.7633249332878558,4.758378239711041,8.089002052390176
965,1.6846259441550175,4.958082203258501,7.922878297437624
966,1.777217917579021,4.717095329738426,7.719462436818434
967,1.8187097058190234,4.833350547328775,8.042110945168073
968,1.8098472959006173,4.9040183259565975,8.029310808848228
969,1.8254179267412396,4.900845343127146,8.04576940935096
970,1.8909040229059628,4.8589148828864435,7.974175961054855
971,1.901003630236497,4.77101559161607,7.98629722308675
972,1.8881906089077611,4.791515013228689,8.103723642079139
973,1.9539472109700649,4.791866012226646,8.478489939014876
974,1.9087965240350333,4.868712100154315,8.547700649751272
975,1.9234863535220932,4.705745951511009,8.511705486001317
976,1.8988797371049106,4.771874911494153,8.334645497804553
977,1.9884886060019806,4.8027625068560456,8.235098247934138
978,1.995329188511924,4.838819029216391,8.428449607029648
979,1.9330159795318185,5.2043345655886055,8.510756509338728
980,1.874222156524232,5.09118417813888,8.306597824602994
981,1.8801025103956728,5.148167072981984,8.22605611994763
982,1.9106553939347597,5.275838149474672,8.400863642987845
983,1.8891251668216835,5.299447158590479,8.195450044712006
984,1.850182880727587,5.373428059896169,8.287357458049168
985,1.8641360289686066,5.332474847709809,8.471866350734677
986,1.8887868859056824,5.383871811861707,8.536205576732435
987,1.9296507276692885,5.380468881322534,8.544531734435957
988,1.9549668247959824,5.196764179659571,8.450120984461694
989,1.9578244077905824,5.50747104824308,8.213415371458202
990,1.9549987594596223,5.800911549202885,8.25510404916651
991,2.0106862509322143,5.660463581811791,8.328618575118476
992,1.9291985242630596,5.754654863903906,8.42456072757324
993,1.8623345724998202,5.62982465905659,8.576831266499816
994,1.8442316234947884,5.554418431224152,8.866737037690173
995,1.8982818290813221,5.325436860219813,8.763749554588298
996,1.754868063159388,5.54737105450547,8.781665879973284
997,1.825136429585516,5.665032173641839,8.836270787088216
998,1.7871341608151434,5.9039150781865235,8.67792292397338
999,1.8518685166327233,6.088364783736886,8.723177451867674
1000,1.898691688508178,5.793261356587161,8.692134835372695
1001,1.8400500501269086,5.987709985994851,8.502663746662547
1002,1.795742584378529,6.023513978060416,8.55051431160053
1003,1.84553134876792,6.003699280052453,8.311411756491024
1004,1.7569562681122812,6.063020252060507,8.349025456502998
1005,1.7416518982694065,6.103460870301356,8.23702358873386
1006,1.742887471565127,6.007419815607245,8.372305221741179
1007,1.6992756855259934,6.065661881272389,8.203001732305077
1008,1.7462002842460893,6.0482389184909175,8.2144386739174
1009,1.7920500364640852,5.870199384841597,8.266728655496173
1010,1.7624984312706578,6.030008455983162,8.363533428822747
1011,1.742543135602559,6.190654691276291,8.460555552444761
1012,1.711406280563371,6.134548817375423,8.448412339759978
1013,1.6322560404820374,5.85454496089639,8.569905050683715
1014,1.6590900084730937,5.691541162916996,8.589505990037454
1015,1.7127590528555166,5.689023135134709,8.576518609554636
1016,1.6784970967567578,5.418347966260766,8.512502648838305
1017,1.6432615098316972,5.221242972145602,8.961137397562025
1018,1.602435454841588,5.374704852204462,8.85269698308442
1019,1.6609877982825885,5.523302892309376,8.772266413112108
1020,1.7282094965197374,5.37497778815374,8.699106487772598
1021,1.7605453247548801,5.499428367166084,8.80927507818343
1022,1.6959974902531698,5.323404459280132,8.826583475791299
1023,1.8000447537134927,5.232461402547561,9.057501269380094
1024,1.8214400345802084,5.394608972343043,9.133244611430701
1025,1.8992954234348216,5.432586149809987,8.953830003785264
1026,2.0439227475769863,5.236054900587104,9.092224658861948
1027,1.9611698994239761,5.230219162486068,9.114247848574003
1028,1.9196251840044605,5.209380375582049,9.084578959521627
1029,1.992992395871466,5.183359532787758,9.16919579629861
1030,2.0688326812386166,5.3855260560201055,9.455441224908121
1031,2.011215219980166,5.494030085771596,9.234655074935322
1032,1.982875027768047,5.595015079639214,8.925963357213732
1033,1.8868055599976206,5.536664452202817,8.856603215477843
1034,1.883010658826994,5.469069523738798,8.983814521392508
1035,1.8835033046432172,5.815735961479333,8.96465949413257
1036,1.8679390151262338,5.777647470753281,8.879634417548543
1037,1.7496679796574328,5.814747816459987,8.944734379909345
1038,1.803425030777864,5.716417600651971,8.737109401461893
1039,1.7721339697400806,5.736072255044934,8.952222950927219
1040,1.7746719200161176,5.658455159372549,8.807511537654959
1041,1.766008138017634,5.730295355340651,8.96031735083319
1042,1.7028288270448586,5.967421451836577,9.094907568173737
1043,1.7119813908853465,5.88219374279046,9.095710641360693
1044,1.6523203460339249,5.699014217217006,9.315114490224591
1045,1.670738281893179,5.793465627387712,9.260053672380906
1046,1.6656649758304358,5.452056720592802,9.143376465443257
1047,1.6135149839205036,5.484372639332464,9.077794327128208
1048,1.6614266941882736,5.369975750652367,8.951372301897722
1049,1.6245385726678094,5.610562019071429,8.8372641617948
1050,1.6171192933344203,5.693994615870302,9.038861712092157
1051,1.6354415406225808,5.849923546905785,9.213453313282573
1052,1.662617207925559,5.845859739474845,9.121502493617882
1053,1.773240122584064,5.660011091248624,8.83121899989161
1054,1.6826866271211218,5.615141215760818,8.839997996619767
1055,1.6162704588296029,5.685520601448205,8.55082217606804
1056,1.6494207476938914,5.848770815313438,8.868497497296973
1057,1.6678564105021945,6.032489428128978,8.863366496235066
1058,1.6631345882376343,5.7932365475556775,8.662366757444465
1059,1.7310753126655642,5.818862888705271,8.744178060759532
1060,1.7352969499045845,5.849819570394165,8.60358513367477
1061,1.6665942616777794,5.4783328004514456,8.512865721780273
1062,1.6172457578102948,5.776264179439509,8.559526780841558
1063,1.5679547651363375,5.842558830443568,8.619428794964662
1064,1.612739366564006,5.815510085164747,8.61994591300029
1065,1.6174189628846831,5.787369894101713,8.295048813714663
1066,1.6389004641497822,5.835063715537202,8.460331130560167
1067,1.6665963569429958,5.78329519613773,8.400789877938617
1068,1.7034314830889432,5.690180161557011,8.20721633444348
1069,1.6691570713230313,5.777508396053842,8.164719180880372
1070,1.6794399486301943,5.782330860006583,8.162397225230322
1071,1.6994378425256802,5.808397339026454,8.247540691285456
1072,1.6572813048392039,5.695850280865505,8.370358917157457
1073,1.693511406368052,5.811982205170162,8.485480036557519
1074,1.7346673688896654,5.803423451435597,8.553377479732681
1075,1.7523597479447683,5.884062759583896,8.55384661390641
1076,1.7125313810321563,5.674119939733,8.657589522343043
1077,1.731125842437677,5.631300004020404,8.633826385646877
1078,1.7752488895688328,5.622179613332287,8.810793858596485
1079,1.826276114779606,5.621650454025505,8.89177230757467
1080,1.780203724461522,5.8663269930848365,8.856587511929568
1081,1.7872788599896783,6.118980665422733,8.930774307709006
1082,1.7254457233142013,5.998298059609885,9.262323194087191
1083,1.7531142779389015,5.640920243872373,8.909583129023641
1084,1.8746038896750465,5.884229949244751,8.645149439541363
1085,1.9231882949074528,5.6892689219452555,8.345037237129032
1086,1.9685290847490835,5.860539962162944,8.722770438397141
1087,1.8464001398140342,5.721011202923175,9.003522290397928
1088,1.9456399342681,6.041870285184419,9.249437272313958
1089,1.8488280511060728,6.143813799560433,9.298653089626065
1090,1.858554295780677,6.194859662482733,9.366404593806086
1091,1.8131155871502918,6.309651083548134,9.156963206647223
1092,1.8021527934477044,6.3330051253421615,8.963391576808315
1093,1.8227532785541776,6.248957924499213,9.04009984533728
1094,1.8095533303887286,5.9974536356398875,8.935328039929352
1095,1.7758369939346659,6.276752598467252,8.979300161741406
1096,1.7893434737675846,6.242280511379172,8.92413650538056
1097,1.8354335017373036,6.155513694790633,9.020791236771611
1098,1.8397492018985273,6.2649649915216195,9.023865728237212
1099,1.7963173591872237,6.206835489659241,8.71229937273756
1100,1.7780162682361433,6.003875593911606,8.660574989514636
1101,1.8426161971483124,6.0547329242917085,8.54112938400853
1102,1.8450409643950074,5.851511190933834,8.675254994242167
1103,1.7869299258736349,5.862304096132166,8.711228613576935
1104,1.8689977619891998,6.005153781902397,8.577583006332455
1105,1.8493875696146835,5.840819549179047,8.797521140804404
1106,1.9219325168932793,5.796515359163737,8.81331276874906
1107,1.9764966633054974,5.517506121911703,8.770530259496608
1108,2.043668139025099,5.435571061449033,8.925382965339645
1109,2.0617176119525036,5.197503910447704,9.06677209794801
1110,1.9754124911672366,5.207885665631224,8.958717756360388
1111,1.9999194987793503,5.287179076216149,9.053471549022795
1112,1.9702465198371493,5.149170723054883,8.65101265292731
1113,1.9218815042939212,5.261313361643611,8.477061587671447
1114,1.8897135498350788,5.398871700907579,8.399995095706007
1115,1.9135179783233527,5.53718405486555,8.291032565992
1116,1.8905084770845733,5.687842731688378,8.38545721906634
1117,1.8493411212552258,5.445114725218349,8.383668418003966
1118,1.8617914499308896,5.321559836660501,8.245414660167896
1119,1.7462034254918208,5.095245507877136,8.413353578967444
1120,1.821172574085102,4.770453708257875,8.379409168948197
1121,1.7870228417522147,4.823513167897582,8.236597114003679
1122,1.8194026466305584,4.957367901948616,8.348245003234615
1123,1.849775620170906,4.74482707082952,8.36583944674792
1124,1.8584985236713563,4.731565454771325,8.342975468758935
1125,1.8879004710172607,4.788627756066171,8.409220515181902
1126,1.9440714111731587,4.970231134583059,8.317516468051931
1127,1.939390402446078,5.2294656690038135,8.316823721511513
1128,1.9238200160451562,5.253379916149168,8.464069585258839
1129,1.915423342958662,5.21175496961308,8.290786541663005
1130,1.8679474390273743,5.32186541870955,8.478987478785422
1131,1.8516319641684245,5.35790855622311,8.617096385772433
1132,1.854786124309392,5.308780750869897,8.309619481147225
1133,1.8825639137450438,5.19890008957559,8.389774634204318
1134,1.9422559516611593,5.371137249877388,8.137540206763326
1135,2.0039340959256493,5.497401696640251,8.313490811346808
1136,1.956403010305044,5.370830354012442,8.67778234392379
1137,1.9082785188666915,5.520367251647086,8.51181182745347
1138,2.0183141152883755,5.273248970378195,8.472987486862973
1139,1.9706921839843734,5.509958585308106,8.3577223533003
1140,1.9336655298080663,5.679897263581706,8.42997220315725
1141,1.9622257868441542,5.541763277673694,8.580655274337492
1142,1.8935520043583576,5.516974198553843,8.28567003109082
1143,1.9027859718261193,5.697365940221978,8.249086598714989
1144,1.8569488832398386,5.5763168052834855,8.219780320388933
1145,1.887480979828355,5.660850750064324,8.324974305820417
1146,1.8563781815063876,5.84582588410573,8.228285657836487
1147,1.9311452066249692,5.919115342300801,8.263830668971059
1148,1.935553630479533,6.3157969378145795,8.287509366572646
1149,1.9355491564103455,6.4744430398959185,8.366749795691042
1150,1.9291742379684556,6.4243023420094945,8.734341959729296
1151,1.9542318584464147,6.390464925622794,8.466477181487093
1152,1.9252264446809992,6.363756580700911,8.40006037990905
1153,1.8680748908927662,6.407262579833377,8.50103967039458
1154,1.916728393089894,6.213052019906431,8.25802655487118
1155,1.970971762838575,6.381471814783024,8.126730947686605
1156,1.9770262421110343,6.2798128430399895,8.203534974677941
1157,1.9748360940317449,6.264168168305277,8.14994580608235
1158,2.0229883776333533,6.211334972670761,8.270474447357254
1159,1.9633108465604008,6.070129083245844,8.168505666503869
1160,1.8856005280999844,5.515041088172767,7.952310603286025
1161,1.9015646272464584,5.901513728295919,8.062793743181516
1162,1.8866422912882754,6.109528646536132,7.9961854830927335
1163,1.9815163500892292,5.82571720618601,8.116996819302884
1164,2.020593707367318,5.718788625089298,8.183044226128377
1165,1.9867111468308032,5.790703869738382,8.298003770959513
1166,1.935162296530362,5.744294379818975,8.269401630006465
1167,1.9417022804666186,5.776872078494117,8.392887477188752
1168,1.8965403830587397,5.984643714285983,8.114470713808538
1169,1.8708264610788679,5.87218286134254,8.147457008332788
1170,1.824726364731092,5.9387667988152675,8.221643024956713
1171,1.8685953387194365,5.702614954307578,8.15626189902314
1172,1.7553446308319023,5.662608822712306,8.035875297107813
1173,1.7410022579013444,6.015895125616377,8.282877346283184
1174,1.8426536730279124,6.094954094331945,8.297465391669082
1175,1.8080944485093404,6.068837995961133,8.474929004052264
1176,1.7826039686214445,6.051202153757017,8.556763000232964
1177,1.8033128373778984,6.163043805341036,8.483823077809042
1178,1.700686790167096,6.144033350664644,8.35584396173893
1179,1.7205661667469363,6.08883243395863,8.378448888239836
1180,1.7383989505347563,5.961767569683808,8.41230850234174
1181,1.7252664432335454,5.9985181444459315,8.267121623976442
1182,1.8362315700577416,5.781330378625363,8.274379641863113
1183,1.872381684450754,5.758652332312822,7.924048646396517
1184,1.9110952396163714,5.665734803441941,7.75925503703201
1185,1.8861594196973281,5.623577745418017,7.544776950925907
1186,1.9041330035005712,5.662643152539548,7.77329269053476
1187,1.825527155979696,5.933310960312617,7.811719921728049
1188,1.8845103363722953,5.7546035128659945,7.972696075879296
1189,1.8250552681803043,5.998013979801444,8.383385723808935
1190,1.7823716516062467,5.82396970134365,8.395091441834213
1191,1.8204684562853504,5.879142136315371,8.435721822829436
1192,1.828286648558239,5.781133475552099,8.2360125292522
1193,1.8962790039525013,5.8314610132962255,8.075755176232057
1194,1.9654802457810616,6.02026002521197,8.320706890225614
1195,1.9877706180367376,5.760008165079599,8.484106685411023
1196,1.8606120559286647,5.837648751978609,8.397225294615096
1197,1.8409081674666214,5.937250041651823,8.501186958045807
1198,1.857530451355144,5.934990925081593,8.29858618604598
1199,1.8555786460221528,5.97791570754688,8.344031385120685
1200,1.8197233443004395,6.24242066547363,8.288261837702873
1201,1.7513310924377934,6.213031720747786,8.161402656396621
1202,1.8273408098104211,5.997319609058846,7.967795088776379
1203,1.923664690948148,5.963873618946476,8.03371511093308
1204,1.8290495791003323,5.72120865222345,8.056037675674176
1205,1.7746713764473545,5.770129443651401,7.947524550998143
1206,1.7155538210256445,5.88411985150998,8.036671936213441
1207,1.652551656367925,5.80730937690745,7.926909838197826
1208,1.6898434585835054,5.797815479063628,8.014249028990342
1209,1.7388647359201186,5.460839006728735,8.174550035814644
1210,1.753533332383064,5.731724924752028,8.172665939541547
1211,1.8473877891798511,5.692298345961625,7.949368406899489
1212,1.8166525797967237,5.657676718182961,7.840818136568486
1213,1.8043087410049095,5.510943990744964,7.861102359359229
1214,1.850404933149871,5.510441204030057,7.901044528712057
1215,1.8531503061778243,5.684978144957546,8.030643533493079
1216,1.8622612734909874,5.663385178520299,8.101629016763962
1217,1.8910182360645602,5.851922021788683,7.969771428074796
1218,1.870583120921747,5.773969729106687,7.96522049276473
1219,1.8397523089994925,5.92102932465753,8.16278429830387
1220,1.8701306203659405,5.9253181837638955,8.051607528364604
1221,1.8744186798193234,5.894245065522641,8.183259546303278
1222,1.8563010573196563,6.013027491622826,7.966092199967825
1223,1.908261591533923,5.984288206486136,7.995642717322813
1224,1.914277036290637,6.1304791624219614,7.910012112631401
1225,1.9814259610092564,6.036700928415938,8.16737497449729
1226,2.002763283249547,6.502191759745537,7.861037613314534
1227,2.0635051939720066,6.413100331953062,7.988779170504172
1228,1.9864817931505798,6.472476473324423,7.980744555508156
1229,2.0500343763720155,6.428043118154548,7.923522911097698
1230,1.9961946920070006,6.370482353042471,8.071579964433168
1231,1.9354628188643717,6.517782337673749,7.812890094367105
1232,1.9499643546870367,6.544883033066323,7.68922536150013
1233,1.9416221438252037,6.740616665762381,8.080142341035117
1234,1.9414889380271538,6.8234958815481805,8.203355361880945
1235,1.9211236003540213,6.710965927075168,8.084136450287215
1236,1.9441911096739737,6.833132121937652,8.23960190385419
1237,2.0556808466999126,6.738924671690508,8.65946433605584
1238,2.0758048534865807,6.6006479698783505,8.442292783814512
1239,1.9582079742345353,6.454349572055709,8.506810465555928
1240,1.914853998094517,6.432483433820364,8.14694703437867
1241,1.8610343614307747,6.294851928495611,8.082362096781269
1242,1.8066518724654728,6.144224318705841,8.189050342418646
1243,1.7851040583512405,6.242879515421292,8.463731593586402
1244,1.8567314149815377,6.234303654263244,8.382417270964721
1245,1.911399998327192,6.256171717665479,8.137349966363125
1246,1.9572070882514274,5.827784527981677,8.38988406212839
1247,1.8908722162012876,5.635703847003444,8.597385085176525
1248,1.9599268493364557,5.651144571615394,8.62699613693911
1249,1.8671824060930502,5.772935043166284,8.454808683301083
1250,1.9140512944355677,5.7336125495776,8.27422824989571
1251,1.8741828418105997,5.871381750413993,8.264477954292445
1252,1.8849324356369483,5.527574273642148,8.392215035713685
1253,1.945066241995066,5.514413793088363,8.182698424291477
1254,2.0151228643604178,5.517799310568549,8.329937965739958
1255,2.0309918179740527,5.470216895830896,8.492409387014677
1256,1.9079810240005015,5.519784643200329,8.578641584192347
1257,1.9129285492310655,5.569885110896465,8.5643304465706
1258,1.9173696975400738,5.591230360825994,8.451862938638525
1259,1.9082302041264896,5.595703759761088,8.1546459199619
1260,1.810655220862345,5.599391166872634,8.155619334692762
1261,1.8318891508603734,5.832459631033212,8.142114820098383
1262,1.770342874310501,5.718522804850566,8.004941281098898
1263,1.810994199930877,5.849252781650853,7.954246866876231
1264,1.8566828501519697,5.944134670625225,8.207138492339364
1265,1.7990964369835083,5.908212833849925,8.178846564831787
1266,1.8248322412160722,5.9168268119716725,8.426181288530207
1267,1.7682438714605322,6.133150308171993,8.222365978652016
1268,1.7555800742027423,5.98049950414419,8.18774522100574
1269,1.7558270973303345,5.909801043897193,8.227822585467484
1270,1.7648648628663879,5.973430804170645,8.17614967959321
1271,1.821056390858043,5.988673152845385,8.406291449969173
1272,1.8225059246740676,5.828456310886345,8.6758211843893
1273,1.8278587206839305,5.792662252074313,8.781178887604105
1274,1.8976816491434003,5.853547222009385,8.85540227889871
1275,1.8655536240813448,5.468256005515578,8.779687230127392
1276,1.807171296473717,5.718105971887556,8.536377480608408
1277,1.8441710683790018,5.793910427382673,8.354291377589936
1278,1.8073531475144773,5.792215872269049,8.573745853086962
1279,1.8855777660762914,5.857467836144276,8.79347062690696
1280,1.9304146214776794,5.8487404659400415,8.907973665057336
1281,1.870369797083125,5.6109132194007305,9.075897231228836
1282,1.8297450268839146,5.5804251227417385,8.923211168334461
1283,1.7525543155693217,5.987215505374213,8.86554388968828
1284,1.7191075748481446,5.947835759912843,8.892617824258648
1285,1.7233248967754622,6.144833274336322,8.882255753675004
1286,1.7941090102097208,6.025999867214513,8.705965603668494
1287,1.8085633772423848,6.097850952220147,8.72838646053217
1288,1.9085272327523748,5.955338982539522,8.898423757530113
1289,1.9396720813374455,5.780623843403559,8.655795744057379
1290,1.9556351533904475,5.946618601940662,8.596178323920505
1291,1.9911951739083245,5.897884047096498,8.45105873733899
1292,2.1076546507723624,5.84844741024809,8.529844541707277
1293,2.122292539379556,6.108138194594455,8.451015352365225
1294,2.1094426107214703,5.959339953366255,8.339845728166155
1295,2.1633347774505323,6.106927731666351,8.303680166165016
1296,2.108904279683374,5.998717547060733,8.102077972074683
1297,1.9772637361378484,5.654565735112773,7.920640397241956
1298,1.9033995734493452,5.57526881123259,7.671565189463505
1299,1.9534061298016068,5.451710740306609,7.806264362433627
1300,1.8855391724084871,5.430515664679794,7.578468598151334
1301,1.8541741453408411,5.5205749591896325,7.697726102394348
1302,1.9036602258415258,5.573211113894908,7.621948142082633
1303,1.9456596250448852,5.634080075428747,7.485616731029766
1304,1.900095521746195,5.701137967363255,7.574724792042584
1305,1.8754108327248864,5.7511284714487445,7.4563090523081925
1306,1.8741273158495297,5.654645825351716,7.410181833404608
1307,1.8240418791902222,5.727992182334683,7.568666288609958
1308,1.8331489777160956,5.604327710580759,7.435076708823733
1309,1.9045563883985124,5.821063154133964,7.607916675812467
1310,1.8007892151545613,5.853334284843738,7.831905745795349
1311,1.7600817084720344,5.607520373931769,7.836868513580294
1312,1.730369767325495,5.603524611734089,7.769048735301595
1313,1.8012566071706997,5.854361722600954,7.808770455895853
1314,1.7379433102293869,5.746013227592508,7.9076773657330355
1315,1.6792479771816793,5.601977633208117,8.029922724849222
1316,1.6465310321355937,5.559994461531302,8.140935814201667
1317,1.6615736186974024,5.615723190520077,8.204494291189267
1318,1.7215259989774725,5.807646723101758,8.210219103739965
1319,1.7443587572136738,5.611815828188528,8.142370447327801
1320,1.7369712530266739,5.749730677122473,8.17240347969402
1321,1.6605228535887164,5.69069979334386,8.312039740229586
1322,1.7157188545506046,5.795079769578232,8.162080093557623
1323,1.7501210774668603,5.917466301943693,8.136350446753294
1324,1.8560266565519161,5.890973112105805,8.204249988704648
1325,1.8460183015693394,5.876343867581178,8.254225945574408
1326,1.826024063553394,5.928688629251534,8.060469642250345
1327,1.7585080812733476,6.162427955955871,7.928899549520512
1328,1.7407723576032503,6.094120093515811,7.823126576002482
1329,1.7998248906417307,6.406756743795897,7.8584956055006385
1330,1.761188911560321,5.846606094487542,8.091264995753425
1331,1.7209246535963811,5.930930974239085,8.395356998225843
1332,1.8111455231112261,5.935955930898684,8.538687652728214
1333,1.740127746635164,6.206623009628146,8.66074144650622
1334,1.7497858975067377,6.319185596376059,8.522576027037987
1335,1.8318163389935107,6.449979269085405,8.716407181148949
1336,1.806628773855425,6.540762758120006,8.628376808991632
1337,1.8074649080304925,6.2152832083345455,8.51220583577559
1338,1.787063565283267,6.293649160041448,8.37642354432155
1339,1.9086887634467613,6.077996013555769,8.482253747795898
1340,1.8460636706660947,5.986619732014121,8.44264645866514
1341,1.834279746826057,5.939888954296119,8.368098214127413
1342,1.7968364150759497,6.189247608577677,8.461603937657697
1343,1.8432964930412172,6.19193197660274,8.571283147412188
1344,1.8071243321369783,6.315783438713256,8.412388718453803
1345,1.7026322817830182,6.418747332587108,8.658772431391181
1346,1.6146201854341906,6.613344137404651,8.786146136166252
1347,1.6260903107620046,6.483001973335121,8.869195992584876
1348,1.6146118614581702,6.361672883983479,8.879719728409711
1349,1.6726948125768046,6.421960530418147,8.814346657686817
1350,1.6686912375014922,6.232648243440359,8.967474327759515
1351,1.7812842272949594,6.03133649979932,9.25222360723497
1352,1.7511866444906645,6.099612290979842,8.94603990159477
1353,1.7253295563396764,6.2437852799981,9.103761743314848
1354,1.7940675821680312,6.432952821095594,9.036850161892303
1355,1.8299153838876219,6.347909803992762,9.192141055933716
1356,1.8204108500587104,6.2070691969676774,9.221880996457879
1357,1.8992225590560186,6.54014171024613,9.075248094906756
1358,1.8854736616150465,6.4314531618713335,8.930124906152573
1359,1.8255350130647139,6.357655824689426,8.730000171790085
1360,1.8253120419154658,6.439372902208504,8.776319333761247
1361,1.7336247307127568,6.419362154756719,8.756309309851382
1362,1.8082611990769804,6.361911015809097,8.70529510109668
1363,1.799098397878312,6.271511257896618,9.022087991054278
1364,1.9310394125162818,6.3106949438044015,8.915365493694727
1365,1.837004670889224,6.3236580909857825,8.822987185416071
1366,1.8371342764421603,6.248972026492451,8.93769605621905
1367,1.864821617078496,6.1285694373753,9.137681842993226
1368,1.9089883751018046,5.920650464611866,9.070777483476586
1369,1.9673165112123994,5.772681559681782,8.861805440769137
1370,1.8657634100091864,5.864282332091513,8.93890842524953
1371,1.8049665827076136,6.071653808346606,8.876592839530424
1372,1.7901448862750402,6.176960923010538,8.875171778849442
1373,1.7435791426024676,6.126946757520262,8.980016642745614
1374,1.7941918089701183,5.9431169097644965,9.01633882051194
1375,1.797772236352187,5.797747158638517,8.758416564373835
1376,1.7760412139462733,6.149195356389913,8.592176799037253
1377,1.6767329951937229,5.945829428867924,8.736002732680355
1378,1.6551868381386061,5.948932235029853,8.68874184397559
1379,1.5981136524808206,6.132067104644063,8.715588716967591
1380,1.687953897921544,5.944193566792144,8.92813129400021
1381,1.6439567723044526,6.042534735529019,8.613777219168155
1382,1.6546497273618004,5.86080265626899,8.359204191398597
1383,1.725212124173829,5.757927168600707,8.434000503980394
1384,1.6830856377517023,5.937216224647254,8.813616017314876
1385,1.682288854371725,5.863726721543028,8.669776173472329
1386,1.725236414463899,5.680012404077014,8.904489368284512
1387,1.685493401523968,5.684586420461867,9.012378704382025
1388,1.6360176894983338,5.887619980424056,8.629218502518363
1389,1.5888773022737845,5.926588374540541,8.611264251682622
1390,1.5338814665524823,5.959644809017048,8.44636501718616
1391,1.5466187310288682,5.970238449066178,8.408146910462168
1392,1.5767555805254256,6.018728131178866,8.55374010040903
1393,1.6073450701662528,5.748598892940719,8.528250267811453
1394,1.5735391286953517,5.560443349992498,8.507667783114984
1395,1.6078522240186732,5.717213203855733,8.637471569044088
1396,1.6088375070784044,5.9392189878254795,8.548224325617763
1397,1.6552063155528656,5.942709093540134,8.51343802037287
1398,1.6426403024565006,5.724450716990684,8.71561494809988
1399,1.662166624881424,5.719481808277654,8.761343601096696
1400,1.6912659587829157,5.430097105301047,8.64554573176733
1401,1.637943197290083,5.444342035633385,8.847171296240758
1402,1.6475273057137576,5.6411147850536505,8.814073193399983
1403,1.6454596074445456,5.830743632124479,8.863407487555099
1404,1.7049267748091017,5.692625305393239,8.898384347815373
1405,1.7340077175335287,5.48385523622993,8.753001923318804
1406,1.7533241430419295,5.684885747706508,8.563834274935278
1407,1.714257780569196,5.603746700438217,8.767725040464509
1408,1.723261724033976,5.716873671019751,8.637984205341255
1409,1.69685201031455,5.8986901577404085,8.617083554641871
1410,1.7031955750738121,6.014875999223698,8.521957862051018
1411,1.7423288958999246,5.933710642344709,8.539286278374838
1412,1.6426339122233036,5.843318961450594,8.446896922825681
1413,1.6961202771462962,6.009348095820802,8.142743598476672
1414,1.7165567077547188,5.96185770284146,8.282006179343176
1415,1.705186718303452,5.750379516054376,8.579491233044614
1416,1.803739207558916,5.913874033687012,8.394800367129687
1417,1.8194069401881303,5.897413188777032,8.397696365352912
1418,1.7850985085728373,6.132721432956877,8.534302620021958
1419,1.8007826674618217,6.212779378641282,8.551185330630547
1420,1.8476702591776368,6.442515825448704,8.481332263822527
1421,1.8164072115741323,6.428942118822386,8.443116384963128
1422,1.8571430634684234,6.506313003080256,8.308892619051136
1423,1.8494229040009933,6.404426754831114,8.604523851922298
1424,1.8767069564584362,6.332158666047163,8.608391019011655
1425,1.8586701652000845,6.561682298288626,8.666729347828504
1426,1.838365734355005,6.528446250864744,8.763381418596085
1427,1.8550493661627776,6.862182353905313,8.74874960767762
1428,1.8643786460021092,7.009468789574498,8.743024875644265
1429,1.930753733598013,7.0701254602855785,8.738597941036852
1430,1.897606092588374,7.035992232296175,8.575718936107098
1431,1.9153718151491088,6.933266440605584,8.55495003771241
1432,1.805124934788878,6.811763259778438,8.480626729577647
1433,1.7700095567611656,6.633332720429282,8.600450190797774
1434,1.8104338334650918,6.737727016195201,8.655604552119373
1435,1.7541178266558748,6.755658783927399,8.513411107511065
1436,1.7105143630150292,6.878499603208029,8.40167248493839
1437,1.7724539927147651,6.77567245733791,8.417754621107022
1438,1.8920420947937688,6.53044668711445,8.407699607684917
1439,1.9101983647637404,6.778497200893016,8.457443658576233
1440,1.880495987834432,6.542882285904983,8.66066077611813
1441,1.8135562454234149,6.48732270083517,8.548674712844935
1442,1.859840819200638,6.619014134567739,8.513498770506407
1443,1.8630523479954135,6.576084218299454,8.629859900523762
1444,1.8771595958548255,6.4586486526220215,8.557060376187996
1445,1.7938190601501243,6.619385704903341,8.527503449623307
1446,1.775300493741076,6.457043233198706,8.789926656216192
1447,1.8095835124091795,6.527854609343208,8.533696800400545
1448,1.834938428564454,6.465072819978998,8.842281540940512
1449,1.7957789091447443,6.444505800050068,8.59929524650722
1450,1.73175479872719,6.459090122984129,8.581378093563913
1451,1.719098559398361,6.538700183656803,8.540934735309042
1452,1.7121635059143183,6.129374660575334,8.719003758127695
1453,1.7356514684395337,6.02983664382622,8.843114446140685
1454,1.8152452672357902,5.929579239011244,8.910111072912194
1455,1.7621271540512753,6.003293416738345,8.90137950185789
1456,1.6779446149815105,5.824877634606027,8.666016653203812
1457,1.6643683672245437,5.6520030240974934,8.605433381387876
1458,1.6945769496109357,5.600921562871213,8.59606800442613
1459,1.726379371413759,5.76722515800588,8.276247890399334
1460,1.736696821871376,5.835299326367995,8.359356874442327
1461,1.787953417535772,5.83600219511162,8.569664737098712
1462,1.7259212616544226,6.12602359352976,8.625647969371173
1463,1.7455550158161086,6.047909907269793,8.374705204185284
1464,1.705652838767212,6.130027121740259,8.591202579322049
1465,1.7485749065278005,6.317176153125085,8.775585506313291
1466,1.7296963198302389,6.398364752510355,8.839615469329601
1467,1.6791942266231386,6.234916765955441,8.87074270771949
1468,1.6530916935308666,5.881925321105759,9.193465010335125
1469,1.6176384917581894,5.863518909041856,9.341769569851941
1470,1.7436167812837757,5.704393866117853,8.796189881049257
1471,1.7168517106907148,5.793179069069769,8.671553098585685
1472,1.7513738039270281,5.591113770849924,8.69174049882539
1473,1.789491110075492,5.642934807651799,8.791790359830207
1474,1.8706359794482366,5.777700582248276,8.867314573680158
1475,1.8182207099287448,5.767708968546881,8.65645861230197
1476,1.8298122498034304,6.058973424937021,8.525492546592506
1477,1.8158383681187473,5.7920356700080005,8.538339882545324
1478,1.7059599371016485,5.915993925939941,8.575567323256955
1479,1.7399987044060345,5.804771674504649,8.487877088951167
1480,1.7546797527553581,5.827635929340281,8.478422069150804
1481,1.7962081453376402,5.963459005395663,8.333271268385307
1482,1.7292624970739763,6.038633978742083,8.511175483946811
1483,1.7305623170089879,6.063401206927755,8.425694100832244
1484,1.7710510978014298,6.304641767925404,8.671955882318453
1485,1.6991669966825378,6.173685552574115,8.702905829735471
1486,1.6413400109921297,6.344765923492737,8.861330463457849
1487,1.5816456275165658,6.411013654388441,8.732572752659127
1488,1.5993430423929922,6.365866789332329,8.684444524152836
1489,1.6099405207808268,6.370099558505193,8.872103377449871
1490,1.6663338046940057,6.181095504897942,8.702646413738359
1491,1.6507172495272924,6.181249221546121,8.764221127116949
1492,1.6468009792296334,6.4061888820934145,8.96718566860739
1493,1.689468417488363,6.136954099783938,8.742669916544024
1494,1.7611374834325706,6.002411652766712,8.431522376510086
1495,1.729749602588233,6.118679893917036,8.479701815351678
1496,1.7323675716953653,5.932875717337711,8.461051944131999
1497,1.7963990302883666,5.842103257172715,8.563146636621315
1498,1.79810019436839,5.69283224788566,8.37260064024376
1499,1.7874593719381464,5.828290810231175,8.481784548415288


==> Algo_1_resample.csv <==
0,9.163433958097684,4.535101475306619,7.9939405761840945,8.671977072327687,7.983831606039197
1,6.045179484123808,3.0078084580420166,5.3106084650870145,6.747889244151769,7.440328620646122
2,3.5327319423154817,2.310247303304527,3.89754719034566,5.852720955396837,7.758679670128135
3,2.3083413561060824,1.7810995624216148,2.9331901914708256,4.851414099850241,7.51872171716667
4,1.6342918535591309,1.2255132532237112,1.9916823307943972,4.499396219804802,7.116929991118792
5,1.192736507852977,0.824723579230436,1.5518493560512894,3.588658552918567,6.850285304507653
6,0.7158737160049382,0.529063579594891,1.2163283870153623,3.0080911170689246,6.360185749352775
7,0.4773802561506702,0.33805013412992174,1.015008695916948,2.540995195793449,5.851471082953363
8,0.34121514336018943,0.2808082125213275,0.8169105667777805,2.3407619546170326,5.485352093167591
9,0.23665448476085232,0.21033743121047324,0.634134328961428,2.1393602099197535,4.960492474251465
10,0.1545610702968317,0.1531958249078555,0.5498026883100271,2.06902099155728,4.530396149826584
11,0.09940667579434873,0.0979696110866243,0.4395119859009717,1.9234877135215216,4.266833044490031
12,0.06680297804488071,0.06671265386323276,0.38588945356453647,1.7542719326595126,4.086753485228015
13,0.04607954190476407,0.04814765776200064,0.30813628368254137,1.560129543770195,3.961896986724052
14,0.03069867662025745,0.02908517149305135,0.23932915813588776,1.4861030333597975,3.796309266817517
15,0.021692679950751824,0.020922385663343458,0.20994186556460206,1.280423307004262,3.3779843782875956
16,0.015222618359145849,0.017254933928084623,0.17645177501355744,1.1343936770421654,3.1522243159249945
17,0.01083270077355012,0.012446868058097724,0.14597949501899812,1.0412062899775263,2.8433098279210456
18,0.007374810115228835,0.010472765031760162,0.10797928983846998,0.9183012507017285,2.6592732797217007
19,0.005282845589058261,0.0068413165650040575,0.08911073432930948,0.7131018570255964,2.5223654323029354
20,0.0035237914350242476,0.004346978489358527,0.0691764607656983,0.679542974436549,2.4229689682404985
21,0.002282298568225526,0.0027018723403523263,0.05306927560462481,0.6074846909280935,2.3413672490597905
22,0.0016836438446606703,0.001948865584773675,0.04598861044040702,0.5723475375101441,1.9343706149075148
23,0.0011648876169137808,0.0016627872018479463,0.04189511493166031,0.43547001569204186,1.685922383000504
24,0.0007671275574287501,0.0013078862933994272,0.03624243802981397,0.38380355121545556,1.5778025665441344
25,0.0005842625031953692,0.000952098608687261,0.03330977742672409,0.33785556301740327,1.39068733964707
26,0.000401879375263639,0.0006718321747498535,0.024835074506706002,0.3057516353916966,1.2883855012743601
27,0.0002953155826566235,0.0004856462078932349,0.01956645230191218,0.26461996799726606,1.1663656660573753
28,0.00019829721506600567,0.00044400613605760067,0.016977824290246843,0.24869191207933639,1.0870798030301911
29,0.00016016420464917203,0.00035492432710465234,0.013718128329824424,0.21379501035239534,1.0088114062807159
30,0.00012392435053441934,0.0002888640390306755,0.007304222514719019,0.18014024553205665,0.9119626344180848
31,8.392378986132229e-05,0.00020591575775011063,0.0062811214047832995,0.16889230946164616,0.8403746489254509
32,5.9527954797772836e-05,0.0001589809404529077,0.005532604845576252,0.1565675867706218,0.7579384965979243
33,4.561821621995722e-05,0.00011822000963665347,0.004235351224194895,0.13444002061089574,0.6904987684733619
34,3.248517660457359e-05,0.00010288745600320329,0.0037513128915407966,0.12282735362004588,0.6223547019325613
35,2.0459569938148276e-05,8.533014533534029e-05,0.003007524097331986,0.11448322653755551,0.6041251961317186
36,1.530462857161831e-05,6.809950048546824e-05,0.0026971397102419923,0.10909234088023126,0.48847909766165515
37,1.0474947572963034e-05,6.0973201412766396e-05,0.002002596365819529,0.08511175677851572,0.464270118509067
38,8.128423921827003e-06,4.731711067276428e-05,0.0015747269194150981,0.07480453716610287,0.43107705500075466
39,5.0995417723038e-06,4.056500077899494e-05,0.001473325400741885,0.07110258119968876,0.39800354539049737
40,3.5138827365320023e-06,3.36925721248832e-05,0.0012681513837701163,0.0651025158135429,0.35630695355282854
41,2.307905494932861e-06,2.4437434958162332e-05,0.0010790183029234883,0.061379109227913876,0.33680175072660323
42,1.7666896330160175e-06,2.212495659945674e-05,0.0008722829300807273,0.057309195481797505,0.2999238615131793
43,9.235392980746884e-07,1.7219814904270764e-05,0.0007596571954385287,0.05596289495913366,0.289296139203269
44,6.216471415758394e-07,1.5093729663214267e-05,0.0006307971959901213,0.051297717696009715,0.2508880628801706
45,4.031493155068673e-07,1.2210556875019488e-05,0.0005542045055587104,0.0467948797781656,0.24163261447791418
46,2.840501988794769e-07,9.906877344216657e-06,0.0005205341876263849,0.043405201086674644,0.2289503476929482
47,2.058821594225122e-07,7.786317325145017e-06,0.0004618416601469876,0.03979921543528293,0.20772984827866534
48,1.3693864137093894e-07,5.660666521366909e-06,0.0004066068307312211,0.03769623664357544,0.19846490885891155
49,9.104729293389074e-08,4.043345972242593e-06,0.00032043534502870124,0.034651559001043525,0.17529321771384251
50,6.296759312031836e-08,3.4242655013946213e-06,0.00023932082502034222,0.028670747289757464,0.1626731949065044
51,4.663424773525876e-08,2.8039190920143197e-06,0.0002208808430150115,0.02307687948877231,0.1476128441089365
52,3.4057854937515104e-08,2.380889643455189e-06,0.0001829155281919486,0.021084129933008657,0.14183568222826534
53,2.4142149397271766e-08,1.962077482185305e-06,0.00016297819814402927,0.019503639242507684,0.1318535672332666
54,1.8237966811982956e-08,1.313839531344897e-06,0.00013235010222907903,0.017614051196087624,0.1248405412660711
55,1.1518294537596876e-08,1.185944119589229e-06,0.00012019452176812853,0.016187316241746005,0.11306415617010014
56,7.279674076103365e-09,1.0189897846254183e-06,0.00011013218161385726,0.013328028596708593,0.10346115340496408
57,4.252009506535608e-09,7.866687978205475e-07,9.415566778661482e-05,0.01098546033542405,0.09559432627224165
58,2.9579991470743106e-09,5.269713985670549e-07,7.75505632499374e-05,0.01006147200687539,0.09124963185780352
59,2.089094407024729e-09,4.228969407958069e-07,6.704806516540862e-05,0.009486639246974937,0.08653537067095662
60,1.3170595033516178e-09,3.7812224893561746e-07,5.407549954075081e-05,0.00892008971791901,0.07816167889374787
61,8.483277129685812e-10,3.413648508019779e-07,4.829422075997746e-05,0.00786596200279739,0.07569735968551844
62,5.216343158945393e-10,2.756633071372086e-07,4.299088809330266e-05,0.007418843984743285,0.07212932778060793
63,3.640961519345577e-10,1.6938979967724172e-07,3.5163805846461746e-05,0.00671464761832124,0.06638201018955327
64,2.6081502637358475e-10,1.4216706350860387e-07,3.346500173663759e-05,0.0062262561929316415,0.06269140210310559
65,1.7187427724835966e-10,1.0889509630389241e-07,3.0502857663577234e-05,0.005509144289118626,0.05802754075301816
66,1.2798558152985423e-10,7.903063577948756e-08,2.777586918986459e-05,0.0052260641474159595,0.054760877110041
67,8.18991216828559e-11,7.481689732533871e-08,2.307667110538495e-05,0.0038684475380857497,0.05219876725447922
68,5.730634120834873e-11,7.157433712984328e-08,2.210334289114976e-05,0.00337625782052567,0.05034067587919045
69,3.805455034520358e-11,6.452286959974334e-08,2.0492406061284813e-05,0.002965153079034922,0.04572625747025733
70,2.5021088093911197e-11,5.0555396104353565e-08,1.797811336106323e-05,0.0024065120884588604,0.042688766525236475
71,1.9139954261795595e-11,4.2304555613628745e-08,1.5301970105927408e-05,0.0021660213130689086,0.040448333296379736
72,1.4281811790924575e-11,2.9514614811722717e-08,1.3378090011300249e-05,0.002072480113524193,0.036833936710203914
73,9.151348986657605e-12,2.511361031595238e-08,1.206612029917407e-05,0.0018031160298585354,0.03251361644546171
74,5.267385408830997e-12,2.4717239025142425e-08,1.0647231517218392e-05,0.0016476657002473787,0.029089937895795632
75,3.3994361922838655e-12,1.6990315192385167e-08,9.563370255442982e-06,0.001348818427501462,0.026097619759733206
76,2.699816328829145e-12,1.2638993657477132e-08,7.932009324672532e-06,0.0009929063310827567,0.024448915842476913
77,1.7723121119421367e-12,1.0783651704196577e-08,7.182894215094872e-06,0.0008445889370971148,0.02318712773780242
78,1.2318989956825052e-12,9.763754019724294e-09,5.817948888063078e-06,0.0006874541154318942,0.02135286924597448
79,8.995250397561444e-13,8.499596014330664e-09,5.572853828260583e-06,0.0006468847408989848,0.020214039025819037
80,6.424774285463509e-13,7.007711937255529e-09,4.185903867200306e-06,0.0005849397605349105,0.01947998702832906
81,4.0142369638158054e-13,5.113723754178119e-09,3.422786501391403e-06,0.0004972713197388571,0.018147475894354045
82,2.786540308116991e-13,4.393423685102891e-09,2.575832164116214e-06,0.00045633350586067324,0.01734446697260074
83,1.747207136352216e-13,3.918089279305732e-09,2.1608872248654527e-06,0.00040138063664088986,0.01683840309239001
84,1.3023360105353538e-13,3.594294015025454e-09,1.940830982560663e-06,0.0003878149110598023,0.016491618795056607
85,9.612875021233215e-14,3.153903594066433e-09,1.7467800613582663e-06,0.000356689691698629,0.015213122194807421
86,5.913981665874411e-14,2.2270769306635208e-09,1.518249034808029e-06,0.0003018493834874731,0.014440704542063103
87,4.0026383609428934e-14,1.978726351084482e-09,1.253169886622516e-06,0.00027693445096047686,0.014031211448340993
88,2.7597057123324068e-14,1.879516478079723e-09,1.119891998081892e-06,0.00024215191785529895,0.013086152285348257
89,1.8312005722015595e-14,1.427738523859721e-09,1.0016263566876734e-06,0.0002102036829785274,0.01245140507559562
90,1.1534471416316952e-14,1.172502295881338e-09,7.27446571212155e-07,0.00018725064674671141,0.01095191234909151
91,8.628404338871191e-15,8.37194575890389e-10,6.39627513606283e-07,0.00015883156374302257,0.01043682217769875
92,6.301104354253359e-15,6.76585641292537e-10,5.02064923719194e-07,0.00014519879832085482,0.009240456869944194
93,3.1441774176217084e-15,4.824732407215377e-10,4.26415007204887e-07,0.00013035736492954638,0.00874896791308049
94,1.9267636922868106e-15,4.1372665628518893e-10,3.8487776142498737e-07,0.00012239005997458557,0.008270131273411972
95,1.1473903954232517e-15,3.5587053570274524e-10,3.237926405617509e-07,0.00011198819706416184,0.007717133477218832
96,8.644028004937375e-16,2.9462674795100113e-10,2.744550315252354e-07,9.755202579946839e-05,0.006990263830518756
97,5.938571019058407e-16,2.592327644521025e-10,2.457610110850144e-07,8.578464258112132e-05,0.006509476658529932
98,4.36311113942754e-16,1.9353912308957107e-10,2.1768754727978142e-07,7.400495610583698e-05,0.006015114332775316
99,2.0417395201018207e-16,1.7952024842107004e-10,2.0315998113206566e-07,5.9400292209031407e-05,0.005701885551977148
100,1.5205285240955284e-16,1.2850578473215695e-10,1.676963402821414e-07,5.004772411584077e-05,0.005390031274688378
101,9.297728965017517e-17,1.0962487729066687e-10,1.4246953431581542e-07,4.311151417493431e-05,0.004766864225826638
102,5.60918808274115e-17,8.985064923404292e-11,1.1936695580113743e-07,4.1771878826448074e-05,0.004455505638588317
103,4.399401719764208e-17,8.047977301577191e-11,8.656156817211023e-08,3.8018638070321e-05,0.003999223378001749
104,2.9825117056492193e-17,7.34406929640116e-11,7.363825316119507e-08,3.21813275215286e-05,0.003623191781741264
105,2.1944188966775405e-17,6.372162458650536e-11,7.026160984543159e-08,2.717702396261504e-05,0.0031023039200750247
106,1.45813829771087e-17,5.639607827905519e-11,5.918606991907523e-08,2.4132040206757996e-05,0.002849868817132664
107,1.025549200428998e-17,5.082253880966209e-11,5.061622408292856e-08,2.2791840243035068e-05,0.0027721719398813315
108,6.111951255883801e-18,3.85666356017089e-11,4.0503978055540866e-08,1.8969681874573045e-05,0.0025988357112546857
109,3.9202392084299776e-18,3.445602166892968e-11,2.899968411451264e-08,1.528093766881327e-05,0.002457385383092907
110,2.8921952313102215e-18,2.9275176939700675e-11,2.559204788077382e-08,1.3262199051314202e-05,0.002346634258226692
111,1.7676421952224874e-18,1.8729833337350055e-11,2.062274195682145e-08,1.0724923629723234e-05,0.0021705672618512082
112,1.084786356028192e-18,1.658574738819918e-11,1.5365156857409222e-08,8.8516941237265e-06,0.0021051899966067654
113,7.461289086072585e-19,1.2716984056479139e-11,1.2911511050017907e-08,8.094524994813767e-06,0.0020216457324946932
114,5.6461384557050935e-19,9.89523472865275e-12,1.1098187890330649e-08,6.808490133156994e-06,0.0017871354881832694
115,3.775292174561886e-19,8.430601269889736e-12,7.418054260720979e-09,6.088526551764739e-06,0.0017278602958922468
116,2.7323735218187425e-19,7.260572686812971e-12,6.060901186291759e-09,5.365201171970332e-06,0.0015112574989617925
117,1.7459517362113306e-19,6.75982016350238e-12,5.269594332590801e-09,4.421136649563984e-06,0.001431542621936982
118,1.3535694661398718e-19,5.80146910139625e-12,4.754290285136805e-09,3.757409979337732e-06,0.0013045208338040254
119,9.703179889070832e-20,4.952501544913686e-12,4.219755554279968e-09,3.3576461177076517e-06,0.0012488039043632234
120,7.187610860602737e-20,3.6317410091039234e-12,3.5477168444020867e-09,3.006722766187237e-06,0.001080202064161475
121,5.379556007366878e-20,2.700991067494227e-12,2.9699828417369527e-09,2.7063229576738257e-06,0.0009773748048872517
122,4.0782848881208595e-20,2.2543661465177583e-12,2.2537919416002776e-09,2.132360381699746e-06,0.0009194715118435448
123,2.3665052074364134e-20,1.744260564575031e-12,2.0858538217414826e-09,1.9679417372474356e-06,0.0008296383299319252
124,1.6397484551964762e-20,1.460299452143919e-12,1.8179834769077436e-09,1.8181093874951042e-06,0.0007964327800588774
125,1.1699181973614143e-20,1.2092738177375927e-12,1.601631493753494e-09,1.6222302718848254e-06,0.0007383740954025364
126,7.688749699267646e-21,1.0536136795068916e-12,1.4079242434780626e-09,1.4642742581426693e-06,0.000727237968768062
127,4.7874110347824724e-21,8.633530217111755e-13,1.0232226712345373e-09,1.3596489552298239e-06,0.0006663049788132746
128,3.444667746154836e-21,6.900429117210042e-13,9.48539538930378e-10,1.2145411784381204e-06,0.0006382304674529415
129,2.381385957578924e-21,5.689409661951987e-13,8.672128398866171e-10,1.1054871744157482e-06,0.0005667819459323786
130,1.717574540045182e-21,4.412393171879243e-13,6.389530365564699e-10,9.783540599678714e-07,0.0005318744499871469
131,1.2727457683012354e-21,3.598963574644685e-13,5.522758028714249e-10,7.785417677343038e-07,0.0005098697405236356
132,8.636710112267015e-22,2.7936318099815435e-13,4.151308867350597e-10,7.162548707208707e-07,0.00047514213904101087
133,6.241704007259934e-22,2.534996536034865e-13,3.7176495729800004e-10,5.94307626197604e-07,0.00043978505845061343
134,4.419695900622218e-22,1.8695736899796941e-13,3.3382730351696594e-10,5.149310977212094e-07,0.0004088323205684852
135,2.721463296454782e-22,1.527436904774177e-13,2.794418998195306e-10,4.562884633559095e-07,0.00039429746085033646
136,1.1788830869826782e-22,1.370783435932251e-13,2.1452908857600014e-10,4.0771694570337154e-07,0.00037057629552493727
137,6.435530738246188e-23,1.2769384604623228e-13,1.6943060441341654e-10,3.8329967869915094e-07,0.00033387165936731613
138,4.924666188676948e-23,1.1134131781996447e-13,1.307860741277163e-10,3.418090618130736e-07,0.0003190971360899736
139,3.9217420811617516e-23,9.85497787652261e-14,1.217881303506655e-10,2.6868983911320876e-07,0.00027960296395370467
140,2.700322756036803e-23,7.994295414707525e-14,9.489055825323261e-11,2.4100832573900795e-07,0.0002706261818944699
141,1.8974042212948557e-23,5.5805701321621174e-14,7.797662623467147e-11,1.838339219005289e-07,0.0002491665300887356
142,1.4207875007519694e-23,4.248092218318668e-14,6.547948440085533e-11,1.6476290811524523e-07,0.00023290793184037493
143,8.90645993400491e-24,3.2641027129236367e-14,4.909276849997137e-11,1.480414749327908e-07,0.00021562170039682364
144,7.195782323305579e-24,3.149255964669288e-14,4.2787558912812806e-11,1.2025430599525374e-07,0.00019763524865894794
145,5.234618892662778e-24,2.4293180928266895e-14,3.2927695041651436e-11,1.1300256971092144e-07,0.00019163564083325804
146,3.840938923054495e-24,1.896001188000496e-14,3.016420938940868e-11,9.952696510071421e-08,0.00018138720360334732
147,2.369363672221069e-24,1.477025638103902e-14,2.8092665282199274e-11,8.244039249092483e-08,0.00016924083425629504
148,1.3690637869279906e-24,1.1095872522670267e-14,2.2744975728609525e-11,7.675916785231613e-08,0.00016278865318284676
149,7.854374707594822e-25,9.177431150449318e-15,1.8741471433690815e-11,7.223032014514902e-08,0.0001522884061618808
150,4.952761627588575e-25,7.759231469445697e-15,1.5876628453073507e-11,7.019422125806367e-08,0.0001337795936204096
151,3.306812470049151e-25,5.3943342013736974e-15,1.4988020822904944e-11,5.981730193871262e-08,0.00011507501153803833
152,1.819030663563638e-25,4.376271102055978e-15,1.3354880758608536e-11,5.187202557941256e-08,0.00010359400549344253
153,1.3568732974924807e-25,3.847730005318188e-15,1.1606800093285447e-11,4.8990269953181303e-08,9.357004417230095e-05
154,8.813018447661059e-26,3.0625388379512135e-15,8.793225221105397e-12,4.169135775725036e-08,8.512554828004221e-05
155,5.879165855053594e-26,2.539468261747424e-15,6.971512164537315e-12,3.889786101018446e-08,8.013765691443123e-05
156,3.70936449219794e-26,1.8434795999757668e-15,5.912007581060539e-12,3.73610751103677e-08,7.140341303133878e-05
157,2.0337253218953583e-26,1.5805880479171144e-15,4.9603577642379735e-12,3.386917182860411e-08,6.901694887513129e-05
158,1.361536944556534e-26,1.247698105598553e-15,4.162211894932625e-12,3.2498036681925694e-08,6.688629328763383e-05
159,9.078309904896556e-27,1.1373210847218107e-15,3.0303758903328964e-12,3.145458077949399e-08,6.008011063385497e-05
160,6.505045632065616e-27,1.0680863163510279e-15,2.4512059028144716e-12,2.8796610402835487e-08,5.562358464962267e-05
161,4.280383923632498e-27,9.01517973341958e-16,2.1837413234816487e-12,2.5729953888788407e-08,4.622747251548591e-05
162,3.2343297114061484e-27,6.844959896036885e-16,1.926614424307084e-12,2.3392122465694063e-08,4.426691923283833e-05
163,2.1425708704835562e-27,5.610736897848574e-16,1.6401861292327992e-12,2.1915535671227547e-08,3.870504216908753e-05
164,1.6247576419158264e-27,4.830076466906397e-16,1.4354907971413095e-12,1.9769068755303162e-08,3.648901345928981e-05
165,1.0811338706053967e-27,4.4123203537726277e-16,1.0792055265223032e-12,1.708965014335759e-08,3.171551861168031e-05
166,7.057346873333477e-28,3.857217709407133e-16,9.79356747488131e-13,1.5502990952689657e-08,2.9875397425990325e-05
167,4.832019563511579e-28,3.1190392972783074e-16,8.893403311539366e-13,1.5093780823555863e-08,2.8458155080967962e-05
168,3.3075458641719736e-28,2.7712382895557173e-16,7.956754683329693e-13,1.3222674002716975e-08,2.6552770060582546e-05
169,2.0993560840194177e-28,2.537802701499366e-16,6.205075243518993e-13,1.1464654617704795e-08,2.368379476402833e-05
170,1.6529101154709013e-28,2.1403954573230587e-16,5.463518755285653e-13,9.561044183918783e-09,2.058089139852404e-05
171,1.0925723537311014e-28,1.8862944521635607e-16,4.964799349320736e-13,8.831579856826796e-09,1.724990568287784e-05
172,8.598583866909029e-29,1.7066965640808685e-16,4.640138274082711e-13,7.629593966718874e-09,1.598720623286146e-05
173,5.571330143123396e-29,1.4629433165295465e-16,3.783469743549202e-13,6.804445911146679e-09,1.5222289527370243e-05
174,2.822642926493933e-29,1.2956583513039734e-16,3.211026411649696e-13,6.281076373345208e-09,1.4338242335320053e-05
175,1.5407439555097887e-29,1.1232884179670095e-16,2.695404091735478e-13,5.938792212308125e-09,1.3446997241162449e-05
176,1.0748229833636286e-29,9.429017359773782e-17,2.5696452043906144e-13,5.174319438504822e-09,1.1769329668679803e-05
177,7.198355760141733e-30,8.543663677800832e-17,2.1452506089689593e-13,4.561107554986894e-09,1.1160250783923077e-05
178,4.1661716556984686e-30,7.189511986268329e-17,1.876840051463901e-13,4.205420287891167e-09,1.0011069450632898e-05
179,4.1661716556984686e-30,5.2521632253410595e-17,1.5941751144075387e-13,3.91170663335706e-09,9.542982771968344e-06
180,2.194019392645939e-30,4.9139983191176425e-17,1.5144512232043614e-13,3.5154540015100864e-09,8.91910804492226e-06
181,2.194019392645939e-30,4.3839016579448694e-17,1.3006451284172584e-13,3.332796209007827e-09,8.280441077081216e-06
182,2.194019392645939e-30,3.937169535671281e-17,1.145824651021588e-13,2.768979723448676e-09,7.920765750675533e-06
183,6.162975822039155e-31,3.001507188360963e-17,9.704970406414315e-14,2.475888638488439e-09,6.7778118169437084e-06
184,6.162975822039155e-31,2.5245896712346027e-17,8.879652058242309e-14,2.2722623872097807e-09,6.439148857289483e-06
185,4.930380657631324e-31,2.158443716747352e-17,6.754424325489238e-14,2.1693427712192394e-09,6.190282509500461e-06
186,4.930380657631324e-31,1.9127158952856644e-17,6.18522081431204e-14,1.930165095077355e-09,5.842813717199056e-06
187,4.930380657631324e-31,1.6875240686409996e-17,5.570900764431765e-14,1.8598426246553474e-09,5.645055518490514e-06
188,4.930380657631324e-31,1.236703992700803e-17,4.6697249785303416e-14,1.5766899710794452e-09,5.474031385023289e-06
189,4.930380657631324e-31,1.0563272446138582e-17,3.6299340492250555e-14,1.540059562442725e-09,5.2786720100229096e-06
190,4.930380657631324e-31,8.893664679141226e-18,3.2889227044759917e-14,1.4491490842790152e-09,4.828791642319612e-06
191,4.930380657631324e-31,7.71702746193838e-18,2.8873295585142424e-14,1.2438194112511245e-09,4.463945195825875e-06
192,4.930380657631324e-31,6.180625553676148e-18,2.180917617616463e-14,1.1496124967102672e-09,4.332217678390242e-06
193,4.930380657631324e-31,5.489133186829145e-18,1.8705757471298e-14,1.0673716423870204e-09,3.9422586983681165e-06
194,4.930380657631324e-31,4.8558986470099725e-18,1.4575470446815658e-14,9.062602554973462e-10,3.513314023041913e-06
195,4.930380657631324e-31,4.30456325674582e-18,1.2818377996539005e-14,8.536466562830857e-10,3.2107412856855632e-06
196,4.930380657631324e-31,3.6325905159197194e-18,1.0579138343014944e-14,7.404370215469659e-10,3.0652765053384594e-06
197,4.930380657631324e-31,3.201879610284201e-18,9.904833900917188e-15,6.775265672325685e-10,2.763832720214897e-06
198,4.930380657631324e-31,2.4042676490651994e-18,9.030422779326127e-15,5.945060634702396e-10,2.4964623627827887e-06
199,4.930380657631324e-31,1.9621878690851327e-18,8.152918364804821e-15,4.939967119276229e-10,2.1419650859089196e-06
200,4.930380657631324e-31,1.7688922958691857e-18,7.944257662692743e-15,4.5354349319686566e-10,2.0142562321978554e-06
201,4.930380657631324e-31,1.606054727521948e-18,7.48202422081169e-15,4.1981288360520087e-10,1.9000858322470896e-06
202,4.930380657631324e-31,1.1808358502619877e-18,6.464825990849551e-15,3.907364423101194e-10,1.8176517914502782e-06
203,4.930380657631324e-31,8.826315679743185e-19,5.31112476408552e-15,2.9946446065918156e-10,1.636881313090493e-06
204,4.930380657631324e-31,7.231261972901586e-19,4.302678934480372e-15,2.677143182503863e-10,1.5177420940001945e-06
205,4.930380657631324e-31,5.833112638902475e-19,3.916345104393968e-15,2.322255874218955e-10,1.4226075523954727e-06
206,4.930380657631324e-31,5.424812032797665e-19,3.569053798738175e-15,1.9899401032699006e-10,1.3853231452571707e-06
207,4.930380657631324e-31,3.9551630616909687e-19,3.019824665646467e-15,1.7206705483914286e-10,1.2790804149286787e-06
208,4.930380657631324e-31,3.4432828703581285e-19,2.8563209778986793e-15,1.5348451241012867e-10,1.2252751992942087e-06
209,4.930380657631324e-31,3.1222247584803563e-19,2.580130393378984e-15,1.3882096469494582e-10,1.095433600983289e-06
210,4.930380657631324e-31,2.866267040867205e-19,2.026189697451886e-15,1.2039774957778042e-10,1.022613759313801e-06
211,4.930380657631324e-31,2.711233110760369e-19,1.7513132944901184e-15,1.1162571986917776e-10,9.804093010972088e-07
212,4.930380657631324e-31,2.16167145847517e-19,1.7103059282623283e-15,9.556646812642562e-11,8.830548278839844e-07
213,4.930380657631324e-31,1.9223352036692556e-19,1.2694513164937907e-15,8.58937103574064e-11,7.864744650964579e-07
214,4.930380657631324e-31,1.816887855961001e-19,1.1093509957462478e-15,7.625427577243471e-11,7.215827662142675e-07
215,4.930380657631324e-31,1.5837231367235215e-19,1.0054879476352972e-15,5.689573756697702e-11,6.76787429487282e-07
216,4.930380657631324e-31,1.4553742246830698e-19,7.320856142877208e-16,5.345749684856687e-11,6.421432813636479e-07
217,4.930380657631324e-31,1.1583559367384196e-19,6.501723241667586e-16,4.9953835929932965e-11,6.00470694737821e-07
218,4.930380657631324e-31,9.842054304754923e-20,5.590820509585116e-16,4.7904649881973004e-11,5.338447228144644e-07
219,4.930380657631324e-31,7.850358063173523e-20,4.450961924883914e-16,4.266380532111287e-11,4.774100896938149e-07
220,4.930380657631324e-31,6.380267952618232e-20,3.871894342547186e-16,4.046484099806693e-11,4.575976778764224e-07
221,4.930380657631324e-31,5.383230034874886e-20,3.64149305439015e-16,3.68834312899172e-11,3.690746245646716e-07
222,4.930380657631324e-31,4.36922637787253e-20,3.3349598709158085e-16,3.246257250717007e-11,3.431077480786979e-07
223,4.930380657631324e-31,4.115078194765162e-20,2.9666772546483487e-16,2.8897138322992888e-11,3.279250571945741e-07
224,4.930380657631324e-31,3.774190686559273e-20,2.629910886869099e-16,2.5427324631365548e-11,2.95119524743487e-07
225,4.930380657631324e-31,3.0655208929027216e-20,2.40611473848046e-16,1.940750325934869e-11,2.705510151783027e-07
226,4.930380657631324e-31,2.741933049102428e-20,2.2064618048965915e-16,1.6860951041734736e-11,2.5579589740693225e-07
227,4.930380657631324e-31,2.2753989320831727e-20,1.737455643037198e-16,1.5060645066223112e-11,2.3579035935655455e-07
228,4.930380657631324e-31,1.8644968722515087e-20,1.260912228178715e-16,1.4234680883937755e-11,2.2877290201359056e-07
229,4.930380657631324e-31,1.2388121439298202e-20,1.0071308892911671e-16,1.1972383453032334e-11,2.1846070589360473e-07
230,4.930380657631324e-31,1.1809044987479065e-20,8.918071066320675e-17,1.0813782492008175e-11,2.0660809052690066e-07
231,4.930380657631324e-31,9.67791798551684e-21,7.446181256476944e-17,9.90741642331952e-12,1.9255294823783032e-07
232,4.930380657631324e-31,9.161215282162345e-21,6.872858056143347e-17,9.268473337364294e-12,1.7946404350329996e-07
233,4.930380657631324e-31,7.905879069232008e-21,6.267963528466018e-17,7.44611927467815e-12,1.6957877668049602e-07
234,4.930380657631324e-31,7.383631016651366e-21,5.667382929099191e-17,6.455880578796758e-12,1.58034151328438e-07
235,4.930380657631324e-31,6.754130904292858e-21,5.088132602229828e-17,5.7711443838219585e-12,1.5197611112671932e-07
236,4.930380657631324e-31,5.594658221082132e-21,4.315384804499175e-17,5.113804064381974e-12,1.3921515790199835e-07
237,4.930380657631324e-31,5.192118556936159e-21,3.4076074961419157e-17,4.325583967334864e-12,1.327982947252862e-07
238,4.930380657631324e-31,4.524220270953607e-21,2.7718038202974358e-17,4.053296110338888e-12,1.2051810489330877e-07
239,4.930380657631324e-31,3.3751649704320638e-21,2.5250308291969283e-17,3.738601080638285e-12,1.161256756538269e-07
240,4.930380657631324e-31,2.870659092751105e-21,2.1631100807649207e-17,3.178366795763839e-12,1.0676391693600755e-07
241,4.930380657631324e-31,2.282169698988392e-21,1.7881641367938256e-17,2.731942500085415e-12,1.0158755697516496e-07
242,4.930380657631324e-31,2.0540263674366075e-21,1.6105795371804693e-17,2.5020565205325384e-12,9.706559026355074e-08
243,4.930380657631324e-31,1.7624574089899598e-21,1.4432149231151672e-17,2.408014877561071e-12,9.170708155414227e-08
244,4.930380657631324e-31,1.4174818959305912e-21,1.3682965850385573e-17,2.270487577558721e-12,7.994573763455128e-08
245,4.930380657631324e-31,1.1625270984804405e-21,1.2038510109877062e-17,1.8937528804254757e-12,7.626851611117354e-08
246,4.930380657631324e-31,9.603239933690232e-22,1.0301090027625205e-17,1.5630067766874095e-12,7.242954617122794e-08
247,4.930380657631324e-31,6.77756392690889e-22,1.0007397019182152e-17,1.2804587740722025e-12,6.843168481619142e-08
248,4.930380657631324e-31,5.654284228332142e-22,9.161531217695518e-18,1.1440714942925619e-12,6.42440749483463e-08
249,4.930380657631324e-31,4.51569090699954e-22,7.65655624424057e-18,1.013586387827367e-12,6.048734001077821e-08
250,4.930380657631324e-31,3.9572628018541434e-22,6.914997001307163e-18,8.890442300919212e-13,5.51421286251763e-08
251,4.930380657631324e-31,3.315391798388357e-22,6.131880260278654e-18,7.799513741971751e-13,5.176372641579696e-08
252,4.930380657631324e-31,2.52505630298874e-22,5.7777533921417784e-18,6.606651502754377e-13,4.7348145491650134e-08
253,4.930380657631324e-31,1.7099395418484136e-22,4.910996995598562e-18,6.033294823121374e-13,4.2997253006322435e-08
254,4.930380657631324e-31,1.4136893524888517e-22,3.907481555420809e-18,5.555174892783453e-13,4.1174670410040144e-08
255,4.930380657631324e-31,1.1605946103051726e-22,3.667852166983374e-18,5.162152707922071e-13,3.8229950643842035e-08
256,4.930380657631324e-31,9.454617613110173e-23,3.279150767528025e-18,4.1250956265727446e-13,3.581036515239418e-08
257,4.930380657631324e-31,8.355323981795985e-23,2.5431688747346146e-18,3.700299904654098e-13,3.2027738491202985e-08
258,4.930380657631324e-31,7.242559349854199e-23,2.349599457921018e-18,3.496160536685028e-13,3.017666686218597e-08
259,4.930380657631324e-31,6.524745294990679e-23,2.026667979933617e-18,3.3704794024791695e-13,2.8655277244939032e-08
260,4.930380657631324e-31,4.798614940824242e-23,1.664161757754723e-18,3.086537682829567e-13,2.4340294683493466e-08
261,4.930380657631324e-31,4.2171437562872403e-23,1.3932100515467419e-18,2.6824191494336786e-13,2.3399325391616807e-08
262,4.930380657631324e-31,3.2288708459575347e-23,1.179282098336792e-18,2.347144727637723e-13,2.0686943273243326e-08
263,4.930380657631324e-31,2.757953110878348e-23,1.044296576971967e-18,2.09264822467377e-13,1.9894719888283608e-08
264,4.930380657631324e-31,2.323106511541744e-23,9.449007314299525e-19,1.6993764988619616e-13,1.769008315635994e-08
265,4.930380657631324e-31,2.0383076078177995e-23,8.629897105318789e-19,1.5399155503626202e-13,1.6217340287802312e-08
266,4.930380657631324e-31,1.8362998562702548e-23,6.919867637808515e-19,1.403048207588432e-13,1.533337208768883e-08
267,4.930380657631324e-31,1.5871781302900098e-23,6.174128990362906e-19,1.2773625411907549e-13,1.41657080872193e-08
268,4.930380657631324e-31,1.3144839070403123e-23,5.863465041100987e-19,1.1974617909987752e-13,1.3164838745797582e-08
269,4.930380657631324e-31,1.174821671001553e-23,5.000205454056898e-19,1.1205193230743726e-13,1.2539734918258212e-08
270,4.930380657631324e-31,1.0445288996227413e-23,3.9937527187122427e-19,9.477374821029838e-14,1.2108013980785074e-08
271,4.930380657631324e-31,8.695963648877558e-24,3.361143173730105e-19,8.468724342731409e-14,1.0927814841116545e-08
272,4.930380657631324e-31,7.255328487868913e-24,3.1315021996972743e-19,7.157711392743179e-14,9.842263166292088e-09
273,4.930380657631324e-31,6.008580466102935e-24,2.4172041917364545e-19,6.594334236599117e-14,9.347257791449595e-09
274,4.930380657631324e-31,4.890394477939243e-24,2.292312591713868e-19,6.054910963185857e-14,8.76928110236539e-09
275,4.930380657631324e-31,3.4462843945038615e-24,1.9482725595366477e-19,5.37314892468375e-14,8.55620377346308e-09
276,4.930380657631324e-31,3.1072727529205044e-24,1.6442081686337002e-19,5.1572906332555424e-14,7.824788072599759e-09
277,4.930380657631324e-31,2.386818659420236e-24,1.5894786134575769e-19,4.6549215119762796e-14,7.468776201964386e-09
278,4.930380657631324e-31,1.8356463976694773e-24,1.3882616859327387e-19,4.2841383589647665e-14,6.944352602702761e-09
279,4.930380657631324e-31,1.3736267568516103e-24,1.281035389503466e-19,4.006310778013864e-14,6.283504413068876e-09
280,4.930380657631324e-31,1.1998393287855987e-24,1.0451734321547958e-19,3.7649908230693884e-14,6.1636376787786385e-09
281,4.930380657631324e-31,9.857866121784777e-25,9.3550004872174e-20,3.469802601382479e-14,5.441853825944938e-09
282,4.930380657631324e-31,8.042703181609679e-25,8.054376223106494e-20,3.291811606523175e-14,5.157871147848318e-09
283,4.930380657631324e-31,6.716327135779478e-25,7.152990796565569e-20,3.011633907275948e-14,4.931524594453063e-09
284,4.930380657631324e-31,5.721730036903807e-25,6.243954355956595e-20,2.5746408280916764e-14,4.628975833255532e-09
285,4.930380657631324e-31,4.998133455590428e-25,5.162156727645733e-20,2.2649635582407426e-14,4.079467902376381e-09
286,4.930380657631324e-31,4.322364598840177e-25,4.7649238759481996e-20,2.1026904120256082e-14,3.971193971957061e-09
287,4.930380657631324e-31,3.0592511177187064e-25,4.023295277121439e-20,1.833378919519233e-14,3.823387524008534e-09
288,4.930380657631324e-31,2.5906633643045918e-25,3.660662321410851e-20,1.7304290518521555e-14,3.446177323524e-09
289,4.930380657631324e-31,2.2914748744464904e-25,3.311993434056929e-20,1.650959994719619e-14,3.313886335981857e-09
290,4.930380657631324e-31,1.853537029605767e-25,2.4991101068784514e-20,1.5916854516489037e-14,2.985419609513905e-09
291,4.930380657631324e-31,1.6069782085522937e-25,1.979102832720364e-20,1.390548057802642e-14,2.735831613789795e-09
292,4.930380657631324e-31,1.4679594822224423e-25,1.5497168774289872e-20,1.2309255833851882e-14,2.5836572384269972e-09
293,4.930380657631324e-31,1.1479704066230864e-25,1.4318229949584312e-20,1.0849310423719331e-14,2.374059198129986e-09
294,4.930380657631324e-31,9.003552638396672e-26,1.1912743043641923e-20,1.015406717104433e-14,2.2698321733355216e-09
295,4.930380657631324e-31,7.369936458293763e-26,9.85526602874658e-21,9.03407897465145e-15,2.160790512779953e-09
296,4.930380657631324e-31,6.262170150490039e-26,8.745749451873763e-21,8.369286832255378e-15,1.953621639596655e-09
297,4.930380657631324e-31,5.668770242136295e-26,6.975354373964295e-21,8.156117768451566e-15,1.7117517525209414e-09
298,4.930380657631324e-31,5.234674507356596e-26,6.222105962734235e-21,7.220574530418384e-15,1.5071649175347333e-09
299,4.930380657631324e-31,4.668620092503789e-26,5.439506973403295e-21,5.915671841674235e-15,1.4084348589306964e-09
300,4.930380657631324e-31,3.7038604617507934e-26,4.686525433582277e-21,5.0194680114559815e-15,1.2822734773993941e-09
301,4.930380657631324e-31,3.310211227955489e-26,4.1731018930386176e-21,4.365994535263346e-15,1.2448078662978218e-09
302,4.930380657631324e-31,2.94890861928119e-26,3.1808313882954714e-21,4.150321631769636e-15,1.1051598786523084e-09
303,4.930380657631324e-31,2.826154466857814e-26,2.8553051925509823e-21,3.891865958666262e-15,9.884320276031178e-10
304,4.930380657631324e-31,2.3219285045659013e-26,2.6051919558517822e-21,3.511292776289927e-15,8.952588247412968e-10
305,4.930380657631324e-31,1.9376575943385107e-26,2.3960204540292507e-21,2.9792962730545964e-15,8.658204836765852e-10
306,4.930380657631324e-31,1.740402185430898e-26,2.060166139031743e-21,2.6670880090261075e-15,7.982665050694491e-10
307,4.930380657631324e-31,1.42069978681488e-26,1.7807579208710623e-21,2.266209774703672e-15,7.644339773345038e-10
308,4.930380657631324e-31,1.3066269253939447e-26,1.5793594774468987e-21,2.016118169060375e-15,6.918280630983641e-10
309,4.930380657631324e-31,1.0706107126487812e-26,1.450288472430345e-21,1.7661959728619565e-15,6.293464645197392e-10
310,4.930380657631324e-31,8.973624364988235e-27,1.2746936323380725e-21,1.5872074456023948e-15,6.122611712598734e-10
311,4.930380657631324e-31,7.64520725249934e-27,9.943390841740882e-22,1.341372445488734e-15,5.475101455842672e-10
312,4.930380657631324e-31,6.833095904692102e-27,9.42963405957922e-22,1.2155207876492199e-15,4.6532978879054457e-10
313,4.930380657631324e-31,5.95303651585172e-27,8.871237057363261e-22,1.0667969215709103e-15,4.232805247734671e-10
314,4.930380657631324e-31,5.215047278256148e-27,8.224478039905008e-22,9.580190185413107e-16,4.025895322933193e-10
315,4.930380657631324e-31,4.7540603845531125e-27,7.739954166230469e-22,8.469767549535177e-16,3.8271597954561995e-10
316,4.930380657631324e-31,4.395838647492251e-27,6.42723243064424e-22,8.071529232923891e-16,3.5324899354282547e-10
317,4.930380657631324e-31,3.836154161189587e-27,5.308280230207374e-22,7.002103224633812e-16,3.438947029138795e-10
318,4.930380657631324e-31,3.1264332610945444e-27,4.9844928210636195e-22,5.471751623988587e-16,3.0443510829930934e-10
319,4.930380657631324e-31,2.629998163058304e-27,4.677684035918474e-22,4.819685371100609e-16,2.9706547780636496e-10
320,4.930380657631324e-31,2.4122195516252354e-27,3.785624068102306e-22,4.2388594892207513e-16,2.836127438215123e-10
321,4.930380657631324e-31,2.226850797445106e-27,3.297394084775492e-22,3.8803853371528456e-16,2.3217321369415423e-10
322,4.930380657631324e-31,2.1563081435908815e-27,2.906151765952967e-22,3.4649748044685763e-16,1.9920776176687922e-10
323,4.930380657631324e-31,1.9215049277470117e-27,2.44205538363985e-22,3.2397515599848045e-16,1.8461685711363132e-10
324,4.930380657631324e-31,1.583368328890176e-27,2.1288876829187125e-22,2.7440030511742365e-16,1.6727936659145407e-10
325,4.930380657631324e-31,1.3892728009460391e-27,1.9285365497558115e-22,2.3583203591714636e-16,1.445010041436448e-10
326,4.930380657631324e-31,1.1988972452080853e-27,1.4729585989723572e-22,2.1901830358074885e-16,1.3952970752521045e-10
327,4.930380657631324e-31,8.18250904321152e-28,1.3464203308333434e-22,1.799645068360781e-16,1.3043752702099466e-10
328,4.930380657631324e-31,6.781603009103801e-28,1.2045885935380046e-22,1.6971581117421052e-16,1.1899151196757505e-10
329,4.930380657631324e-31,6.029559721443651e-28,1.053368362154072e-22,1.4044624270773772e-16,1.095879116486063e-10
330,4.930380657631324e-31,4.70723162906693e-28,1.016473243113173e-22,1.1945722779947473e-16,1.0155715904202945e-10
331,4.930380657631324e-31,4.140595306037006e-28,8.849701072910019e-23,1.0793098612458406e-16,9.826848417295252e-11
332,4.930380657631324e-31,3.4986104406068313e-28,7.9807262737397e-23,9.975889049612722e-17,9.051067723524187e-11
333,4.930380657631324e-31,3.0024662350293915e-28,7.092133824461492e-23,8.330829872792767e-17,8.529369365956903e-11
334,4.930380657631324e-31,2.7745347372270953e-28,6.208830493001944e-23,6.997583297273348e-17,8.171070465306313e-11
335,4.930380657631324e-31,2.2207050779553686e-28,5.359841197548763e-23,5.5437602196254323e-17,7.469792317542631e-11
336,4.930380657631324e-31,1.9055181684646421e-28,4.908233492974386e-23,4.9960247220022585e-17,7.181687666104645e-11
337,4.930380657631324e-31,1.4314620682333903e-28,4.0545083852917776e-23,4.002573061631296e-17,6.53847522431022e-11
338,4.930380657631324e-31,1.2448348343904006e-28,3.5328029088423816e-23,3.465403670587726e-17,6.207647319992444e-11
339,4.930380657631324e-31,8.438469755052452e-29,3.083552538225085e-23,3.0165466739125724e-17,5.562364732453793e-11
340,4.930380657631324e-31,6.518949305520137e-29,2.7912979757712603e-23,2.797573529638362e-17,5.2632748123578916e-11
341,4.930380657631324e-31,5.224847642408354e-29,2.4139454117246012e-23,2.560838927308762e-17,4.7304713249951286e-11
342,4.930380657631324e-31,5.057707738114653e-29,2.1843593919333017e-23,2.3330971785560617e-17,4.369386881182162e-11
343,4.930380657631324e-31,4.367084667496945e-29,1.7767009629813613e-23,2.0994761445019185e-17,4.2001875018067105e-11
344,4.930380657631324e-31,3.6505770984266727e-29,1.4105330206099295e-23,1.921877466005961e-17,3.786540461179246e-11
345,4.930380657631324e-31,2.885012241812969e-29,1.3226497153090665e-23,1.848203170471913e-17,3.470461288374108e-11
346,4.930380657631324e-31,2.6722663164361775e-29,9.964405515173626e-24,1.7446311735005438e-17,3.249778741712604e-11
347,4.930380657631324e-31,2.3660896775972722e-29,9.233618635140495e-24,1.631968643993732e-17,3.166655894915272e-11
348,4.930380657631324e-31,1.550234938275729e-29,8.02609609292211e-24,1.4841626040670546e-17,2.8842030135151137e-11
349,4.930380657631324e-31,1.2247065553556209e-29,7.051622318861762e-24,1.3583788446175445e-17,2.6127470595904453e-11
350,4.930380657631324e-31,1.0102349967486583e-29,5.910484911356096e-24,1.2474581490386578e-17,2.39589931454015e-11
351,4.930380657631324e-31,9.633963805011607e-30,4.995767762857223e-24,1.1858579305198213e-17,2.2637052137042886e-11
352,4.930380657631324e-31,7.358593131514751e-30,4.2097437626312975e-24,9.742430292509778e-18,2.18383119376954e-11
353,4.930380657631324e-31,5.396301629777484e-30,3.742045402689257e-24,8.029324590079106e-18,2.0960015277403232e-11
354,4.930380657631324e-31,3.623829783359023e-30,3.4473721946012e-24,7.531272439466584e-18,1.9604555357084867e-11
355,4.930380657631324e-31,2.2704402928392245e-30,3.081812531348346e-24,6.561943421643653e-18,1.9042301322739137e-11
356,4.930380657631324e-31,2.100342160150944e-30,2.549792824510499e-24,5.4840136024087616e-18,1.8361086276227106e-11
357,4.930380657631324e-31,2.1200636827814692e-30,2.0641904457197232e-24,4.863146973349928e-18,1.737868874407914e-11
358,4.930380657631324e-31,1.3768087986435472e-30,1.72133555505344e-24,4.49130582815311e-18,1.5554265107873545e-11
359,4.930380657631324e-31,1.3768087986435472e-30,1.6236331673252446e-24,3.815072389643407e-18,1.3908193155065674e-11
360,4.930380657631324e-31,1.3768087986435472e-30,1.293162415668936e-24,3.4416914544638246e-18,1.1872316952325345e-11
361,4.930380657631324e-31,1.247386306380725e-30,1.13661472958994e-24,3.1587697993236108e-18,1.0690433644547475e-11
362,4.930380657631324e-31,1.2288973789146075e-30,1.0287142727006708e-24,2.837787448367302e-18,1.0301360084224334e-11
363,4.930380657631324e-31,5.694589659564179e-31,9.00784075077775e-25,2.5180150328602317e-18,9.136923312949475e-12
364,4.930380657631324e-31,5.423418723394456e-31,8.56935011122323e-25,2.1051896152637185e-18,8.638502566956608e-12
365,4.930380657631324e-31,5.423418723394456e-31,7.741329450917642e-25,1.9840981004929097e-18,8.211251111303111e-12
366,4.930380657631324e-31,3.7594152514438844e-31,6.662413403213845e-25,1.8433070551394942e-18,7.690405746540368e-12
367,4.930380657631324e-31,2.662405555120915e-31,5.319201116611206e-25,1.5881896155550953e-18,6.81982119094255e-12
368,4.930380657631324e-31,2.4898422321038184e-31,4.758866817261993e-25,1.3563207378236952e-18,5.933843655662251e-12
369,4.930380657631324e-31,2.194019392645939e-31,4.318263439793883e-25,1.2106908786831466e-18,5.53747235375108e-12
370,4.930380657631324e-31,2.194019392645939e-31,3.7333792968678118e-25,1.0893741750791308e-18,5.334489945614566e-12
371,4.930380657631324e-31,1.947500359764373e-31,3.3031542390057034e-25,8.403811891780059e-19,4.8054236067767075e-12
372,4.930380657631324e-31,1.9351744081202945e-31,2.8992492829560314e-25,7.1598058265867015e-19,4.502160075245389e-12
373,4.930380657631324e-31,1.9351744081202945e-31,2.617455005420284e-25,6.582411506138151e-19,4.3652378328832906e-12
374,4.930380657631324e-31,1.7995889400354331e-31,2.441063617355178e-25,5.775245084360796e-19,4.255290843586693e-12
375,4.930380657631324e-31,1.7995889400354331e-31,1.9960558469724858e-25,4.9528495808744395e-19,3.829265278094942e-12
376,4.930380657631324e-31,1.7995889400354331e-31,1.8187315250525917e-25,4.427062836550396e-19,3.471750294621349e-12
377,4.930380657631324e-31,1.7995889400354331e-31,1.553586169420518e-25,4.036810762247036e-19,3.4114364997944947e-12
378,4.930380657631324e-31,1.7995889400354331e-31,1.3286166873017505e-25,3.53904801476062e-19,3.1592397610386546e-12
379,4.930380657631324e-31,1.7379591818150416e-31,1.2265110217557463e-25,3.067619601307466e-19,3.01150306833032e-12
380,4.930380657631324e-31,1.7379591818150416e-31,1.0565393291879966e-25,2.855662963832439e-19,2.866515051397559e-12
381,4.930380657631324e-31,1.7379591818150416e-31,8.975125284959321e-26,2.600937981375349e-19,2.7004400450616637e-12
382,4.930380657631324e-31,1.7379591818150416e-31,8.264032732889762e-26,2.1963548407591e-19,2.487754897576817e-12
383,4.930380657631324e-31,1.7995889400354331e-31,6.280979172387924e-26,1.7497646365344846e-19,2.114311716489112e-12
384,4.930380657631324e-31,1.7995889400354331e-31,4.7698583208225784e-26,1.6089008436397998e-19,1.9552065690559514e-12
385,4.930380657631324e-31,1.7995889400354331e-31,4.3406985512654036e-26,1.51901547566022e-19,1.838741437655134e-12
386,4.930380657631324e-31,1.7995889400354331e-31,3.327957154312593e-26,1.466763724513859e-19,1.7528867831189245e-12
387,4.930380657631324e-31,1.7995889400354331e-31,2.763103954334182e-26,1.1943527635448402e-19,1.559554572842883e-12
388,4.930380657631324e-31,1.7872629883913549e-31,2.5241645513332295e-26,1.0615035996368143e-19,1.51577691909546e-12
389,4.930380657631324e-31,1.7872629883913549e-31,2.348549381644333e-26,9.483319024095246e-20,1.4591451616058795e-12
390,4.930380657631324e-31,1.7872629883913549e-31,1.916351123691783e-26,7.888760007067551e-20,1.4324607694847234e-12
391,4.930380657631324e-31,1.7872629883913549e-31,1.5795317676898616e-26,6.773352619689766e-20,1.3452735318206149e-12
392,4.930380657631324e-31,1.7872629883913549e-31,1.290199361406244e-26,6.004110033515038e-20,1.2927027631914752e-12
393,4.930380657631324e-31,1.7872629883913549e-31,1.0956009371026265e-26,4.8534730971337894e-20,1.1115776146452584e-12
394,4.930380657631324e-31,1.7872629883913549e-31,9.388125258700341e-27,3.882579003336238e-20,1.0809621044799967e-12
395,4.930380657631324e-31,1.7872629883913549e-31,8.253264563030724e-27,3.476480696936506e-20,8.724140410253641e-13
396,4.930380657631324e-31,1.7995889400354331e-31,6.993740200123081e-27,3.001951848878516e-20,7.574051137924687e-13
397,4.930380657631324e-31,1.7995889400354331e-31,6.524349874326063e-27,2.4375596238268066e-20,7.235494419291938e-13
398,4.930380657631324e-31,1.7995889400354331e-31,5.8293526177760415e-27,2.174579933457259e-20,6.663716988413413e-13
399,4.930380657631324e-31,1.8365667949676682e-31,4.9137837661876006e-27,1.882909071727817e-20,6.394999632519688e-13
400,4.930380657631324e-31,1.8365667949676682e-31,4.3909506795735766e-27,1.6427362451672714e-20,5.971802318506684e-13
401,4.930380657631324e-31,1.8365667949676682e-31,3.1075934078643902e-27,1.4379748829242326e-20,5.70730543951452e-13
402,4.930380657631324e-31,1.8365667949676682e-31,2.2479172139581473e-27,1.3272844835503554e-20,5.059714461719683e-13
403,4.930380657631324e-31,1.8365667949676682e-31,1.936221692712866e-27,1.1670528879280138e-20,4.870506711610734e-13
404,4.930380657631324e-31,1.8365667949676682e-31,1.4365031152330386e-27,1.0094735415996707e-20,4.356015067989157e-13
405,4.930380657631324e-31,1.8365667949676682e-31,1.247650367061897e-27,9.39228940727424e-21,4.168386168744184e-13
406,4.930380657631324e-31,1.8365667949676682e-31,1.1160497624969107e-27,8.537898279676412e-21,3.6598418941624605e-13
407,4.930380657631324e-31,1.8365667949676682e-31,9.866211321223229e-28,7.578754559383164e-21,3.3884910314932236e-13
408,4.930380657631324e-31,1.8365667949676682e-31,8.072308982375831e-28,6.6216740223983155e-21,3.2864859550116323e-13
409,4.930380657631324e-31,1.8365667949676682e-31,7.242753865423251e-28,5.602491066663189e-21,2.929090925697073e-13
410,4.930380657631324e-31,1.7872629883913549e-31,6.5630525008981295e-28,4.957292381641556e-21,2.608924126009703e-13
411,4.930380657631324e-31,1.7872629883913549e-31,5.493319411835143e-28,4.276864235659698e-21,2.3509823219407563e-13
412,4.930380657631324e-31,1.7872629883913549e-31,3.517680398567679e-28,3.942890922064908e-21,2.276670076553232e-13
413,4.930380657631324e-31,1.7872629883913549e-31,3.0379908167036707e-28,3.5796863016878375e-21,2.1236738355798172e-13
414,4.930380657631324e-31,1.7872629883913549e-31,2.7039438451472215e-28,3.426958887424378e-21,2.015195067537436e-13
415,4.930380657631324e-31,1.7872629883913549e-31,2.1448782082839377e-28,3.1798585673421628e-21,1.8644671621038927e-13
416,4.930380657631324e-31,1.7872629883913549e-31,1.9123971662957107e-28,2.8057326311106154e-21,1.6992726739370264e-13
417,4.930380657631324e-31,1.7872629883913549e-31,1.8070272429686795e-28,2.3358620488330528e-21,1.5319604235042982e-13
418,4.930380657631324e-31,1.7872629883913549e-31,1.5264579909798385e-28,2.244901870402095e-21,1.4098779433518141e-13
419,4.930380657631324e-31,1.7872629883913549e-31,1.3286826775395261e-28,1.828301157749049e-21,1.3402929364044876e-13
420,4.930380657631324e-31,1.7872629883913549e-31,1.262968706138841e-28,1.5963534074887282e-21,1.1700782235862808e-13
421,4.930380657631324e-31,1.7872629883913549e-31,1.084347146291392e-28,1.3470662894504758e-21,1.074186394851792e-13
422,4.930380657631324e-31,1.7872629883913549e-31,1.0012326137579705e-28,1.1676988334519767e-21,9.516421880270257e-14
423,4.930380657631324e-31,1.7872629883913549e-31,7.669239135292432e-29,1.0792863710561122e-21,8.283014915989895e-14
424,4.930380657631324e-31,1.8365667949676682e-31,6.469503521795735e-29,9.53671213035114e-22,7.558105409695753e-14
425,4.930380657631324e-31,1.8365667949676682e-31,6.290500855771162e-29,8.402816401156679e-22,7.04859475270503e-14
426,4.930380657631324e-31,1.8365667949676682e-31,5.150237492520985e-29,7.874826788454039e-22,6.509818674992698e-14
427,4.930380657631324e-31,1.8365667949676682e-31,4.538962212752145e-29,6.265091497185022e-22,6.015307992173404e-14
428,4.930380657631324e-31,1.8365667949676682e-31,4.1050360226410156e-29,5.413423418905709e-22,5.812698940126414e-14
429,4.930380657631324e-31,1.8365667949676682e-31,3.607705476567438e-29,4.888833366400239e-22,5.256753372222056e-14
430,4.930380657631324e-31,1.8365667949676682e-31,2.1167402235901124e-29,4.2199682529390433e-22,4.955057039429626e-14
431,4.930380657631324e-31,1.8365667949676682e-31,1.6496789466920163e-29,3.545645407266089e-22,4.593078120139893e-14
432,4.930380657631324e-31,1.7872629883913549e-31,1.4827667234289274e-29,3.331446510302566e-22,4.0548080570264816e-14
433,4.930380657631324e-31,1.7872629883913549e-31,1.304872486511078e-29,2.815079321458053e-22,3.754086971996555e-14
434,4.930380657631324e-31,1.7872629883913549e-31,9.852322281450862e-30,2.5517127188695163e-22,3.213877192330185e-14
435,4.930380657631324e-31,1.7872629883913549e-31,8.574633874807635e-30,2.0584710852720153e-22,3.1421470150272e-14
436,4.930380657631324e-31,1.7872629883913549e-31,7.969705749196511e-30,1.7503215327638207e-22,3.073355690938539e-14
437,4.930380657631324e-31,1.7872629883913549e-31,6.478692464579616e-30,1.578500143563332e-22,2.927160904410259e-14
438,4.930380657631324e-31,1.7502851334591199e-31,6.021786537285053e-30,1.414679834590477e-22,2.892467091982421e-14
439,4.930380657631324e-31,1.7502851334591199e-31,4.8863533348653435e-30,1.347252355785347e-22,2.6756309744709736e-14
440,4.930380657631324e-31,1.7872629883913549e-31,3.983397932326401e-30,1.279923849073803e-22,2.3578586417736074e-14
441,4.930380657631324e-31,1.7872629883913549e-31,2.952480434090279e-30,1.055826015994908e-22,2.1948377397363068e-14
442,4.930380657631324e-31,1.7872629883913549e-31,2.7173609128410664e-30,9.1403537517686e-23,2.0621294433964503e-14
443,4.930380657631324e-31,1.7872629883913549e-31,1.9558209789772334e-30,7.916994799262357e-23,1.9249890089465066e-14
444,4.930380657631324e-31,1.7872629883913549e-31,1.684516469033438e-30,6.408102662759945e-23,1.8494031616099867e-14
445,4.930380657631324e-31,1.7872629883913549e-31,1.3655749470790664e-30,5.17935050463768e-23,1.7262787743370475e-14
446,4.930380657631324e-31,1.7872629883913549e-31,1.3352472304436706e-30,4.698726335677045e-23,1.5905489155267046e-14
447,4.930380657631324e-31,1.7872629883913549e-31,1.2710645618040277e-30,4.276828370350904e-23,1.497973922421763e-14
448,4.930380657631324e-31,1.7872629883913549e-31,1.2033505200554184e-30,3.767388403480007e-23,1.3503516228167205e-14
449,4.930380657631324e-31,1.7872629883913549e-31,1.0571899286323674e-30,3.418065875226236e-23,1.2179301968384243e-14
450,4.930380657631324e-31,1.7872629883913549e-31,9.420677671331743e-31,3.0196400172140374e-23,1.168731935236284e-14
451,4.930380657631324e-31,1.7872629883913549e-31,9.593535902371572e-31,2.6406995937577623e-23,1.1062251744568562e-14
452,4.930380657631324e-31,1.7872629883913549e-31,8.512631795208542e-31,2.3074402957022806e-23,9.739106197248699e-15
453,4.930380657631324e-31,1.7872629883913549e-31,8.18332184884263e-31,2.0322414041040338e-23,9.533669268818907e-15
454,4.930380657631324e-31,1.7872629883913549e-31,7.365263168579961e-31,1.7185730966565932e-23,8.694686191248987e-15
455,4.930380657631324e-31,1.7872629883913549e-31,6.98294388128575e-31,1.587284903156644e-23,8.211074470648782e-15
456,4.930380657631324e-31,1.7872629883913549e-31,6.7378091105517125e-31,1.2709218617761968e-23,7.528515705723394e-15
457,4.930380657631324e-31,1.7872629883913549e-31,6.507136869993808e-31,1.1521248675426453e-23,7.221954988248053e-15
458,4.930380657631324e-31,1.7872629883913549e-31,5.706554499343684e-31,1.070477475049205e-23,7.048995776384171e-15
459,4.930380657631324e-31,1.7872629883913549e-31,5.796246034865098e-31,9.744621043474075e-24,6.831162330925926e-15
460,4.930380657631324e-31,1.7872629883913549e-31,4.8231819675255995e-31,9.118697962729404e-24,6.410448078489274e-15
461,4.930380657631324e-31,1.7872629883913549e-31,5.114036509580068e-31,7.659016201476314e-24,5.861127146040275e-15
462,4.930380657631324e-31,1.7872629883913549e-31,4.875359622690803e-31,6.816502195363723e-24,5.539900205055027e-15
463,4.930380657631324e-31,1.7872629883913549e-31,4.703122428826399e-31,6.282515069389969e-24,4.943657858869785e-15
464,4.930380657631324e-31,1.7872629883913549e-31,4.701213426000663e-31,5.657056331654711e-24,4.387210488281511e-15
465,4.930380657631324e-31,1.7872629883913549e-31,4.460748659223572e-31,4.951172350488861e-24,4.197546508478443e-15
466,4.930380657631324e-31,1.7872629883913549e-31,4.347612688211167e-31,4.476956270554177e-24,3.964377287299847e-15
467,4.930380657631324e-31,1.7872629883913549e-31,3.280931498455797e-31,4.2597585484916364e-24,3.891774740594565e-15
468,4.930380657631324e-31,1.7872629883913549e-31,3.3732316910405556e-31,3.8193558382380945e-24,3.668268459573813e-15
469,4.930380657631324e-31,1.7872629883913549e-31,3.286312065237929e-31,3.0709658144719034e-24,3.352143243163855e-15
470,4.930380657631324e-31,1.7872629883913549e-31,3.298914869311513e-31,2.83822636146401e-24,2.8918792988030934e-15
471,4.930380657631324e-31,1.7872629883913549e-31,3.2249937660007314e-31,2.5612202056517007e-24,2.695195182307578e-15
472,4.930380657631324e-31,1.7872629883913549e-31,3.1632831337690032e-31,2.360599050463189e-24,2.5171923315153254e-15
473,4.930380657631324e-31,1.7872629883913549e-31,3.1678658690253447e-31,2.1350587912211993e-24,2.3957111429174197e-15
474,4.930380657631324e-31,1.7872629883913549e-31,3.1932524092629913e-31,1.8681291408523455e-24,2.2772242540637657e-15
475,4.930380657631324e-31,1.7872629883913549e-31,3.120060676687008e-31,1.6014843014434777e-24,2.1878532916009467e-15
476,4.930380657631324e-31,1.7872629883913549e-31,3.162864469701014e-31,1.4510370887927756e-24,2.110987168186562e-15
477,4.930380657631324e-31,1.7872629883913549e-31,3.089462840853748e-31,1.2845098916182305e-24,2.044773994192716e-15
478,4.930380657631324e-31,1.7872629883913549e-31,3.0916532100072963e-31,1.1671679649418995e-24,1.8804994639141402e-15
479,4.930380657631324e-31,1.7872629883913549e-31,3.0911901592726205e-31,1.0590464388493545e-24,1.8186323980886497e-15
480,4.930380657631324e-31,1.7872629883913549e-31,3.1439121153420285e-31,8.953331179542896e-25,1.6957144224042631e-15
481,4.930380657631324e-31,1.7872629883913549e-31,3.129278433188416e-31,7.868255343600765e-25,1.538603103926253e-15
482,4.930380657631324e-31,1.7872629883913549e-31,3.164480821453169e-31,7.341100990979544e-25,1.4616925409056431e-15
483,4.930380657631324e-31,1.7872629883913549e-31,3.079095921074976e-31,6.7043507960706535e-25,1.443726738499239e-15
484,4.930380657631324e-31,1.7872629883913549e-31,3.151453710938712e-31,6.334029702865173e-25,1.337877473388291e-15
485,4.930380657631324e-31,1.7872629883913549e-31,3.19412810553458e-31,5.818429839613047e-25,1.2539151587077892e-15
486,4.930380657631324e-31,1.7995889400354331e-31,3.120115219624886e-31,5.2739668357011845e-25,1.1367633068811798e-15
487,4.930380657631324e-31,1.7995889400354331e-31,3.09598692854036e-31,4.819164711570614e-25,1.0085904863273577e-15
488,4.930380657631324e-31,1.8365667949676682e-31,3.0953850754327388e-31,4.371249534605339e-25,9.73512175390549e-16
489,4.930380657631324e-31,1.7995889400354331e-31,3.0958977790487936e-31,4.0131009569515223e-25,9.048607102648294e-16
490,4.930380657631324e-31,1.8365667949676682e-31,2.98297659436417e-31,3.233023309377372e-25,8.449460461488266e-16
491,4.930380657631324e-31,1.8365667949676682e-31,3.0041272171987416e-31,2.9874616411772866e-25,7.878627118647093e-16
492,4.930380657631324e-31,1.8365667949676682e-31,2.98078584905243e-31,2.8552899059749625e-25,7.506033076782569e-16
493,4.930380657631324e-31,1.8365667949676682e-31,2.9537028353676766e-31,2.4813794266061377e-25,7.033897477804675e-16
494,4.930380657631324e-31,1.8365667949676682e-31,2.9296467666560645e-31,2.2261233523615944e-25,6.478058430361176e-16
495,4.930380657631324e-31,1.7872629883913549e-31,2.9105872072122843e-31,1.9117677578725862e-25,5.83818018669328e-16
496,4.930380657631324e-31,1.7872629883913549e-31,2.9166286839382223e-31,1.8236298213600324e-25,5.572883549429053e-16
497,4.930380657631324e-31,1.7872629883913549e-31,2.9155224026947765e-31,1.676636473494061e-25,5.141854422421309e-16
498,4.930380657631324e-31,1.7872629883913549e-31,3.0140566649999114e-31,1.5701270669650486e-25,4.729364072297557e-16
499,4.930380657631324e-31,1.7872629883913549e-31,2.9953149592285934e-31,1.3874567631800165e-25,4.425707407540027e-16
500,4.930380657631324e-31,1.7872629883913549e-31,2.9893596227286833e-31,1.2432325131390022e-25,4.2793793208427305e-16
501,4.930380657631324e-31,1.7872629883913549e-31,3.0902885080857655e-31,1.0033027203918405e-25,3.938928307158399e-16
502,4.930380657631324e-31,1.7872629883913549e-31,3.137039329011189e-31,8.976702283531159e-26,3.739173248591935e-16
503,4.930380657631324e-31,1.7872629883913549e-31,3.137063403135494e-31,8.302098537305898e-26,3.4546877693134705e-16
504,4.930380657631324e-31,1.7872629883913549e-31,3.113881149904509e-31,7.048821908547952e-26,3.34437613961768e-16
505,4.930380657631324e-31,1.7872629883913549e-31,3.1760164647353024e-31,6.626176396303637e-26,3.111600334227536e-16
506,4.930380657631324e-31,1.7872629883913549e-31,3.1677695725281254e-31,6.057282498866978e-26,2.9578292993319606e-16
507,4.930380657631324e-31,1.7872629883913549e-31,3.2355927753841295e-31,4.587757422637639e-26,2.8784656261985564e-16
508,4.930380657631324e-31,1.7872629883913549e-31,3.3978553824642924e-31,4.043343267781774e-26,2.7766120637237924e-16
509,4.930380657631324e-31,1.7872629883913549e-31,3.4614200984256855e-31,3.614766683154843e-26,2.487387935309251e-16
510,4.930380657631324e-31,1.7872629883913549e-31,3.550777229314177e-31,3.0791780266462896e-26,2.3429682903606745e-16
511,4.930380657631324e-31,1.7872629883913549e-31,3.36838075499313e-31,2.7705381044381034e-26,2.0730807609444088e-16
512,4.930380657631324e-31,1.7872629883913549e-31,3.4324920288078816e-31,2.450121823873308e-26,2.0125578725514708e-16
513,4.930380657631324e-31,1.7872629883913549e-31,3.5627270227659923e-31,2.1910053521075932e-26,1.8144436873223589e-16
514,4.930380657631324e-31,1.7872629883913549e-31,3.6053423605256747e-31,2.031764659062297e-26,1.691641998974764e-16
515,4.930380657631324e-31,1.7872629883913549e-31,3.5766990426594137e-31,1.859567131091304e-26,1.6180379543239016e-16
516,4.930380657631324e-31,1.7872629883913549e-31,3.1847452155867684e-31,1.5470492437903376e-26,1.486658312811053e-16
517,4.930380657631324e-31,1.7872629883913549e-31,3.263759500820793e-31,1.3930441649798217e-26,1.4079202975000805e-16
518,4.930380657631324e-31,1.7872629883913549e-31,3.224341131537155e-31,1.2736119161621493e-26,1.3340361169811278e-16
519,4.930380657631324e-31,1.7872629883913549e-31,3.145645452291977e-31,1.0914942859409675e-26,1.174967388091356e-16
520,4.930380657631324e-31,1.7872629883913549e-31,3.227816457075474e-31,1.018867963285918e-26,1.0929450580873754e-16
521,4.930380657631324e-31,1.7872629883913549e-31,3.2042313384205756e-31,9.534946546619994e-27,1.0124823266396559e-16
522,4.930380657631324e-31,1.7872629883913549e-31,3.136450641440297e-31,8.441592469660602e-27,9.79076860680979e-17
523,4.930380657631324e-31,1.7872629883913549e-31,3.7053090332269477e-31,7.220498024624073e-27,8.924210730752298e-17
524,4.930380657631324e-31,1.7872629883913549e-31,3.6056839121642493e-31,5.8894106020820816e-27,8.483822162345039e-17
525,4.930380657631324e-31,1.7872629883913549e-31,3.5005943410425446e-31,4.692946527353595e-27,7.2550234023675e-17
526,4.930380657631324e-31,1.7872629883913549e-31,3.4723930090521933e-31,4.260043411511375e-27,6.880233502741355e-17
527,4.930380657631324e-31,1.7872629883913549e-31,3.5884020763371045e-31,3.941502941537318e-27,6.18319921544641e-17
528,4.930380657631324e-31,1.7872629883913549e-31,3.5939000044752224e-31,3.49411003247597e-27,5.249973447240418e-17
529,4.930380657631324e-31,1.7872629883913549e-31,3.120802460642151e-31,2.990372137665374e-27,4.8836739697780864e-17
530,4.930380657631324e-31,1.7872629883913549e-31,3.053116931684515e-31,2.7462620404443223e-27,4.636207113981502e-17
531,4.930380657631324e-31,1.7872629883913549e-31,3.0881940592712447e-31,2.5237241758958655e-27,4.281358134966809e-17
532,4.930380657631324e-31,1.7872629883913549e-31,3.0566012850194486e-31,1.513955970158206e-27,4.0689900965469224e-17
533,4.930380657631324e-31,1.7872629883913549e-31,3.0552606572222227e-31,1.2726744093898336e-27,3.7967173206093053e-17
534,4.930380657631324e-31,1.9228484564762162e-31,2.9930455968546698e-31,1.1682174927733504e-27,3.329607528257547e-17
535,4.930380657631324e-31,1.7872629883913549e-31,3.0629568538359263e-31,9.699177810942028e-28,3.018160627536762e-17
536,4.930380657631324e-31,1.7872629883913549e-31,3.0645893803903483e-31,8.293071096723807e-28,2.7403252684827194e-17
537,4.930380657631324e-31,1.7872629883913549e-31,3.1677695725281254e-31,7.997018541971811e-28,2.589597123204498e-17
538,4.930380657631324e-31,1.7872629883913549e-31,3.0877866799490235e-31,6.90683640211679e-28,2.3074705852947508e-17
539,4.930380657631324e-31,1.7872629883913549e-31,3.108255704139214e-31,5.948219914922231e-28,2.2619804964340793e-17
540,4.930380657631324e-31,1.7872629883913549e-31,3.0053779431880166e-31,5.729810951433189e-28,2.0090412000285795e-17
541,4.930380657631324e-31,1.7872629883913549e-31,3.1261728711530918e-31,5.098060508421997e-28,1.870347824042407e-17
542,4.930380657631324e-31,1.7872629883913549e-31,3.095869567184374e-31,4.4272535789655695e-28,1.7170582479534582e-17
543,4.930380657631324e-31,1.7872629883913549e-31,3.204929488025416e-31,3.6436615660807174e-28,1.5848160377641985e-17
544,4.930380657631324e-31,1.8365667949676682e-31,3.2117048493844593e-31,3.2068114086650147e-28,1.4617042725768315e-17
545,4.930380657631324e-31,1.8365667949676682e-31,3.013708718672068e-31,2.641657522061534e-28,1.3620019055161747e-17
546,4.930380657631324e-31,1.8365667949676682e-31,2.8724616936354545e-31,2.4263892947089853e-28,1.2395378907983353e-17
547,4.930380657631324e-31,1.8365667949676682e-31,2.430162854110311e-31,2.1459222877077847e-28,1.1129321863438554e-17
548,4.930380657631324e-31,1.8365667949676682e-31,2.436115181344683e-31,1.9832112609419922e-28,9.86168763518e-18
549,4.930380657631324e-31,1.8365667949676682e-31,2.505707456178901e-31,1.8661432072345382e-28,9.03446875901853e-18
550,4.930380657631324e-31,1.8365667949676682e-31,2.3777203835777545e-31,1.7293326870102667e-28,8.521180153727185e-18
551,4.930380657631324e-31,1.8365667949676682e-31,2.3768142184925925e-31,1.6865408684656896e-28,7.940680436573915e-18
552,4.930380657631324e-31,1.8365667949676682e-31,2.388455562226752e-31,1.4624002670453377e-28,7.387189354578968e-18
553,4.930380657631324e-31,1.8365667949676682e-31,2.413229716927394e-31,1.3215286484864557e-28,6.5795798295876986e-18
554,4.930380657631324e-31,1.8365667949676682e-31,2.5530763050142122e-31,1.2487656766661944e-28,6.2426699683317205e-18
555,4.930380657631324e-31,1.8365667949676682e-31,2.516143589065049e-31,1.0475981652626295e-28,5.658301658783461e-18
556,4.930380657631324e-31,1.8365667949676682e-31,2.54829571054874e-31,8.657533693611805e-29,5.225444571499832e-18
557,4.930380657631324e-31,1.8365667949676682e-31,2.596249861531213e-31,7.722246573612592e-29,4.733669969819534e-18
558,4.930380657631324e-31,1.8365667949676682e-31,2.601570243002583e-31,7.295863480721651e-29,4.501386714282768e-18
559,4.930380657631324e-31,1.8365667949676682e-31,2.557634966146249e-31,5.914971566151257e-29,4.2109258956103785e-18
560,4.930380657631324e-31,1.8365667949676682e-31,2.5533151654662993e-31,5.494194921532269e-29,3.8110131327111784e-18
561,4.930380657631324e-31,1.8365667949676682e-31,2.551810532697247e-31,5.095184914459094e-29,3.552593862095372e-18
562,4.930380657631324e-31,1.8365667949676682e-31,2.4790874932288233e-31,4.732426764970025e-29,3.3421611385059217e-18
563,4.930380657631324e-31,1.8365667949676682e-31,2.4939107591113364e-31,4.296552881906138e-29,2.6217432828086412e-18
564,4.930380657631324e-31,1.8365667949676682e-31,2.479111191194936e-31,3.9651628830520384e-29,2.495027097693107e-18
565,4.930380657631324e-31,1.8365667949676682e-31,2.4791533209124694e-31,3.5957269987965134e-29,2.3144080417442574e-18
566,4.930380657631324e-31,1.8365667949676682e-31,2.4946453960608264e-31,3.0003373662356455e-29,2.2129952674972165e-18
567,4.930380657631324e-31,1.7872629883913549e-31,2.597459962435724e-31,2.503018409595971e-29,2.148479010889344e-18
568,4.930380657631324e-31,1.7872629883913549e-31,2.594951363451521e-31,2.2970625187569864e-29,1.9379799944584264e-18
569,4.930380657631324e-31,1.7872629883913549e-31,2.397759082795996e-31,2.2115327944655068e-29,1.7535919863481574e-18
570,4.930380657631324e-31,1.7872629883913549e-31,2.391343328668756e-31,1.947704514357009e-29,1.677738250935953e-18
571,4.930380657631324e-31,1.7872629883913549e-31,2.402200758730239e-31,1.4442364726650192e-29,1.537315766309013e-18
572,4.930380657631324e-31,1.7872629883913549e-31,2.3732331925022475e-31,1.2452896487652989e-29,1.4163685701310907e-18
573,4.930380657631324e-31,1.7872629883913549e-31,2.3683777425565153e-31,1.1401661511839174e-29,1.3176350131176135e-18
574,4.930380657631324e-31,1.7872629883913549e-31,2.3727471961178437e-31,9.907712177114717e-30,1.1788802356039579e-18
575,4.930380657631324e-31,1.7872629883913549e-31,2.4363258299323505e-31,9.382343224448601e-30,1.0480658339587778e-18
576,4.930380657631324e-31,1.7872629883913549e-31,2.372674973744929e-31,8.370432006609909e-30,9.211039131252971e-19
577,4.930380657631324e-31,1.7872629883913549e-31,2.3750808815426443e-31,7.096397991850845e-30,8.551261678517088e-19
578,4.930380657631324e-31,1.7872629883913549e-31,2.368462001991582e-31,6.969078615087294e-30,8.213039182125841e-19
579,4.930380657631324e-31,1.7872629883913549e-31,2.496390393914735e-31,6.432048517719779e-30,7.664154043647141e-19
580,4.930380657631324e-31,1.7872629883913549e-31,2.52849662409897e-31,5.452909525667886e-30,7.227927314201616e-19
581,4.930380657631324e-31,1.7872629883913549e-31,2.603256936336691e-31,5.2016835200022374e-30,6.641023472481345e-19
582,4.930380657631324e-31,1.7872629883913549e-31,2.605229509896919e-31,4.65730401378163e-30,6.110112251604209e-19
583,4.930380657631324e-31,1.7872629883913549e-31,2.5921787014163496e-31,4.062227290669945e-30,5.516186462292574e-19
584,4.930380657631324e-31,1.7872629883913549e-31,2.55301611970345e-31,3.513470687353542e-30,5.3477774864021615e-19
585,4.930380657631324e-31,1.7872629883913549e-31,2.555185423998232e-31,2.9233753820430153e-30,4.50538286759267e-19
586,4.930380657631324e-31,1.7872629883913549e-31,2.555185423998232e-31,2.661744238926261e-30,4.1412765038105827e-19
587,4.930380657631324e-31,1.7872629883913549e-31,2.418354496138787e-31,2.4290745682747832e-30,3.8739606831441476e-19
588,4.930380657631324e-31,1.7872629883913549e-31,2.4201130356876173e-31,2.1820257241025785e-30,3.7324929259330567e-19
589,4.930380657631324e-31,1.7872629883913549e-31,2.457944393558097e-31,1.817509778353267e-30,3.4938785343164006e-19
590,4.930380657631324e-31,1.7872629883913549e-31,2.4389074036058525e-31,1.656648887160754e-30,3.3037047678846827e-19
591,4.930380657631324e-31,1.7502851334591199e-31,2.4136780974925716e-31,1.6166448546180897e-30,2.9315142832930196e-19
592,4.930380657631324e-31,1.7502851334591199e-31,2.5537082507772143e-31,1.3414747851041576e-30,2.572323629770247e-19
593,4.930380657631324e-31,1.7502851334591199e-31,2.5530763050142122e-31,1.305035167406068e-30,2.3497481322810886e-19
594,4.930380657631324e-31,1.7502851334591199e-31,2.588296748872194e-31,9.402402025560639e-31,2.263050053029713e-19
595,4.930380657631324e-31,1.7502851334591199e-31,2.7701556931364966e-31,8.977949334382672e-31,2.0278682168204719e-19
596,4.930380657631324e-31,1.7872629883913549e-31,2.6053273110269074e-31,8.698708751745968e-31,1.8563113059910987e-19
597,4.930380657631324e-31,1.7872629883913549e-31,2.5530763050142122e-31,8.763520507346351e-31,1.7871834952303593e-19
598,4.930380657631324e-31,1.7872629883913549e-31,2.5530311660311407e-31,8.853880927365247e-31,1.7068770048023444e-19
599,4.930380657631324e-31,1.7872629883913549e-31,2.5546020026420314e-31,8.85618722847365e-31,1.5676377942136485e-19
600,4.930380657631324e-31,1.7872629883913549e-31,2.578200286833659e-31,8.004357441867792e-31,1.4150457725667215e-19
601,4.930380657631324e-31,1.7872629883913549e-31,2.5767152142906044e-31,8.097536339989676e-31,1.3806829418326054e-19
602,4.930380657631324e-31,1.7872629883913549e-31,2.712070849719993e-31,7.636102784613938e-31,1.0826630463359699e-19
603,4.930380657631324e-31,1.7872629883913549e-31,2.5797805273993568e-31,7.6047967933679236e-31,1.0124455826474182e-19
604,4.930380657631324e-31,1.7872629883913549e-31,2.6092412370174053e-31,6.73670313023482e-31,9.213582460488951e-20
605,4.930380657631324e-31,1.7872629883913549e-31,2.4777904997819e-31,6.2602569509425845e-31,8.700583281750327e-20
606,4.930380657631324e-31,1.7872629883913549e-31,2.446918068468288e-31,6.071506186742913e-31,7.85410496347647e-20
607,4.930380657631324e-31,1.7872629883913549e-31,2.399805007203715e-31,5.648151275633249e-31,7.225041867386275e-20
608,4.930380657631324e-31,1.7872629883913549e-31,2.397736137146268e-31,4.903711944579529e-31,6.946588571202976e-20
609,4.930380657631324e-31,1.7872629883913549e-31,2.397651877711201e-31,4.890028212324658e-31,6.378286251802885e-20
610,4.930380657631324e-31,1.7872629883913549e-31,2.5534223705510943e-31,4.608798505167265e-31,6.098351158531835e-20
611,4.930380657631324e-31,1.7872629883913549e-31,2.5699624224230964e-31,4.33513890639753e-31,5.682454957335605e-20
612,4.930380657631324e-31,1.7872629883913549e-31,2.584924490678555e-31,4.062566254340158e-31,5.524850237478109e-20
613,4.930380657631324e-31,1.7872629883913549e-31,2.553134609534013e-31,4.1048596759189005e-31,5.15526164620416e-20
614,4.930380657631324e-31,1.7872629883913549e-31,2.5393627057988754e-31,3.8707436318791887e-31,4.545103285110452e-20
615,4.930380657631324e-31,1.7872629883913549e-31,2.5403681766467945e-31,3.9173035901378578e-31,4.280812451126612e-20
616,4.930380657631324e-31,1.7872629883913549e-31,2.6765464700426627e-31,3.730535931927798e-31,4.0922382730455553e-20
617,4.930380657631324e-31,1.7872629883913549e-31,2.6952249812376807e-31,3.824401544445478e-31,3.893410453861751e-20
618,4.930380657631324e-31,1.7872629883913549e-31,2.7440664893957027e-31,3.3195448892079922e-31,3.676537528332774e-20
619,4.930380657631324e-31,1.7872629883913549e-31,2.66755892235492e-31,3.3695396231518544e-31,3.399075499440052e-20
620,4.930380657631324e-31,1.7872629883913549e-31,2.617990300411253e-31,3.1389967810120878e-31,3.245341851738987e-20
621,4.930380657631324e-31,1.7872629883913549e-31,2.4919020743646512e-31,3.0484539995015828e-31,3.0734389238356264e-20
622,4.930380657631324e-31,1.7872629883913549e-31,2.508331159569936e-31,2.890590336785022e-31,2.863160802370324e-20
623,4.930380657631324e-31,1.7872629883913549e-31,2.7256245817036183e-31,2.8266199718290924e-31,2.6552118341174568e-20
624,4.930380657631324e-31,1.7872629883913549e-31,2.820674866832012e-31,2.7876222978676814e-31,2.4437080147421307e-20
625,4.930380657631324e-31,1.7872629883913549e-31,2.810320360273585e-31,2.728349396416734e-31,2.2997924213817594e-20
626,4.930380657631324e-31,1.7872629883913549e-31,2.867093163915475e-31,2.7893628570549213e-31,2.1761524985485607e-20
627,4.930380657631324e-31,1.7872629883913549e-31,2.866963389339144e-31,2.7103154698999776e-31,2.0389648168124965e-20
628,4.930380657631324e-31,1.7872629883913549e-31,2.837141944014715e-31,2.7339063061593985e-31,1.9018372397928406e-20
629,4.930380657631324e-31,1.7872629883913549e-31,2.7451618620515728e-31,2.7301170389938166e-31,1.4415033774418493e-20
630,4.930380657631324e-31,1.7872629883913549e-31,2.8169949112371018e-31,2.735901449211162e-31,1.3455170529840528e-20
631,4.930380657631324e-31,1.7872629883913549e-31,2.7425878115419164e-31,2.574680048007184e-31,1.3081590406197901e-20
632,4.930380657631324e-31,1.7872629883913549e-31,2.7812087254579565e-31,2.645169083971757e-31,1.2080023801161448e-20
633,4.930380657631324e-31,1.7872629883913549e-31,2.8320860017525064e-31,2.647841311769594e-31,1.1321820300603398e-20
634,4.930380657631324e-31,1.8365667949676682e-31,2.840206504807083e-31,2.694925484085001e-31,1.0478725165257548e-20
635,4.930380657631324e-31,1.8365667949676682e-31,2.9583502698330876e-31,2.4199267621508085e-31,9.88617036500332e-21
636,4.930380657631324e-31,1.8365667949676682e-31,3.019954449296405e-31,2.2239194550325507e-31,8.426025741293296e-21
637,4.930380657631324e-31,1.8365667949676682e-31,2.9968207204722225e-31,2.2513982623672032e-31,7.370282530154821e-21
638,4.930380657631324e-31,1.8365667949676682e-31,2.9045566390739215e-31,2.266944729990162e-31,6.778849489503926e-21
639,4.930380657631324e-31,1.8365667949676682e-31,2.800046727726494e-31,2.2919727914705815e-31,6.028270273324685e-21
640,4.930380657631324e-31,1.8365667949676682e-31,2.758679482848741e-31,2.2586060551840726e-31,5.631116164475615e-21
641,4.930380657631324e-31,1.8365667949676682e-31,2.7491480104149854e-31,2.422988990762384e-31,5.247796372361635e-21
642,4.930380657631324e-31,1.8365667949676682e-31,2.6192741283214473e-31,2.3659188716853294e-31,5.023001834730444e-21
643,4.930380657631324e-31,1.8365667949676682e-31,2.67124715343006e-31,2.1085008808778546e-31,4.58045554913094e-21
644,4.930380657631324e-31,1.8365667949676682e-31,2.753989542507604e-31,2.050461176444422e-31,4.3646301644492e-21
645,4.930380657631324e-31,1.8365667949676682e-31,2.7607784455615693e-31,2.07193529532434e-31,4.0715070011175784e-21
646,4.930380657631324e-31,1.8365667949676682e-31,2.764082995280601e-31,2.084102357748006e-31,3.878664867825491e-21
647,4.930380657631324e-31,1.8365667949676682e-31,2.6600839067582667e-31,2.0703271438207764e-31,3.5449183954089804e-21
648,4.930380657631324e-31,1.8365667949676682e-31,2.6539167931961127e-31,2.100900679834816e-31,3.4494566579251596e-21
649,4.930380657631324e-31,1.8365667949676682e-31,2.6786860578402555e-31,2.2618897657392527e-31,3.2893912201696776e-21
650,4.930380657631324e-31,1.8365667949676682e-31,2.187760496484873e-31,2.161693260382507e-31,3.0644425416585342e-21
651,4.930380657631324e-31,1.8365667949676682e-31,2.1761338229202116e-31,2.2892138968252466e-31,2.615340474504596e-21
652,4.930380657631324e-31,1.8365667949676682e-31,2.3623456697853833e-31,2.279350126244446e-31,2.4642878747506313e-21
653,4.930380657631324e-31,1.8365667949676682e-31,2.4625181010178245e-31,2.302921101351315e-31,2.3229764825753993e-21
654,4.930380657631324e-31,1.8365667949676682e-31,2.566363340839523e-31,2.308381112743653e-31,2.1498063739273445e-21
655,4.930380657631324e-31,1.8365667949676682e-31,2.5772828370027296e-31,2.1003909102526614e-31,2.0910846432939832e-21
656,4.930380657631324e-31,1.7872629883913549e-31,2.4317769489133122e-31,2.179493667893506e-31,1.9790554159649256e-21
657,4.930380657631324e-31,1.8365667949676682e-31,2.50804264623647e-31,2.32482855446872e-31,1.9078802834377815e-21
658,4.930380657631324e-31,1.7872629883913549e-31,2.503866914144157e-31,2.2152244831867504e-31,1.7419379092034905e-21
659,4.930380657631324e-31,1.7872629883913549e-31,2.4747120211364187e-31,2.224757836411467e-31,1.694802901738016e-21
660,4.930380657631324e-31,1.7872629883913549e-31,2.4702522896089467e-31,1.9112350989115613e-31,1.5103794275217087e-21
661,4.930380657631324e-31,1.7872629883913549e-31,2.471570347914637e-31,1.9058382820955235e-31,1.3475221267973885e-21
662,4.930380657631324e-31,1.7872629883913549e-31,2.3757763980401385e-31,1.9544553742760412e-31,1.2374982644507748e-21
663,4.930380657631324e-31,1.7872629883913549e-31,2.4558950837266477e-31,1.7901350314209224e-31,1.112166437302309e-21
664,4.930380657631324e-31,1.7872629883913549e-31,2.4428047786358907e-31,1.7610823782098409e-31,1.0619671074522431e-21
665,4.930380657631324e-31,1.7872629883913549e-31,2.484025697976854e-31,1.7567273691230952e-31,1.0256878625612133e-21
666,4.930380657631324e-31,1.7872629883913549e-31,2.6785412369362342e-31,1.7697761463494264e-31,9.59096211253062e-22
667,4.930380657631324e-31,1.7872629883913549e-31,2.7513368749357647e-31,1.734434730016813e-31,9.215209304978158e-22
668,4.930380657631324e-31,1.7872629883913549e-31,2.735124833007416e-31,2.0127604959299345e-31,8.318380855324123e-22
669,4.930380657631324e-31,1.7872629883913549e-31,2.7009858439521905e-31,2.1688384604761837e-31,7.669860371456201e-22
670,4.930380657631324e-31,1.7872629883913549e-31,2.6976384121992413e-31,2.0165353186209335e-31,7.3229351277800715e-22
671,4.930380657631324e-31,1.7872629883913549e-31,2.720305328706825e-31,1.8960587709497898e-31,6.928161565657448e-22
672,4.930380657631324e-31,1.7872629883913549e-31,2.668100590151779e-31,1.9986873647144322e-31,6.34984831929431e-22
673,4.930380657631324e-31,1.7872629883913549e-31,2.652120261669864e-31,2.0159533266658637e-31,6.078831688715105e-22
674,4.930380657631324e-31,1.7872629883913549e-31,2.647228324379482e-31,2.039405736710532e-31,5.860875259804654e-22
675,4.930380657631324e-31,1.7872629883913549e-31,2.7938687055767644e-31,2.1760799570670797e-31,5.459749087478865e-22
676,4.930380657631324e-31,1.7872629883913549e-31,2.6896969604441818e-31,2.2831995787207903e-31,5.129248398599928e-22
677,4.930380657631324e-31,1.7872629883913549e-31,2.5671698240037353e-31,2.2554716041995823e-31,4.810393568165526e-22
678,4.930380657631324e-31,1.7872629883913549e-31,2.3978764441519822e-31,2.243804681708349e-31,4.468429145291862e-22
679,4.930380657631324e-31,1.7872629883913549e-31,2.421249409586444e-31,2.211988319027072e-31,4.314734093216317e-22
680,4.930380657631324e-31,1.7872629883913549e-31,2.500254667023854e-31,2.032376694266626e-31,3.86150690567216e-22
681,4.930380657631324e-31,1.7872629883913549e-31,2.4960266489428165e-31,2.2676675555724144e-31,3.629972975687418e-22
682,4.930380657631324e-31,1.7872629883913549e-31,2.637049859855034e-31,2.2579434149125817e-31,3.291669212847176e-22
683,4.930380657631324e-31,1.7872629883913549e-31,2.621792507418649e-31,2.32692841996121e-31,3.0576411015992973e-22
684,4.930380657631324e-31,1.7872629883913549e-31,2.621792507418649e-31,2.20715423486666e-31,2.725389699627241e-22
685,4.930380657631324e-31,1.7872629883913549e-31,2.6132074489966274e-31,1.9668132241348236e-31,2.5970695331622573e-22
686,4.930380657631324e-31,1.7872629883913549e-31,2.609255907186903e-31,1.9089456496901709e-31,2.436092712575027e-22
687,4.930380657631324e-31,1.7872629883913549e-31,2.5786516766643747e-31,1.904390825371695e-31,2.308501343732656e-22
688,4.930380657631324e-31,1.7872629883913549e-31,2.387244709005857e-31,1.7684972084957318e-31,2.1092735214055055e-22
689,4.930380657631324e-31,1.7872629883913549e-31,2.380910205048146e-31,1.9878389624495635e-31,2.0053974453702658e-22
690,4.930380657631324e-31,1.7872629883913549e-31,2.406788007884888e-31,1.99837921592333e-31,1.9600796010989161e-22
691,4.930380657631324e-31,1.7872629883913549e-31,2.5748299094309813e-31,1.9690521176951738e-31,1.7887941704321181e-22
692,4.930380657631324e-31,1.7872629883913549e-31,2.658944899752094e-31,1.9474546189281937e-31,1.7294712108668945e-22
693,4.930380657631324e-31,1.7872629883913549e-31,2.651882529692354e-31,1.9460077640574727e-31,1.6513275315202951e-22
694,4.930380657631324e-31,1.7872629883913549e-31,2.6277628902462493e-31,2.009323312832311e-31,1.4418094487102765e-22
695,4.930380657631324e-31,1.7872629883913549e-31,2.7127264934491077e-31,2.0219959318663787e-31,1.2315968277992876e-22
696,4.930380657631324e-31,1.7872629883913549e-31,2.6672444541061876e-31,2.079735311599108e-31,1.1367438596693267e-22
697,4.930380657631324e-31,1.7872629883913549e-31,2.6367004088944213e-31,2.1368535789247726e-31,1.081615912580806e-22
698,4.930380657631324e-31,1.7872629883913549e-31,2.667338117496061e-31,2.112215518258091e-31,1.0038997935733178e-22
699,4.930380657631324e-31,1.7872629883913549e-31,2.6732449295891693e-31,2.015678279795681e-31,9.482180029310194e-23
700,4.930380657631324e-31,1.7872629883913549e-31,2.657648282463363e-31,1.9975167604201095e-31,9.088878895061824e-23
701,4.930380657631324e-31,1.7872629883913549e-31,2.707237593107604e-31,1.9023782285798105e-31,8.750511937375246e-23
702,4.930380657631324e-31,1.7872629883913549e-31,2.6356245964645487e-31,2.0569124399050117e-31,8.080699996661135e-23
703,4.930380657631324e-31,1.7872629883913549e-31,2.653331114890759e-31,1.9535959280383585e-31,7.776135048679667e-23
704,4.930380657631324e-31,1.7872629883913549e-31,2.65845890336769e-31,1.9843626588999444e-31,7.340166708605834e-23
705,4.930380657631324e-31,1.7872629883913549e-31,2.6342903633565916e-31,1.8690433905080056e-31,6.699112138227273e-23
706,4.930380657631324e-31,1.7872629883913549e-31,2.5506448184594233e-31,1.95345389070496e-31,6.125548032473048e-23
707,4.930380657631324e-31,1.7872629883913549e-31,2.5613547945095394e-31,1.9091839835207887e-31,5.663393084047942e-23
708,4.930380657631324e-31,1.7872629883913549e-31,2.5799490462694904e-31,1.9493685118104284e-31,5.299755688177863e-23
709,4.930380657631324e-31,1.7872629883913549e-31,2.6061627583719237e-31,2.1264680016996645e-31,4.892770282343362e-23
710,4.930380657631324e-31,1.7872629883913549e-31,2.6148836099013522e-31,1.8594661020064324e-31,4.304215106810248e-23
711,4.930380657631324e-31,1.7872629883913549e-31,2.694457618525464e-31,1.81057697222127e-31,4.1070336139855286e-23
712,4.930380657631324e-31,1.7872629883913549e-31,2.6919580473378754e-31,1.832284008253837e-31,3.657331523680759e-23
713,4.930380657631324e-31,1.7872629883913549e-31,2.7183872980844756e-31,1.7472620252995395e-31,3.232770594630748e-23
714,4.930380657631324e-31,1.7872629883913549e-31,2.7612121559572484e-31,1.8779670665347023e-31,3.0402108426509404e-23
715,4.930380657631324e-31,1.7872629883913549e-31,2.6948458137798797e-31,1.7966284245990455e-31,2.844264454291686e-23
716,4.930380657631324e-31,1.7872629883913549e-31,2.677138919195477e-31,1.852220392443783e-31,2.632819654634796e-23
717,4.930380657631324e-31,1.7872629883913549e-31,2.644052420762204e-31,1.8006584330076757e-31,2.3468073828112128e-23
718,4.930380657631324e-31,1.7872629883913549e-31,2.613139364363828e-31,1.7950148564175135e-31,2.1928090336918532e-23
719,4.930380657631324e-31,1.7872629883913549e-31,2.6136449209742296e-31,1.7484193888254947e-31,2.122861624611802e-23
720,4.930380657631324e-31,1.7872629883913549e-31,2.594676391812977e-31,1.6448795894559141e-31,2.0573166870020456e-23
721,4.930380657631324e-31,1.7872629883913549e-31,2.545508002185878e-31,1.6674340346640115e-31,1.9098660236911575e-23
722,4.930380657631324e-31,1.7872629883913549e-31,2.6149374005228456e-31,1.7229682246104176e-31,1.6650966357352407e-23
723,4.930380657631324e-31,1.7872629883913549e-31,2.6640098698109173e-31,1.7002115567581595e-31,1.5675848295944276e-23
724,4.930380657631324e-31,1.7872629883913549e-31,2.605196784134192e-31,1.8238580647471429e-31,1.4243862218153242e-23
725,4.930380657631324e-31,1.7872629883913549e-31,2.5545775523595343e-31,1.914605476314239e-31,1.2938226298739924e-23
726,4.930380657631324e-31,1.7872629883913549e-31,2.5647703108952887e-31,1.925284757855866e-31,1.2236709592890821e-23
727,4.930380657631324e-31,1.7872629883913549e-31,2.54442466659216e-31,1.829133307235441e-31,1.1617517580152701e-23
728,4.930380657631324e-31,1.7872629883913549e-31,2.5422275265911513e-31,1.7511764779115067e-31,1.0680088823697991e-23
729,4.930380657631324e-31,1.7872629883913549e-31,2.7304694992199674e-31,1.6968700683046476e-31,1.0116002351137081e-23
730,4.930380657631324e-31,1.8365667949676682e-31,2.610183137130832e-31,1.7400006675560922e-31,9.655635155484383e-24
731,4.930380657631324e-31,1.8365667949676682e-31,2.615512546398816e-31,1.8497166835160795e-31,8.56385211739945e-24
732,4.930380657631324e-31,1.8365667949676682e-31,2.5910050878564886e-31,1.974719166556533e-31,8.018860661460526e-24
733,4.930380657631324e-31,1.8365667949676682e-31,2.6169912242526023e-31,1.8289310845912804e-31,7.675425443422321e-24
734,4.930380657631324e-31,1.8365667949676682e-31,2.60683194379596e-31,1.8473231137070707e-31,7.119873223306389e-24
735,4.930380657631324e-31,1.8365667949676682e-31,2.5024630917706313e-31,1.8569244763329489e-31,6.7065411544798e-24
736,4.930380657631324e-31,1.8365667949676682e-31,2.4440235311788233e-31,1.822671812272022e-31,5.730059973890924e-24
737,4.930380657631324e-31,1.8365667949676682e-31,2.4621844487012873e-31,1.76232219561154e-31,5.3199124132310475e-24
738,4.930380657631324e-31,1.8365667949676682e-31,2.425284834673043e-31,1.9217464634361623e-31,4.9123404648049e-24
739,4.930380657631324e-31,1.7872629883913549e-31,2.436644435921197e-31,1.9323553281641977e-31,4.614680917600944e-24
740,4.930380657631324e-31,1.7872629883913549e-31,2.4445723459813353e-31,1.6822059173374616e-31,4.394112420174322e-24
741,4.930380657631324e-31,1.7872629883913549e-31,2.40575282053978e-31,1.7320875028970911e-31,4.0035233744851506e-24
742,4.930380657631324e-31,1.7872629883913549e-31,2.3852826678750126e-31,1.7461636433781312e-31,3.732505860660433e-24
743,4.930380657631324e-31,1.7872629883913549e-31,2.387584756011663e-31,1.8017899168500032e-31,3.47383349443155e-24
744,4.930380657631324e-31,1.7872629883913549e-31,2.389585917594503e-31,1.949650179064795e-31,3.319987539008768e-24
745,4.930380657631324e-31,1.7872629883913549e-31,2.4082885029138257e-31,1.5597432544111688e-31,3.0423916144343156e-24
746,4.930380657631324e-31,1.7872629883913549e-31,2.4126500571531168e-31,1.5891618343116838e-31,2.8741699748945316e-24
747,4.930380657631324e-31,1.7872629883913549e-31,2.3990289928530766e-31,1.4372444802984186e-31,2.7727749210515273e-24
748,4.930380657631324e-31,1.7872629883913549e-31,2.4024110311597143e-31,1.3419885871021336e-31,2.616230539145874e-24
749,4.930380657631324e-31,1.7872629883913549e-31,2.6333495917177416e-31,1.3577186199229164e-31,2.491055932620506e-24
750,4.930380657631324e-31,1.7872629883913549e-31,2.628058174427176e-31,1.3769556508018066e-31,2.3260277276630964e-24
751,4.930380657631324e-31,1.7872629883913549e-31,2.612680827527459e-31,1.3415696973392294e-31,2.1707129459370834e-24
752,4.930380657631324e-31,1.7872629883913549e-31,2.624278160753124e-31,1.3344389417201355e-31,2.0300534962737818e-24
753,4.930380657631324e-31,1.7872629883913549e-31,2.6341699927350674e-31,1.492566817950942e-31,2.006704518462407e-24
754,4.930380657631324e-31,1.7872629883913549e-31,2.662493199979712e-31,1.470632883296802e-31,1.9593506229015546e-24
755,4.930380657631324e-31,1.7872629883913549e-31,2.6273551347658364e-31,1.5076859698674894e-31,1.813352421599961e-24
756,4.930380657631324e-31,1.7872629883913549e-31,2.616399903574365e-31,1.4419533790124455e-31,1.6972403546369552e-24
757,4.930380657631324e-31,1.7872629883913549e-31,2.616399903574365e-31,1.458169709144186e-31,1.557641274305378e-24
758,4.930380657631324e-31,1.7872629883913549e-31,2.3914155510416708e-31,1.5055626321038025e-31,1.468559770666058e-24
759,4.930380657631324e-31,1.7872629883913549e-31,2.349730828649647e-31,1.5362685758015188e-31,1.3489697181733314e-24
760,4.930380657631324e-31,1.7872629883913549e-31,2.393136850929467e-31,1.3873653021512198e-31,1.2656989046085603e-24
761,4.930380657631324e-31,1.8365667949676682e-31,2.274222713925707e-31,1.389457945406418e-31,1.135579694101662e-24
762,4.930380657631324e-31,1.8365667949676682e-31,2.2856579229705064e-31,1.5246046625758237e-31,1.0607420408921246e-24
763,4.930380657631324e-31,1.8365667949676682e-31,2.306132589533581e-31,1.3216044242001174e-31,9.466986630724108e-25
764,4.930380657631324e-31,1.8365667949676682e-31,2.3449897307943624e-31,1.374377913941866e-31,8.393481401446276e-25
765,4.930380657631324e-31,1.8365667949676682e-31,2.3638958176957e-31,1.3481948963479214e-31,7.492455207728192e-25
766,4.930380657631324e-31,1.8365667949676682e-31,2.424878583825399e-31,1.2097446074707841e-31,6.987236948782144e-25
767,4.930380657631324e-31,1.8365667949676682e-31,2.3671819356633107e-31,1.233423916137025e-31,6.515085894539112e-25
768,4.930380657631324e-31,1.984478214696608e-31,2.573542319938865e-31,1.1819143179212807e-31,6.153628776112799e-25
769,4.930380657631324e-31,1.984478214696608e-31,2.630895911829609e-31,1.1821556610174369e-31,5.826501125618774e-25
770,4.930380657631324e-31,1.984478214696608e-31,2.657404155796584e-31,1.0991240062900423e-31,5.516286906866552e-25
771,4.930380657631324e-31,1.984478214696608e-31,2.623959554764277e-31,1.168563410434924e-31,4.926096574304417e-25
772,4.930380657631324e-31,1.8365667949676682e-31,2.6004872835670574e-31,1.1257060524943394e-31,4.595288415468774e-25
773,4.930380657631324e-31,1.8365667949676682e-31,2.6427644551118956e-31,1.1144303345230598e-31,4.352722246870432e-25
774,4.930380657631324e-31,1.8365667949676682e-31,2.6731967813405595e-31,1.1501388812513219e-31,4.197475248622442e-25
775,4.930380657631324e-31,1.8365667949676682e-31,2.690325896941646e-31,1.211149934477079e-31,3.921308595738764e-25
776,4.930380657631324e-31,1.8365667949676682e-31,2.635686662566272e-31,1.229499833875336e-31,3.69281248245321e-25
777,4.930380657631324e-31,1.8365667949676682e-31,2.6313394023382873e-31,1.2005693568451018e-31,3.1350553054074407e-25
778,4.930380657631324e-31,1.8365667949676682e-31,2.604594931026571e-31,1.116048115676345e-31,2.9237220546715345e-25
779,4.930380657631324e-31,1.8365667949676682e-31,2.6260069838047652e-31,1.0850328194813115e-31,2.6427401970949845e-25
780,4.930380657631324e-31,1.8365667949676682e-31,2.5508975967646243e-31,1.1519853665855032e-31,2.37427186564574e-25
781,4.930380657631324e-31,1.8365667949676682e-31,2.5494170381198767e-31,1.2346077611997155e-31,2.3215154069217492e-25
782,4.930380657631324e-31,1.8365667949676682e-31,2.5606743243397353e-31,1.226800522687656e-31,2.0361765619624741e-25
783,4.930380657631324e-31,1.8365667949676682e-31,2.595979403790976e-31,1.2038945952647078e-31,1.9026802818026384e-25
784,4.930380657631324e-31,1.8365667949676682e-31,2.603141455771666e-31,1.2572013268598084e-31,1.753170805986755e-25
785,4.930380657631324e-31,1.8365667949676682e-31,2.577760934065096e-31,1.300869982789466e-31,1.5716599403183494e-25
786,4.930380657631324e-31,1.8365667949676682e-31,2.560939515865281e-31,1.2368665159126173e-31,1.4610250434988907e-25
787,4.930380657631324e-31,1.8365667949676682e-31,2.5868669715834016e-31,1.2146749881284153e-31,1.3558437603058283e-25
788,4.930380657631324e-31,1.7872629883913549e-31,2.575293712482042e-31,1.2004056527998288e-31,1.2146810401514133e-25
789,4.930380657631324e-31,1.7872629883913549e-31,2.6082872998418256e-31,1.240522773541415e-31,1.1362579211553043e-25
790,4.930380657631324e-31,1.7872629883913549e-31,2.6433994101404355e-31,1.2999449345630526e-31,1.0229065110115323e-25
791,4.930380657631324e-31,1.7872629883913549e-31,2.4545980902797243e-31,1.3521568953553906e-31,9.218351854116923e-26
792,4.930380657631324e-31,1.7872629883913549e-31,2.466275169042149e-31,1.2996566469245021e-31,8.802593603998466e-26
793,4.930380657631324e-31,1.7872629883913549e-31,2.492683354929982e-31,1.4127081328069252e-31,7.956080240692753e-26
794,4.930380657631324e-31,1.7872629883913549e-31,2.4991829923340968e-31,1.3408926125931558e-31,7.458413574783138e-26
795,4.930380657631324e-31,1.7872629883913549e-31,2.500215546571859e-31,1.210197201007715e-31,6.953118995431921e-26
796,4.930380657631324e-31,1.7872629883913549e-31,2.4724460441862255e-31,1.192391978671855e-31,5.933293766584313e-26
797,4.930380657631324e-31,1.7872629883913549e-31,2.49737179063835e-31,1.191190078015936e-31,5.6150028610319e-26
798,4.930380657631324e-31,1.7872629883913549e-31,2.6292468343147273e-31,1.1210555335317518e-31,4.838358591863915e-26
799,4.930380657631324e-31,1.7872629883913549e-31,2.602386130121602e-31,1.061876521165593e-31,4.6582843585382345e-26
800,4.930380657631324e-31,1.7872629883913549e-31,2.631660265276288e-31,1.1556837539318343e-31,4.576363965388751e-26
801,4.930380657631324e-31,1.7872629883913549e-31,2.5586374277286305e-31,1.122528869939208e-31,4.2298684607947257e-26
802,4.930380657631324e-31,1.7872629883913549e-31,2.51274311900699e-31,1.4069014540245977e-31,3.9361525956293534e-26
803,4.930380657631324e-31,1.7872629883913549e-31,2.4891260269057493e-31,1.4813699427367607e-31,3.618391694634649e-26
804,4.930380657631324e-31,1.7872629883913549e-31,2.4864571845316424e-31,1.486454397789943e-31,3.5154094943544275e-26
805,4.930380657631324e-31,1.7872629883913549e-31,2.5555108008345395e-31,1.4567854469966576e-31,3.316726066941322e-26
806,4.930380657631324e-31,1.7872629883913549e-31,2.5176482218341013e-31,1.4717433022803625e-31,3.227283725978743e-26
807,4.930380657631324e-31,1.7872629883913549e-31,2.605644788541177e-31,1.5585876964445364e-31,3.036301219774384e-26
808,4.930380657631324e-31,1.7872629883913549e-31,2.6076384269601717e-31,1.695931177456759e-31,2.8639524877235515e-26
809,4.930380657631324e-31,1.7872629883913549e-31,2.6261273544262894e-31,1.704352306138592e-31,2.680396327132814e-26
810,4.930380657631324e-31,1.7872629883913549e-31,2.7220826761652683e-31,1.6915851961666274e-31,2.508145121863249e-26
811,4.930380657631324e-31,1.7872629883913549e-31,2.6971268370577634e-31,1.696061177728005e-31,2.2476489374479242e-26
812,4.930380657631324e-31,1.7872629883913549e-31,2.723559849386286e-31,1.7130478798375003e-31,2.154235810037319e-26
813,4.930380657631324e-31,1.7872629883913549e-31,2.6078840582597197e-31,1.6620685142095701e-31,2.0296230111877207e-26
814,4.930380657631324e-31,1.7872629883913549e-31,2.6369245991770105e-31,1.7173348795230848e-31,1.7580923893045493e-26
815,4.930380657631324e-31,1.7872629883913549e-31,2.610503247752448e-31,1.6357621167285634e-31,1.6600131122765207e-26
816,4.930380657631324e-31,1.7872629883913549e-31,2.618374357925554e-31,1.6211250491512205e-31,1.5512483637680236e-26
817,4.930380657631324e-31,1.7872629883913549e-31,2.59872084469619e-31,1.6182746728335274e-31,1.4664922773981502e-26
818,4.930380657631324e-31,1.7872629883913549e-31,2.639054030703412e-31,1.6159515198381102e-31,1.3525978635939911e-26
819,4.930380657631324e-31,1.7872629883913549e-31,2.640666620873644e-31,1.4512032594234727e-31,1.2748119879008264e-26
820,4.930380657631324e-31,1.7872629883913549e-31,2.631355953298747e-31,1.4001179676486014e-31,1.1921540621902561e-26
821,4.930380657631324e-31,1.7872629883913549e-31,2.534140125457494e-31,1.4313053938324145e-31,1.1429222830827469e-26
822,4.930380657631324e-31,1.7872629883913549e-31,2.662202429697093e-31,1.4695862607426488e-31,1.0607536616375564e-26
823,4.930380657631324e-31,1.7872629883913549e-31,2.7085409812437955e-31,1.4621955045810629e-31,9.861266478983341e-27
824,4.930380657631324e-31,1.7872629883913549e-31,2.5515837093073124e-31,1.7597342272487697e-31,9.147767979006319e-27
825,4.930380657631324e-31,1.7872629883913549e-31,2.719232901700683e-31,1.7403479367991895e-31,8.100710170463739e-27
826,4.930380657631324e-31,1.7872629883913549e-31,2.7644711905350163e-31,1.765770212065101e-31,7.66507541543583e-27
827,4.930380657631324e-31,1.7872629883913549e-31,2.459799229604147e-31,1.8267981171778714e-31,7.017479491779639e-27
828,4.930380657631324e-31,1.7872629883913549e-31,2.4373881006673016e-31,1.7970136105879228e-31,6.391411853783052e-27
829,4.930380657631324e-31,1.7872629883913549e-31,2.424132285971949e-31,1.7570842680159145e-31,6.002375844279927e-27
830,4.930380657631324e-31,1.7872629883913549e-31,2.444131864738195e-31,1.806849695925773e-31,5.699668410012866e-27
831,4.930380657631324e-31,1.7872629883913549e-31,2.4708296924340706e-31,1.7580279736886643e-31,5.3947277540491406e-27
832,4.930380657631324e-31,1.7872629883913549e-31,2.3904074470864056e-31,1.7308145835744726e-31,5.023876240265824e-27
833,4.930380657631324e-31,1.7872629883913549e-31,2.383808127761341e-31,1.791264709703927e-31,4.6786375513311866e-27
834,4.930380657631324e-31,1.7872629883913549e-31,2.315004280498107e-31,1.5513949499553578e-31,4.362236918863578e-27
835,4.930380657631324e-31,1.7872629883913549e-31,2.348693008197193e-31,1.5359098713493767e-31,3.812668264038011e-27
836,4.930380657631324e-31,1.7872629883913549e-31,2.3356418235584314e-31,1.6279651097193332e-31,3.490125702310795e-27
837,4.930380657631324e-31,1.7872629883913549e-31,2.4442037109529174e-31,1.549223463943061e-31,3.203563344545322e-27
838,4.930380657631324e-31,1.7872629883913549e-31,2.425516171961285e-31,1.582893534195811e-31,3.133780710795401e-27
839,4.930380657631324e-31,1.7872629883913549e-31,2.298955867383393e-31,1.566007943408396e-31,2.8020089464040055e-27
840,4.930380657631324e-31,1.7872629883913549e-31,2.324345040728385e-31,1.5881272488196833e-31,2.5010686857500857e-27
841,4.930380657631324e-31,1.7872629883913549e-31,2.3235776780161684e-31,1.6170258276352138e-31,2.207974336281509e-27
842,4.930380657631324e-31,1.7872629883913549e-31,2.307300560720558e-31,1.6132798938933805e-31,2.138703689822074e-27
843,4.930380657631324e-31,1.7872629883913549e-31,2.2496366383211967e-31,1.5256928129944023e-31,1.8862250208019972e-27
844,4.930380657631324e-31,1.7872629883913549e-31,2.1345627003022516e-31,1.5382233946950718e-31,1.7708091776159617e-27
845,4.930380657631324e-31,1.7872629883913549e-31,2.1327281767985844e-31,1.5527864343401775e-31,1.6331777248177e-27
846,4.930380657631324e-31,1.7872629883913549e-31,2.190060703830562e-31,1.504262629391341e-31,1.4576678387636978e-27
847,4.930380657631324e-31,1.7872629883913549e-31,2.232634288030903e-31,1.5640693745487487e-31,1.3506805641268708e-27
848,4.930380657631324e-31,1.7872629883913549e-31,2.181875501566916e-31,1.508653749664544e-31,1.192818257264991e-27
849,4.930380657631324e-31,1.7872629883913549e-31,2.18169494563463e-31,1.4930410781997474e-31,1.1159400392286208e-27
850,4.930380657631324e-31,1.7872629883913549e-31,2.181910108120604e-31,1.4726388597045027e-31,9.716084803024098e-28
851,4.930380657631324e-31,1.7872629883913549e-31,2.1822366134314887e-31,1.4554258608265417e-31,8.843263559656507e-28
852,4.930380657631324e-31,1.7872629883913549e-31,2.158781269352921e-31,1.5140914924918998e-31,8.274109006187098e-28
853,4.930380657631324e-31,1.7872629883913549e-31,2.1325254275329545e-31,1.5223729912527648e-31,7.404280060914804e-28
854,4.930380657631324e-31,1.7872629883913549e-31,2.1325555201883356e-31,1.5148618644696547e-31,7.034064325495079e-28
855,4.930380657631324e-31,1.7872629883913549e-31,2.173782458060375e-31,1.5386832104692942e-31,6.421371448590175e-28
856,4.930380657631324e-31,1.7872629883913549e-31,2.1923883707242863e-31,1.516111311521076e-31,5.795691968292369e-28
857,4.930380657631324e-31,1.7872629883913549e-31,2.189111656711482e-31,1.5043077683744126e-31,5.545367163025598e-28
858,4.930380657631324e-31,1.7872629883913549e-31,2.205243953103071e-31,1.4967707619076747e-31,5.292386423328319e-28
859,4.930380657631324e-31,1.7872629883913549e-31,2.218793171188389e-31,1.3194937253516906e-31,5.039744435448957e-28
860,4.930380657631324e-31,1.7872629883913549e-31,2.176162787101016e-31,1.4047450143399917e-31,4.502420689135409e-28
861,4.930380657631324e-31,1.7872629883913549e-31,2.1755319698125906e-31,1.5701823965628553e-31,4.004992620138442e-28
862,4.930380657631324e-31,1.7872629883913549e-31,2.1652060512767754e-31,1.5358545008634755e-31,3.621180820794914e-28
863,4.930380657631324e-31,1.7872629883913549e-31,2.175712525744877e-31,1.5099200486029785e-31,3.3908438942699766e-28
864,4.930380657631324e-31,1.7872629883913549e-31,2.175915651168699e-31,1.3749984244958233e-31,3.2450744167879864e-28
865,4.930380657631324e-31,1.7872629883913549e-31,2.305616500493796e-31,1.3158145973048035e-31,3.0106490106213073e-28
866,4.930380657631324e-31,1.7872629883913549e-31,2.4528884512958883e-31,1.2990493771389125e-31,2.861327848691675e-28
867,4.930380657631324e-31,1.7872629883913549e-31,2.3422693547479156e-31,1.1302608768128152e-31,2.8031797866247464e-28
868,4.930380657631324e-31,1.7872629883913549e-31,2.342594355426031e-31,1.191399522897388e-31,2.5170732829956e-28
869,4.930380657631324e-31,1.7872629883913549e-31,2.3236961678467313e-31,1.2498057558733613e-31,2.2493719481392898e-28
870,4.930380657631324e-31,1.8365667949676682e-31,2.2236459880267756e-31,1.3321464832332073e-31,2.1387663306935153e-28
871,4.930380657631324e-31,1.8365667949676682e-31,2.222484411529067e-31,1.2936880696562247e-31,2.0267069442885194e-28
872,4.930380657631324e-31,1.8365667949676682e-31,2.2663264011537197e-31,1.3668716019836166e-31,1.7513119237496706e-28
873,4.930380657631324e-31,1.8365667949676682e-31,2.257575080810718e-31,1.371339759454595e-31,1.5565670492654841e-28
874,4.930380657631324e-31,1.8365667949676682e-31,2.3123531175590366e-31,1.3742304599304987e-31,1.5026299752440602e-28
875,4.930380657631324e-31,1.8365667949676682e-31,2.314113537898828e-31,1.3916216073283154e-31,1.466569999264021e-28
876,4.930380657631324e-31,1.8365667949676682e-31,2.3137554352997932e-31,1.3699139694426408e-31,1.389575345281003e-28
877,4.930380657631324e-31,1.8365667949676682e-31,2.3486960174627312e-31,1.3384827927502412e-31,1.2987181364477774e-28
878,4.930380657631324e-31,1.8365667949676682e-31,2.331582324347528e-31,1.369245310640074e-31,1.1923292078001425e-28
879,4.930380657631324e-31,1.8365667949676682e-31,2.339490674181668e-31,1.4216209754776848e-31,1.115646188541426e-28
880,4.930380657631324e-31,1.8365667949676682e-31,2.289569592011851e-31,1.4188909697815158e-31,1.0538845233791433e-28
881,4.930380657631324e-31,1.8365667949676682e-31,2.360443813965301e-31,1.3605756166247932e-31,9.840446606209251e-29
882,4.930380657631324e-31,1.8365667949676682e-31,2.3666323685444143e-31,1.3849849731105785e-31,9.108105967066172e-29
883,4.930380657631324e-31,1.8365667949676682e-31,2.5225123234182562e-31,1.3724327246980348e-31,8.244315216614819e-29
884,4.930380657631324e-31,1.8365667949676682e-31,2.617748054535436e-31,1.3843879348278186e-31,7.021646295140359e-29
885,4.930380657631324e-31,1.8365667949676682e-31,2.544562716648721e-31,1.3520756451858617e-31,6.21580119151878e-29
886,4.930380657631324e-31,1.8365667949676682e-31,2.5441775306598435e-31,1.367728640808869e-31,5.528743595007117e-29
887,4.930380657631324e-31,1.8365667949676682e-31,2.557978022417593e-31,1.2977596059292807e-31,5.101830022768586e-29
888,4.930380657631324e-31,1.7872629883913549e-31,2.560922588746629e-31,1.3137345929648652e-31,4.927251599250678e-29
889,4.930380657631324e-31,1.7872629883913549e-31,2.4499995563793075e-31,1.4497925157392092e-31,4.568613399098642e-29
890,4.930380657631324e-31,1.7872629883913549e-31,2.495870167134835e-31,1.4801981347362225e-31,4.0136125818277335e-29
891,4.930380657631324e-31,1.7872629883913549e-31,2.5314663930268875e-31,1.5043246202614261e-31,3.6701616874381523e-29
892,4.930380657631324e-31,1.7872629883913549e-31,2.463157569944672e-31,1.6825218902189626e-31,3.4459449233125903e-29
893,4.930380657631324e-31,1.7872629883913549e-31,2.4491723845145208e-31,1.6105709530559784e-31,3.05315093337583e-29
894,4.930380657631324e-31,1.7872629883913549e-31,2.46771811186767e-31,1.583752378580386e-31,2.894487239360371e-29
895,4.930380657631324e-31,1.7872629883913549e-31,2.494314376851635e-31,1.6480760313104894e-31,2.566714955462057e-29
896,4.930380657631324e-31,1.7872629883913549e-31,2.4960052079258577e-31,1.7081481936883577e-31,2.2161340758253599e-29
897,4.930380657631324e-31,1.7872629883913549e-31,2.4016621001989185e-31,1.6517738168037128e-31,1.9987179629264236e-29
898,4.930380657631324e-31,1.7872629883913549e-31,2.3908735070866193e-31,1.6175211527427859e-31,1.9648439366925632e-29
899,4.930380657631324e-31,1.7872629883913549e-31,2.6972227573967905e-31,1.4116392416877904e-31,1.731810457874591e-29
900,4.930380657631324e-31,1.7872629883913549e-31,2.7033315664391438e-31,1.4522914098420516e-31,1.6080802441553997e-29
901,4.930380657631324e-31,1.7872629883913549e-31,2.6917037643999056e-31,1.5590794104334629e-31,1.5382310021183523e-29
902,4.930380657631324e-31,1.7872629883913549e-31,2.707377523955126e-31,1.248898161387069e-31,1.4701201044491087e-29
903,4.930380657631324e-31,1.7872629883913549e-31,2.665379085630755e-31,1.234694428047213e-31,1.2717882239621002e-29
904,4.930380657631324e-31,1.7872629883913549e-31,2.6242856839169692e-31,1.1930461929998391e-31,1.17610706135997e-29
905,4.930380657631324e-31,1.7872629883913549e-31,2.36225539181924e-31,1.1983671763243165e-31,1.0894417546065e-29
906,4.930380657631324e-31,1.7872629883913549e-31,2.3374744662711376e-31,1.1547304186093626e-31,1.0402727631262938e-29
907,4.930380657631324e-31,1.7872629883913549e-31,2.348695641304539e-31,1.2033426959650193e-31,9.004034490661319e-30
908,4.930380657631324e-31,1.7872629883913549e-31,2.3487261101181123e-31,1.241132450739435e-31,8.40696346709222e-30
909,4.930380657631324e-31,1.7872629883913549e-31,2.220309841019594e-31,1.258990034295658e-31,7.955157635508475e-30
910,4.930380657631324e-31,1.7872629883913549e-31,2.3236077706715495e-31,1.2745714093988584e-31,7.425255344679826e-30
911,4.930380657631324e-31,1.7872629883913549e-31,2.325392265135646e-31,1.3013917894337736e-31,7.203796512234627e-30
912,4.930380657631324e-31,1.7872629883913549e-31,2.3435678528276078e-31,1.2595124427930731e-31,6.630347019433439e-30
913,4.930380657631324e-31,1.7872629883913549e-31,2.3235265205020207e-31,1.301202205704873e-31,6.435304242105455e-30
914,4.930380657631324e-31,1.7872629883913549e-31,2.372980790355239e-31,1.3330733370189435e-31,6.1655411607250785e-30
915,4.930380657631324e-31,1.7872629883913549e-31,2.4360519867683827e-31,1.39110943033373e-31,5.641919327445077e-30
916,4.930380657631324e-31,1.7872629883913549e-31,2.4360820794237638e-31,1.3826852923863587e-31,4.952761889515048e-30
917,4.930380657631324e-31,1.7872629883913549e-31,2.313320220271345e-31,1.4366979976766988e-31,4.699548324146792e-30
918,4.930380657631324e-31,1.7872629883913549e-31,2.3130418632090703e-31,1.303147394948704e-31,4.2453735987314496e-30
919,4.930380657631324e-31,1.7872629883913549e-31,2.3257894881866756e-31,1.272804368674883e-31,3.9425711891551105e-30
920,4.930380657631324e-31,1.7872629883913549e-31,2.3004966113389026e-31,1.4694947790702904e-31,3.503663310408926e-30
921,4.930380657631324e-31,1.7872629883913549e-31,2.3053381434315213e-31,1.4140713300956869e-31,3.4622615943944334e-30
922,4.930380657631324e-31,1.7872629883913549e-31,2.312951585242927e-31,1.4700839932626514e-31,3.0610903869785722e-30
923,4.930380657631324e-31,1.7872629883913549e-31,2.23883676046313e-31,1.400763154179971e-31,2.9825201489673503e-30
924,4.930380657631324e-31,1.7872629883913549e-31,2.305467918007852e-31,1.5184416867537844e-31,2.7534500413819326e-30
925,3.944304526105059e-31,1.7872629883913549e-31,2.292657474612139e-31,1.3442629899958335e-31,2.657839175222773e-30
926,3.944304526105059e-31,1.7872629883913549e-31,2.263534931208935e-31,1.3272407785529883e-31,2.4590369826433445e-30
927,3.944304526105059e-31,1.7872629883913549e-31,2.3070955545057745e-31,1.4005753760103932e-31,2.3479185285719787e-30
928,3.944304526105059e-31,1.7872629883913549e-31,1.8526637324891843e-31,1.4306289109394486e-31,2.2626152394751793e-30
929,3.944304526105059e-31,1.7872629883913549e-31,1.8344125370005772e-31,1.2462788966627023e-31,2.0050567761523855e-30
930,3.944304526105059e-31,1.7872629883913549e-31,1.8518722956526626e-31,1.273925621014381e-31,2.0604234101936297e-30
931,3.944304526105059e-31,1.7872629883913549e-31,1.8511617328274777e-31,1.2434188906952872e-31,1.950868811237106e-30
932,3.944304526105059e-31,1.7872629883913549e-31,1.8517876600594034e-31,1.20991011707538e-31,1.8651784102214848e-30
933,3.944304526105059e-31,1.7872629883913549e-31,1.8309759557560613e-31,1.2341840566119505e-31,1.9004633727326035e-30
934,3.944304526105059e-31,1.7872629883913549e-31,1.8357061450237702e-31,1.2208493991594993e-31,1.8019482042173075e-30
935,3.944304526105059e-31,1.7872629883913549e-31,1.836702588075075e-31,1.2055990432654905e-31,1.7052125949706253e-30
936,3.944304526105059e-31,1.7872629883913549e-31,1.8375451824257445e-31,1.2304435395480858e-31,1.5740856547070205e-30
937,3.944304526105059e-31,1.7872629883913549e-31,1.8369519809565455e-31,1.203572001999023e-31,1.4370018131254259e-30
938,3.944304526105059e-31,1.7502851334591199e-31,1.8375839267195475e-31,1.1094758797411237e-31,1.453216217327222e-30
939,3.944304526105059e-31,1.7502851334591199e-31,1.8447313085307394e-31,1.1224801198374908e-31,1.4047829310857718e-30
940,3.944304526105059e-31,1.7502851334591199e-31,1.8443081305644434e-31,1.0045578367550909e-31,1.3127022945146736e-30
941,3.944304526105059e-31,1.7502851334591199e-31,1.8447854753104252e-31,1.1311185174911751e-31,1.4191561462607338e-30
942,3.944304526105059e-31,1.7872629883913549e-31,1.8627598183695268e-31,1.1265588783478382e-31,1.3471899220288159e-30
943,3.944304526105059e-31,1.7872629883913549e-31,1.873798932837873e-31,1.2540500239883047e-31,1.355024605042583e-30
944,3.944304526105059e-31,1.7872629883913549e-31,1.8690187145305931e-31,1.2879776873711164e-31,1.3137865930733636e-30
945,3.944304526105059e-31,1.7872629883913549e-31,1.8489111783631674e-31,1.4190949979849993e-31,1.1837940255470027e-30
946,3.944304526105059e-31,1.7872629883913549e-31,1.851434071358676e-31,1.133843708362483e-31,1.0646251843080982e-30
947,3.944304526105059e-31,1.7872629883913549e-31,1.9451787114017249e-31,1.1203640043110954e-31,9.93040294205169e-31
948,3.944304526105059e-31,1.7872629883913549e-31,1.9454059109498517e-31,1.179612831637738e-31,9.72544547737e-31
949,3.944304526105059e-31,1.7872629883913549e-31,1.9571300094863092e-31,1.2462698688660879e-31,1.0058015060166788e-30
950,3.944304526105059e-31,1.7872629883913549e-31,1.9413347508349879e-31,1.3435479885039796e-31,9.709845444820464e-31
951,3.944304526105059e-31,1.7872629883913549e-31,1.8283308113480669e-31,1.4194446746405272e-31,8.787247964261203e-31
952,3.944304526105059e-31,1.7872629883913549e-31,1.815297682302534e-31,1.3835068218782614e-31,8.307229184922127e-31
953,3.944304526105059e-31,1.7872629883913549e-31,1.7634630834086743e-31,1.3699145712957485e-31,8.566844541425527e-31
954,3.944304526105059e-31,1.7872629883913549e-31,1.7486059632888574e-31,1.3419976148987478e-31,8.648426933869771e-31
955,3.944304526105059e-31,1.7872629883913549e-31,1.7711814733557214e-31,1.504402259312309e-31,8.222834934759079e-31
956,3.944304526105059e-31,1.7872629883913549e-31,1.7651422535789368e-31,1.4475385758511684e-31,7.225261001464823e-31
957,3.944304526105059e-31,1.7872629883913549e-31,1.798150511108219e-31,1.4734333058065624e-31,6.503345421110711e-31
958,3.944304526105059e-31,1.7872629883913549e-31,1.7632133143690115e-31,1.2629773111336473e-31,6.615107135783503e-31
959,3.944304526105059e-31,1.7872629883913549e-31,1.783450625112768e-31,1.2789908167681195e-31,6.871949153166984e-31
960,3.944304526105059e-31,1.7872629883913549e-31,1.8056168750664498e-31,1.3041440636949245e-31,6.637139774347292e-31
961,3.944304526105059e-31,1.7872629883913549e-31,1.784422617881576e-31,1.29640122346538e-31,6.747765190352895e-31
962,3.944304526105059e-31,1.7872629883913549e-31,1.8071124800388882e-31,1.3136581576201973e-31,6.971018989506263e-31
963,3.944304526105059e-31,1.7872629883913549e-31,1.7880728569792974e-31,1.3451567418606506e-31,6.630938279926365e-31
964,3.944304526105059e-31,1.7872629883913549e-31,1.8199891272764395e-31,1.279301372971652e-31,6.2991198098078885e-31
965,3.944304526105059e-31,1.7872629883913549e-31,1.8052478638798398e-31,1.4548571096398398e-31,6.094817161307291e-31
966,3.944304526105059e-31,1.7872629883913549e-31,1.799409888735916e-31,1.444982505703102e-31,5.446645438523766e-31
967,3.944304526105059e-31,1.7872629883913549e-31,1.8314423919144675e-31,1.378782876836544e-31,5.547872316400759e-31
968,3.944304526105059e-31,1.7872629883913549e-31,1.77410986488249e-31,1.3658364146385084e-31,5.293919193933859e-31
969,3.944304526105059e-31,1.7872629883913549e-31,1.8235667678430543e-31,1.3492589726421954e-31,6.181387712307497e-31
970,3.944304526105059e-31,1.7872629883913549e-31,1.8068446554059968e-31,1.3541123161020512e-31,5.657554026733613e-31
971,3.944304526105059e-31,1.7872629883913549e-31,1.7414258557149387e-31,1.366211970977664e-31,5.795816537441172e-31
972,3.944304526105059e-31,1.7872629883913549e-31,1.7564977621625379e-31,1.4090296066131456e-31,5.903591577129082e-31
973,3.944304526105059e-31,1.7872629883913549e-31,1.785310351215317e-31,1.4202794449007975e-31,5.7021393049461765e-31
974,3.944304526105059e-31,1.7872629883913549e-31,1.80705793710101e-31,1.4070940470190365e-31,5.822741038063706e-31
975,3.944304526105059e-31,1.7872629883913549e-31,1.8204130575591201e-31,1.4716897373537843e-31,5.8057735952536545e-31
976,3.944304526105059e-31,1.8365667949676682e-31,1.9163277542133348e-31,1.5000833614120208e-31,5.866632981496291e-31
977,3.944304526105059e-31,1.8365667949676682e-31,1.8736785622163488e-31,1.466848430956081e-31,6.007399201131553e-31
978,3.944304526105059e-31,1.8365667949676682e-31,1.881441338830083e-31,1.424456907320795e-31,6.023172567376085e-31
979,3.944304526105059e-31,1.8365667949676682e-31,1.882024760186283e-31,1.4837364291559265e-31,5.766099438399277e-31
980,3.944304526105059e-31,1.8365667949676682e-31,1.8499580266122357e-31,1.603153715357657e-31,6.030337026769206e-31
981,3.944304526105059e-31,1.8365667949676682e-31,1.8704872361131883e-31,1.509332038116833e-31,5.677660735353016e-31
982,3.944304526105059e-31,1.8365667949676682e-31,1.8592660610797869e-31,1.4629869414175846e-31,5.493927018658473e-31
983,3.944304526105059e-31,1.8365667949676682e-31,1.8518903512458914e-31,1.324120772043081e-31,6.03463185054519e-31
984,3.944304526105059e-31,1.8365667949676682e-31,1.758187464762184e-31,1.2443294944471179e-31,6.1149238699266935e-31
985,3.944304526105059e-31,1.8365667949676682e-31,1.7565568189987232e-31,1.2344633164538866e-31,6.18294771556245e-31
986,3.944304526105059e-31,1.8365667949676682e-31,1.81610980783963e-31,1.2852073575167368e-31,6.131255755855097e-31
987,3.944304526105059e-31,1.8365667949676682e-31,1.8135402712282805e-31,1.257795957730138e-31,5.743816428942717e-31
988,3.944304526105059e-31,1.7872629883913549e-31,1.81574418207675e-31,1.2516383985860674e-31,5.183524889521582e-31
989,3.944304526105059e-31,1.7872629883913549e-31,1.7629274341428915e-31,1.2443824575205884e-31,5.4345313391735705e-31
990,3.944304526105059e-31,1.7872629883913549e-31,1.7566301698462145e-31,1.2486339478728234e-31,5.66211848070181e-31
991,3.944304526105059e-31,1.7872629883913549e-31,1.7599934002432391e-31,1.2687599157916699e-31,5.660847366938515e-31
992,3.944304526105059e-31,1.7872629883913549e-31,1.8317579886377762e-31,1.2197997673398083e-31,5.817502508614972e-31
993,3.944304526105059e-31,1.7872629883913549e-31,1.8304493342868929e-31,1.3082649519228054e-31,6.364620687216498e-31
994,3.944304526105059e-31,1.7872629883913549e-31,1.8937247845984356e-31,1.3186415013512992e-31,6.170140281432275e-31
995,3.944304526105059e-31,1.7872629883913549e-31,1.9368509451832113e-31,1.2772791465300452e-31,6.076636382632275e-31
996,3.944304526105059e-31,1.7872629883913549e-31,1.8693320543047483e-31,1.510586299993115e-31,6.0772526802144784e-31
997,3.944304526105059e-31,1.7872629883913549e-31,1.881446981202967e-31,1.748763648803054e-31,6.387654809351369e-31
998,3.944304526105059e-31,1.7872629883913549e-31,1.8006858173240726e-31,1.698371691808162e-31,6.201532939525787e-31
999,3.944304526105059e-31,1.7872629883913549e-31,1.8691390851521173e-31,1.6198924539868127e-31,7.887087567554052e-31
1000,3.944304526105059e-31,1.7872629883913549e-31,1.824535751346324e-31,1.634238224660067e-31,7.899259444802579e-31
1001,3.944304526105059e-31,1.7872629883913549e-31,1.795165695852611e-31,1.6253843635938545e-31,6.986984948745233e-31
1002,3.944304526105059e-31,1.7872629883913549e-31,1.7949761121237104e-31,1.6937590895913547e-31,6.938528551344451e-31
1003,3.944304526105059e-31,1.7872629883913549e-31,1.7949700935926343e-31,1.7142034378041327e-31,7.260081814859344e-31
1004,3.944304526105059e-31,1.7872629883913549e-31,1.8753020609741563e-31,1.6762915068488699e-31,7.104158526561753e-31
1005,3.944304526105059e-31,1.7872629883913549e-31,1.880503576456771e-31,1.8107695652157087e-31,7.413790283720889e-31
1006,3.944304526105059e-31,1.7872629883913549e-31,1.8810617952140895e-31,1.5783964877756668e-31,7.315375263562701e-31
1007,3.944304526105059e-31,1.7872629883913549e-31,1.8803094788295632e-31,1.537773810423679e-31,6.770298570702226e-31
1008,3.944304526105059e-31,1.7872629883913549e-31,1.9368370273300975e-31,1.5622090465930921e-31,6.581846325643934e-31
1009,3.944304526105059e-31,1.7872629883913549e-31,1.9541508366035852e-31,1.6005729692321783e-31,6.74470296174132e-31
1010,3.944304526105059e-31,1.7872629883913549e-31,1.9370536944488412e-31,1.6854511092937542e-31,7.35237237779438e-31
1011,3.944304526105059e-31,1.7872629883913549e-31,1.869157516903538e-31,1.3723845764494252e-31,7.181426835930569e-31
1012,3.944304526105059e-31,1.7872629883913549e-31,1.9614889306182543e-31,1.4307739575383852e-31,7.237972139097778e-31
1013,3.944304526105059e-31,1.7872629883913549e-31,1.9615660430476682e-31,1.4351217443878393e-31,6.934676691455676e-31
1014,3.944304526105059e-31,1.7872629883913549e-31,1.9732901415841255e-31,1.371794158550849e-31,6.5527262648847994e-31
1015,3.944304526105059e-31,1.7872629883913549e-31,1.9188585465308811e-31,1.4345343357548013e-31,7.0658132613690035e-31
1016,3.944304526105059e-31,1.7872629883913549e-31,1.8630137251493044e-31,1.4485021426764696e-31,6.9965568205688385e-31
1017,3.944304526105059e-31,1.7872629883913549e-31,1.9230305170412717e-31,1.5024763293679218e-31,7.342665690874669e-31
1018,3.944304526105059e-31,1.7872629883913549e-31,1.8740987309171067e-31,1.4940618210702726e-31,7.193290564387994e-31
1019,3.944304526105059e-31,1.7872629883913549e-31,1.8572859643557136e-31,1.4775060457858337e-31,6.802866046061814e-31
1020,3.944304526105059e-31,1.7872629883913549e-31,1.7872765300862763e-31,1.747647211288417e-31,6.571542600441463e-31
1021,3.944304526105059e-31,1.7872629883913549e-31,1.863220235996857e-31,1.6656844476801573e-31,5.941840545824612e-31
1022,3.944304526105059e-31,1.7872629883913549e-31,1.9109076908210155e-31,1.4515788157626283e-31,5.962390218331224e-31
1023,3.944304526105059e-31,1.7872629883913549e-31,1.8937563818865856e-31,1.4770059058534008e-31,6.093796418436765e-31
1024,3.944304526105059e-31,1.7872629883913549e-31,1.8799427245921067e-31,1.418709811996122e-31,6.2652812206850045e-31
1025,3.944304526105059e-31,1.7872629883913549e-31,1.8801172619933168e-31,1.3112122265908255e-31,6.238857461848012e-31
1026,3.944304526105059e-31,1.7872629883913549e-31,1.8690728813102789e-31,1.336335982715357e-31,6.802866046061814e-31
1027,3.944304526105059e-31,1.7872629883913549e-31,1.8689679331746376e-31,1.3253774413317937e-31,6.49593059082482e-31
1028,3.944304526105059e-31,1.7872629883913549e-31,1.8689318219881802e-31,1.3374066793938148e-31,6.518117303784161e-31
1029,3.944304526105059e-31,1.7502851334591199e-31,1.9153869825744848e-31,1.3517331907676254e-31,6.526071394454481e-31
1030,3.944304526105059e-31,1.7502851334591199e-31,1.8617061992729978e-31,1.3618058043767707e-31,6.282248663495056e-31
1031,3.944304526105059e-31,1.7502851334591199e-31,1.8570572601748177e-31,1.3590902431551845e-31,6.033668885572996e-31
1032,3.944304526105059e-31,1.7502851334591199e-31,1.8571155646946185e-31,1.3729719850824632e-31,6.0419503843338605e-31
1033,3.944304526105059e-31,1.7502851334591199e-31,1.8690070536266328e-31,1.334987831754286e-31,5.956689465695838e-31
1034,3.944304526105059e-31,1.7502851334591199e-31,1.8690582111407808e-31,1.3591534377314849e-31,5.775286124234004e-31
1035,3.944304526105059e-31,1.7502851334591199e-31,1.9232099444989812e-31,1.3886249807054706e-31,5.683284450790626e-31
1036,3.944304526105059e-31,1.7872629883913549e-31,1.8801684195074645e-31,1.4388935578133003e-31,5.703622271003355e-31
1037,3.944304526105059e-31,1.7872629883913549e-31,1.955204079541922e-31,1.420818705285226e-31,5.404814240131676e-31
1038,3.944304526105059e-31,1.7872629883913549e-31,1.936788879081488e-31,1.4643326849662252e-31,5.234003513363972e-31
1039,3.944304526105059e-31,1.7872629883913549e-31,1.8246504795949643e-31,1.4496914044171288e-31,4.862010144605577e-31
1040,3.944304526105059e-31,1.7872629883913549e-31,1.8246260293124672e-31,1.4745070117505583e-31,4.967454809060778e-31
1041,3.944304526105059e-31,1.7872629883913549e-31,1.8135643453525852e-31,1.5246166996379761e-31,4.874470911345762e-31
1042,3.944304526105059e-31,1.7872629883913549e-31,1.820515748745608e-31,1.5956811071734345e-31,4.698055728439891e-31
1043,3.944304526105059e-31,1.7872629883913549e-31,1.8140879575562156e-31,1.58771317388164e-31,4.44624038821126e-31
1044,3.944304526105059e-31,1.7872629883913549e-31,1.7380329088207253e-31,1.7212613691972043e-31,4.763768458142384e-31
1045,3.944304526105059e-31,1.7872629883913549e-31,1.738055478312261e-31,1.565985674843414e-31,4.7577017788175645e-31
1046,3.944304526105059e-31,1.7872629883913549e-31,1.8384024469459122e-31,1.5279196694926e-31,4.74360397162465e-31
1047,3.944304526105059e-31,1.7872629883913549e-31,1.7813742318914755e-31,1.491137416820342e-31,4.974465194058347e-31
1048,3.944304526105059e-31,1.7872629883913549e-31,1.773568197085631e-31,1.5102330122189415e-31,4.843983440326112e-31
1049,3.944304526105059e-31,1.7872629883913549e-31,1.7626957206964575e-31,1.5009566502711788e-31,4.950063661662961e-31
1050,3.944304526105059e-31,1.7872629883913549e-31,1.795599030090098e-31,1.5728130964962667e-31,4.891110946065268e-31
1051,3.944304526105059e-31,1.7872629883913549e-31,1.904558516693806e-31,1.4759370147342658e-31,4.80030334918741e-31
1052,3.944304526105059e-31,1.7872629883913549e-31,1.9046138119480687e-31,1.5263337865540188e-31,5.091407660281541e-31
1053,3.944304526105059e-31,1.7872629883913549e-31,1.9049613821177197e-31,1.591179847781537e-31,5.212991617670706e-31
1054,3.944304526105059e-31,1.7872629883913549e-31,1.9052626848297226e-31,1.6998745190178916e-31,5.023383814645783e-31
1055,3.944304526105059e-31,1.7872629883913549e-31,1.861224716786901e-31,1.704026703607369e-31,5.0691439101244245e-31
1056,3.944304526105059e-31,1.7872629883913549e-31,1.8692128121578008e-31,1.608084697868396e-31,4.848586412893198e-31
1057,3.944304526105059e-31,1.7872629883913549e-31,1.8714866884300314e-31,1.6028702425439676e-31,5.170659677493076e-31
1058,3.944304526105059e-31,1.7872629883913549e-31,1.869067238937395e-31,1.4736596025750278e-31,5.206963456944775e-31
1059,3.944304526105059e-31,1.7872629883913549e-31,1.876722434308142e-31,1.4607751312470774e-31,5.198316031494476e-31
1060,3.944304526105059e-31,1.7872629883913549e-31,1.9219490622385152e-31,1.440008791621722e-31,5.08364616260566e-31
1061,3.944304526105059e-31,1.7872629883913549e-31,1.9194634089040404e-31,1.4663121798371907e-31,5.1345677503352585e-31
1062,3.944304526105059e-31,1.7872629883913549e-31,1.9453351932097063e-31,1.4635237943895824e-31,4.621538531749386e-31
1063,3.944304526105059e-31,1.7872629883913549e-31,1.999742714138646e-31,1.4028570011413845e-31,4.148703471102877e-31
1064,3.944304526105059e-31,1.7872629883913549e-31,1.9773616778571817e-31,1.484651847732618e-31,4.327526066439231e-31
1065,3.944304526105059e-31,1.7872629883913549e-31,1.9863985022681113e-31,1.5053574001941038e-31,4.335846083798984e-31
1066,3.944304526105059e-31,1.7872629883913549e-31,1.9164842360213164e-31,1.4924608918040006e-31,4.0739773892606515e-31
1067,3.944304526105059e-31,1.7872629883913549e-31,1.9301041718467799e-31,1.4113461392243788e-31,4.219019173372454e-31
1068,3.944304526105059e-31,1.7872629883913549e-31,1.8952990066330568e-31,1.428520619503452e-31,4.648443773072477e-31
1069,3.944304526105059e-31,1.7872629883913549e-31,1.8866353311488523e-31,1.5666579447646265e-31,4.555382838159685e-31
1070,3.944304526105059e-31,1.7872629883913549e-31,1.9168965054000367e-31,1.5668601674087872e-31,4.663080840649819e-31
1071,3.944304526105059e-31,1.7872629883913549e-31,1.879753140863206e-31,1.5457922993765138e-31,4.33975572158609e-31
1072,3.944304526105059e-31,1.7872629883913549e-31,1.862976109330078e-31,1.5173637678380352e-31,3.9998098271022995e-31
1073,3.944304526105059e-31,1.7872629883913549e-31,1.7958333766438782e-31,1.5371833925251028e-31,4.332360150599643e-31
1074,3.944304526105059e-31,1.7872629883913549e-31,1.7954542091860767e-31,1.5675167891492018e-31,4.343857952367635e-31
1075,3.944304526105059e-31,1.7872629883913549e-31,1.7978796772097896e-31,1.4638855081072628e-31,4.193404305112104e-31
1076,3.944304526105059e-31,1.7872629883913549e-31,1.8210690774464271e-31,1.4703439938051437e-31,4.260330370679561e-31
1077,3.944304526105059e-31,1.7872629883913549e-31,1.745979250632284e-31,1.6951866851626315e-31,4.809143367632148e-31
1078,3.944304526105059e-31,1.7872629883913549e-31,1.7458795687113342e-31,1.6855022668079019e-31,4.859660510073425e-31
1079,3.944304526105059e-31,1.7872629883913549e-31,1.757388504761817e-31,1.8482577915832063e-31,5.275218414173859e-31
1080,3.944304526105059e-31,1.7872629883913549e-31,1.7743054671424667e-31,1.8527542361502428e-31,5.407934246641583e-31
1081,3.944304526105059e-31,1.7872629883913549e-31,1.7888172740417862e-31,2.220092271121189e-31,5.669340717993262e-31
1082,3.944304526105059e-31,1.7872629883913549e-31,1.7582239521068333e-31,2.290662557255291e-31,4.9708444457629e-31
1083,3.944304526105059e-31,1.7872629883913549e-31,1.7565327448744183e-31,2.232403176437577e-31,5.048902386408914e-31
1084,3.944304526105059e-31,1.7872629883913549e-31,1.7650790590026367e-31,2.3361458003044255e-31,5.047053493662302e-31
1085,3.944304526105059e-31,1.7872629883913549e-31,1.7629059931259325e-31,2.4606505508248766e-31,5.633903607016537e-31
1086,3.944304526105059e-31,1.7872629883913549e-31,1.6098863451460595e-31,2.33503658502708e-31,6.000042148743995e-31
1087,3.944304526105059e-31,1.7872629883913549e-31,1.6085607636765242e-31,2.436448231808113e-31,5.869579654311203e-31
1088,3.944304526105059e-31,1.7872629883913549e-31,1.6529297509285373e-31,2.319024283098823e-31,5.675368878719195e-31
1089,3.944304526105059e-31,1.7872629883913549e-31,1.667840661669848e-31,2.264143103774186e-31,5.289836222451757e-31
1090,3.944304526105059e-31,1.7872629883913549e-31,1.6409886091151442e-31,2.1758578732703674e-31,5.208427163702509e-31
1091,3.944304526105059e-31,1.7872629883913549e-31,1.6475702490051723e-31,2.2367419354904166e-31,5.429215772527062e-31
1092,3.944304526105059e-31,1.7872629883913549e-31,1.6643886579394493e-31,2.1263229551007277e-31,6.902629217181073e-31
1093,3.944304526105059e-31,1.7872629883913549e-31,1.6224410009710338e-31,2.1676588283852466e-31,6.584080404379424e-31
1094,3.944304526105059e-31,1.7872629883913549e-31,1.6413798136350979e-31,2.178492184322425e-31,6.843464649289497e-31
1095,3.944304526105059e-31,1.7872629883913549e-31,1.6168422624373894e-31,2.0623537938510135e-31,5.620903579891923e-31
1096,3.944304526105059e-31,1.7872629883913549e-31,1.608610416557903e-31,1.9357672334313013e-31,5.671728871124302e-31
1097,3.944304526105059e-31,1.7872629883913549e-31,1.598323618474083e-31,1.904638788852035e-31,5.6913733565570525e-31
1098,3.944304526105059e-31,1.7872629883913549e-31,1.5978872749710578e-31,1.973153746623611e-31,5.942976844491801e-31
1099,3.944304526105059e-31,1.7872629883913549e-31,1.5977529864964198e-31,1.9150875606534432e-31,6.142503186730318e-31
1100,3.944304526105059e-31,1.7872629883913549e-31,1.6411872206406593e-31,1.7844083991019084e-31,6.509354322537199e-31
1101,3.944304526105059e-31,1.7872629883913549e-31,1.6717707624626133e-31,1.6848131449996758e-31,6.224528543061771e-31
1102,3.944304526105059e-31,1.7872629883913549e-31,1.6831559424678413e-31,1.7432368317157704e-31,5.885121908962408e-31
1103,3.944304526105059e-31,1.7872629883913549e-31,1.6719614746660905e-31,1.771201334508273e-31,6.095914941375591e-31
1104,3.944304526105059e-31,1.7872629883913549e-31,1.6395174544252032e-31,1.7711164732200985e-31,6.193713663951575e-31
1105,3.944304526105059e-31,1.7872629883913549e-31,1.6163039800642608e-31,1.812668411770253e-31,6.72854440950791e-31
1106,3.944304526105059e-31,1.7872629883913549e-31,1.6395505563461223e-31,1.701773365572436e-31,6.4772490703642636e-31
1107,3.944304526105059e-31,1.7872629883913549e-31,1.63502424481862e-31,1.5928698513077369e-31,6.1869536498467755e-31
1108,3.944304526105059e-31,1.7872629883913549e-31,1.67179182732138e-31,1.687750790017974e-31,5.998270293195158e-31
1109,3.944304526105059e-31,1.7872629883913549e-31,1.672339513649315e-31,1.7738585159784196e-31,5.766484624388155e-31
1110,3.944304526105059e-31,1.7872629883913549e-31,1.6522793734141145e-31,1.881614898219993e-31,5.501033700153262e-31
1111,3.944304526105059e-31,1.7872629883913549e-31,1.6966133779542473e-31,1.9010571610085823e-31,5.164747072563807e-31
1112,3.944304526105059e-31,1.7872629883913549e-31,1.764287622166115e-31,1.9256705456978511e-31,5.904015281716847e-31
1113,3.944304526105059e-31,1.7872629883913549e-31,2.066288107615532e-31,1.9032448970547848e-31,5.588933142815095e-31
1114,3.944304526105059e-31,1.7872629883913549e-31,2.200256095473662e-31,1.6585873958350902e-31,5.633036938541563e-31
1115,3.944304526105059e-31,1.7872629883913549e-31,2.22101889921201e-31,1.6927196892744931e-31,5.807487672904159e-31
1116,3.944304526105059e-31,1.7872629883913549e-31,2.2148089036159377e-31,1.6499688593339575e-31,5.487667746339215e-31
1117,3.944304526105059e-31,1.7872629883913549e-31,2.2474552969642627e-31,1.621654679885927e-31,5.066274274507287e-31
1118,3.944304526105059e-31,1.7872629883913549e-31,2.246438165212383e-31,1.780859873179375e-31,4.980474095484836e-31
1119,3.944304526105059e-31,1.7872629883913549e-31,2.248403215608766e-31,1.9038305001285e-31,4.995323015356061e-31
1120,3.944304526105059e-31,1.7872629883913549e-31,2.2537849108654747e-31,1.8514662704999338e-31,4.972000003729532e-31
1121,3.944304526105059e-31,1.7872629883913549e-31,2.3185367820816503e-31,1.8234030637977813e-31,4.9837096577914064e-31
1122,3.944304526105059e-31,1.7872629883913549e-31,2.2985887369877438e-31,1.8006096829059583e-31,4.976930384387163e-31
1123,3.944304526105059e-31,1.7872629883913549e-31,2.2984424114509538e-31,1.6490973760341223e-31,4.846294556259377e-31
1124,3.944304526105059e-31,1.7872629883913549e-31,2.311717786372304e-31,1.614430637035152e-31,5.12984922197151e-31
1125,3.944304526105059e-31,1.7872629883913549e-31,2.295750999585311e-31,1.7568429249197586e-31,5.03933051458531e-31
1126,3.944304526105059e-31,1.7872629883913549e-31,2.0257186942635687e-31,1.7572569998578017e-31,5.81480620669283e-31
1127,3.944304526105059e-31,1.7872629883913549e-31,2.0189297912096035e-31,1.7023318852563083e-31,6.543038837264532e-31
1128,3.944304526105059e-31,1.7872629883913549e-31,2.017714047932209e-31,1.614179664289274e-31,6.755815577520434e-31
1129,3.944304526105059e-31,1.7872629883913549e-31,1.990835288145855e-31,1.5957894407328063e-31,6.527303989618888e-31
1130,3.944304526105059e-31,1.7872629883913549e-31,1.9852726607986676e-31,1.6162121222337102e-31,6.13649428530383e-31
1131,3.944304526105059e-31,1.7872629883913549e-31,2.1607794216702227e-31,1.6076627988399537e-31,6.079255647356642e-31
1132,3.944304526105059e-31,1.7872629883913549e-31,2.1864179878966856e-31,1.5783862562728371e-31,5.509892977897443e-31
1133,3.944304526105059e-31,1.7872629883913549e-31,2.1703545284542807e-31,1.4193164799286039e-31,6.330339134206406e-31
1134,3.944304526105059e-31,1.7872629883913549e-31,2.154370814548636e-31,1.4476276501110963e-31,5.700078559905683e-31
1135,3.944304526105059e-31,1.7872629883913549e-31,2.1576253352280964e-31,1.4634973128528472e-31,5.781737989547702e-31
1136,3.944304526105059e-31,1.7872629883913549e-31,2.151047456919991e-31,1.551021199175525e-31,5.75571867599903e-31
1137,3.944304526105059e-31,1.7872629883913549e-31,2.1261559408633627e-31,1.586947616728746e-31,5.939664244987455e-31
1138,3.944304526105059e-31,1.7872629883913549e-31,2.157041537713704e-31,1.6599397597679147e-31,5.8640907539696995e-31
1139,3.944304526105059e-31,1.8365667949676682e-31,2.1211289627819586e-31,1.6222709774681308e-31,5.710074136317053e-31
1140,3.944304526105059e-31,1.8365667949676682e-31,2.1279724087738015e-31,1.6061828420483137e-31,6.049365214619752e-31
1141,3.944304526105059e-31,1.8365667949676682e-31,2.134577746629942e-31,1.6880872259051342e-31,6.232386337234871e-31
1142,3.944304526105059e-31,1.8365667949676682e-31,2.1242469380376273e-31,1.5550205130756666e-31,6.327700610182595e-31
1143,3.944304526105059e-31,1.8365667949676682e-31,2.1358563083254446e-31,1.518297843861063e-31,6.3456310179648405e-31
1144,3.944304526105059e-31,1.8365667949676682e-31,2.1571920009906094e-31,1.5041127679675435e-31,6.4168519073082805e-31
1145,3.944304526105059e-31,1.8365667949676682e-31,2.1870653561455704e-31,1.4772418322715881e-31,5.82385807743145e-31
1146,3.944304526105059e-31,1.7872629883913549e-31,2.159823603703682e-31,1.5277078171987177e-31,5.967570969881626e-31
1147,3.944304526105059e-31,1.7872629883913549e-31,2.1823979852959697e-31,1.5277734191874484e-31,5.8796715272197925e-31
1148,3.944304526105059e-31,1.7872629883913549e-31,2.0587081438832375e-31,1.6547692397203426e-31,5.228399057225804e-31
1149,3.944304526105059e-31,1.7872629883913549e-31,1.8737613170186466e-31,1.66105920654809e-31,5.3225962908057845e-31
1150,3.944304526105059e-31,1.7872629883913549e-31,1.850707709889416e-31,1.6978637277853298e-31,5.526513753317505e-31
1151,3.944304526105059e-31,1.7872629883913549e-31,1.855093338253012e-31,1.6777841025557701e-31,5.762786838894931e-31
1152,3.944304526105059e-31,1.7872629883913549e-31,1.8554905613040418e-31,1.683823698490747e-31,5.603300580200224e-31
1153,3.944304526105059e-31,1.7872629883913549e-31,1.8627688461661412e-31,1.7514118024765865e-31,6.2625464001639745e-31
1154,3.944304526105059e-31,1.7872629883913549e-31,1.8508186765561337e-31,1.8254373273015403e-31,6.1553106208604935e-31
1155,3.944304526105059e-31,1.7872629883913549e-31,1.8508683294375124e-31,1.8482884860916949e-31,6.36398513033485e-31
1156,3.944304526105059e-31,1.7872629883913549e-31,1.8305858797106844e-31,1.8563563269993545e-31,6.900164026852257e-31
1157,3.944304526105059e-31,1.7872629883913549e-31,1.855152018931005e-31,1.889780841184195e-31,6.876821755926284e-31
1158,3.944304526105059e-31,1.7872629883913549e-31,1.8875618087763964e-31,1.799719542159787e-31,7.032899118619425e-31
1159,3.944304526105059e-31,1.7872629883913549e-31,1.8877965314883687e-31,1.8046083949529925e-31,7.606306240961837e-31
1160,3.944304526105059e-31,1.8365667949676682e-31,1.8801951267391151e-31,1.858845591452475e-31,7.410323609820992e-31
1161,3.944304526105059e-31,1.7872629883913549e-31,1.87528438153912e-31,1.8486929313800163e-31,6.673847999087313e-31
1162,3.944304526105059e-31,1.7872629883913549e-31,1.8815508008640315e-31,1.98609178287814e-31,6.815519405796438e-31
1163,3.944304526105059e-31,1.7872629883913549e-31,1.6335737788292535e-31,1.9549446808525372e-31,6.762633369523565e-31
1164,3.944304526105059e-31,1.7872629883913549e-31,1.6333706534054314e-31,1.934322785973011e-31,7.608771431290652e-31
1165,3.944304526105059e-31,1.7872629883913549e-31,1.6305709079804168e-31,1.8489794134592438e-31,7.283270011389766e-31
1166,3.944304526105059e-31,1.7872629883913549e-31,1.6205797702357158e-31,1.8708796443393572e-31,6.676082077822802e-31
1167,3.944304526105059e-31,1.7872629883913549e-31,1.6401734743125102e-31,1.8562648453269963e-31,6.2404174651029656e-31
1168,3.944304526105059e-31,1.7872629883913549e-31,1.7255162449731696e-31,1.8548203978687059e-31,5.794988387565085e-31
1169,3.944304526105059e-31,1.7872629883913549e-31,1.7251160126566015e-31,1.8904278332748876e-31,5.485992187287597e-31
1170,3.944304526105059e-31,1.7872629883913549e-31,1.740548654810581e-31,1.9056811984344346e-31,5.682976301999524e-31
1171,3.944304526105059e-31,1.7872629883913549e-31,1.7449421824962145e-31,1.972770968047164e-31,5.209486425171922e-31
1172,3.944304526105059e-31,1.7872629883913549e-31,1.7590496193388508e-31,1.6368869801867072e-31,5.205673083882035e-31
1173,3.944304526105059e-31,1.7872629883913549e-31,1.7586121473612489e-31,1.6643411115439472e-31,5.31387182815771e-31
1174,3.944304526105059e-31,1.7872629883913549e-31,1.7080384307278553e-31,1.6618584674750105e-31,5.783663919492089e-31
1175,3.944304526105059e-31,1.7872629883913549e-31,1.7090766273385016e-31,1.8038121432916099e-31,6.1583728494720695e-31
1176,3.944304526105059e-31,1.7872629883913549e-31,1.7105030192035634e-31,1.7628042799507446e-31,6.328548019358125e-31
1177,3.944304526105059e-31,1.7872629883913549e-31,1.7728700474807907e-31,1.7191193739871811e-31,5.711114138487022e-31
1178,3.944304526105059e-31,1.7872629883913549e-31,1.7790992271446682e-31,1.5964087475805484e-31,5.377754924413035e-31
1179,3.944304526105059e-31,1.7872629883913549e-31,1.7957385847794278e-31,1.6275077013575413e-31,5.178478953067288e-31
1180,3.944304526105059e-31,1.7872629883913549e-31,2.016352731434409e-31,1.6662381525391687e-31,5.156253721509059e-31
1181,3.944304526105059e-31,1.8365667949676682e-31,1.9968658562842173e-31,1.6334389637331463e-31,4.8018055745440315e-31
1182,3.944304526105059e-31,1.8365667949676682e-31,1.9494262897087602e-31,1.7391075175443826e-31,5.107739546209945e-31
1183,3.944304526105059e-31,1.8365667949676682e-31,1.9284231208855558e-31,1.7717135115028584e-31,5.333227424098802e-31
1184,3.944304526105059e-31,1.8365667949676682e-31,1.8773517469637982e-31,2.0122501244946716e-31,5.464826217198782e-31
1185,3.944304526105059e-31,1.8365667949676682e-31,1.9079360411021368e-31,2.004157005756492e-31,4.902839859426586e-31
1186,3.944304526105059e-31,1.8365667949676682e-31,1.9194423440452736e-31,1.9337612570236004e-31,4.919922858033301e-31
1187,3.944304526105059e-31,1.8365667949676682e-31,1.8719617762268597e-31,1.9888910016816852e-31,5.0403897760547225e-31
1188,3.944304526105059e-31,1.8365667949676682e-31,1.8875621849345886e-31,1.9631413183252277e-31,5.200338257936083e-31
1189,3.944304526105059e-31,1.8365667949676682e-31,1.8872428266293573e-31,1.9392983056137137e-31,5.050577945460531e-31
1190,3.944304526105059e-31,1.8365667949676682e-31,1.888496185725978e-31,1.8870315761885822e-31,5.869926321701193e-31
1191,3.944304526105059e-31,1.8365667949676682e-31,1.871367446283084e-31,1.9158001547328665e-31,4.896407253412333e-31
1192,3.944304526105059e-31,1.8365667949676682e-31,1.8594146435657308e-31,1.9209706747804386e-31,4.477190082417563e-31
1193,3.944304526105059e-31,1.8365667949676682e-31,1.8699609908022123e-31,1.8648207891049366e-31,4.67373123324228e-31
1194,3.944304526105059e-31,1.8365667949676682e-31,1.8588628194976807e-31,1.8128929029793955e-31,4.584368083822713e-31
1195,3.944304526105059e-31,1.8365667949676682e-31,1.8426831271738667e-31,2.0273879338575556e-31,4.918690262868893e-31
1196,3.944304526105059e-31,1.8365667949676682e-31,1.8366845324818465e-31,1.8815107776323747e-31,5.116541046055794e-31
1197,3.944304526105059e-31,1.8365667949676682e-31,1.835272810786283e-31,1.8652541233424235e-31,5.412325366914785e-31
1198,3.944304526105059e-31,1.8365667949676682e-31,1.9652042450832373e-31,1.8867956497703949e-31,5.035940877883188e-31
1199,3.944304526105059e-31,1.8365667949676682e-31,1.967150863728199e-31,1.887266900753662e-31,4.962293316809821e-31
1200,3.944304526105059e-31,1.8365667949676682e-31,1.9795945528864556e-31,1.8629327759063293e-31,5.0770787414953e-31
1201,3.944304526105059e-31,1.8365667949676682e-31,1.9735188457650216e-31,1.906834950841744e-31,5.073843179188729e-31
1202,3.944304526105059e-31,1.8365667949676682e-31,1.9553970486945529e-31,1.9600532100300244e-31,5.344417077075692e-31
1203,3.944304526105059e-31,1.8365667949676682e-31,1.9409175913997682e-31,2.0650115771742677e-31,5.204806415407061e-31
1204,3.944304526105059e-31,1.8365667949676682e-31,1.9620986830479127e-31,1.9633658095343703e-31,5.385227532597257e-31
1205,3.944304526105059e-31,1.8365667949676682e-31,2.153445841553861e-31,1.956653943678181e-31,5.373036396049286e-31
1206,3.944304526105059e-31,1.8365667949676682e-31,2.1398059693442074e-31,1.6406323120754327e-31,5.187723416800346e-31
1207,3.944304526105059e-31,1.8365667949676682e-31,2.2382529629487374e-31,1.646410703761702e-31,5.293418452148318e-31
1208,3.944304526105059e-31,1.8365667949676682e-31,2.337351086384075e-31,1.554198983583764e-31,5.747206065644838e-31
1209,3.944304526105059e-31,1.8365667949676682e-31,2.3861914660675202e-31,1.5583180662523222e-31,5.81480620669283e-31
1210,3.944304526105059e-31,1.8365667949676682e-31,2.404547609691769e-31,1.4577080878106407e-31,5.560101971547618e-31
1211,3.944304526105059e-31,1.8365667949676682e-31,2.3443656843533982e-31,1.513781538141475e-31,5.4281950296565365e-31
1212,3.944304526105059e-31,1.8365667949676682e-31,2.3546434546406035e-31,1.4845314771110938e-31,5.592919817799977e-31
1213,3.944304526105059e-31,1.8365667949676682e-31,2.3640564372437962e-31,1.464874352763084e-31,6.211586293835488e-31
1214,3.944304526105059e-31,1.8365667949676682e-31,2.3861914660675202e-31,1.4690704726294176e-31,6.783433412922946e-31
1215,3.944304526105059e-31,1.8365667949676682e-31,2.352304126842919e-31,1.468097878007502e-31,6.698538420974357e-31
1216,3.944304526105059e-31,1.8365667949676682e-31,2.427951043939804e-31,1.5121493125136068e-31,6.3510428811085685e-31
1217,3.944304526105059e-31,1.8365667949676682e-31,2.439437410498751e-31,1.5461750779529608e-31,6.5636655469689195e-31
1218,3.944304526105059e-31,1.8365667949676682e-31,2.2640844983278315e-31,1.6644325932163056e-31,6.516287670336993e-31
1219,3.944304526105059e-31,1.8365667949676682e-31,2.2454180241949657e-31,1.6513507140690553e-31,6.7036421353269835e-31
1220,3.944304526105059e-31,1.8365667949676682e-31,2.240642319785993e-31,1.6904759808892819e-31,6.712193264280063e-31
1221,3.944304526105059e-31,1.8365667949676682e-31,2.251594165553734e-31,1.7134667696004045e-31,7.0489228557567275e-31
1222,3.944304526105059e-31,1.8365667949676682e-31,2.267048624882865e-31,1.5583854738003757e-31,6.378082937527765e-31
1223,3.944304526105059e-31,1.8365667949676682e-31,2.2552654695102223e-31,1.6568444292354198e-31,5.8329869853678455e-31
1224,3.944304526105059e-31,1.8365667949676682e-31,2.373469419846989e-31,1.578732923662827e-31,6.245213030664489e-31
1225,3.944304526105059e-31,1.7872629883913549e-31,2.418596365856412e-31,1.526165267683885e-31,6.057011156498969e-31
1226,3.944304526105059e-31,1.7872629883913549e-31,2.4621088409046425e-31,1.5802568157313233e-31,5.917419754129782e-31
1227,3.944304526105059e-31,1.7872629883913549e-31,2.455443693895932e-31,1.7285275417655128e-31,5.885892280940163e-31
1228,3.944304526105059e-31,1.7872629883913549e-31,2.4855995438532825e-31,1.5984694926210428e-31,6.337022111113429e-31
1229,3.944304526105059e-31,1.7872629883913549e-31,2.4883169106341914e-31,1.5532101389279427e-31,6.332072471156354e-31
1230,3.944304526105059e-31,1.7872629883913549e-31,2.4813113404614828e-31,1.470132141511261e-31,5.957536874871368e-31
1231,3.944304526105059e-31,1.7872629883913549e-31,2.410885122915018e-31,1.4329935917992913e-31,5.850089243274004e-31
1232,3.944304526105059e-31,1.7872629883913549e-31,2.4247822873281793e-31,1.4834475396642684e-31,5.901164905399154e-31
1233,3.944304526105059e-31,1.7872629883913549e-31,2.6851856952443703e-31,1.4198972681774582e-31,6.26237306646898e-31
1234,3.944304526105059e-31,1.7872629883913549e-31,2.6792107985184626e-31,1.5896150297017223e-31,5.402464605599523e-31
1235,3.944304526105059e-31,1.7872629883913549e-31,2.6857469232672267e-31,1.50528999264605e-31,5.705914127637176e-31
1236,3.944304526105059e-31,1.7872629883913549e-31,2.688839319765822e-31,1.4867366668974173e-31,5.41174758793147e-31
1237,3.944304526105059e-31,1.7872629883913549e-31,2.670931180548559e-31,1.4140713300956869e-31,5.168425598757586e-31
1238,3.944304526105059e-31,1.7872629883913549e-31,2.4881935307471294e-31,1.5969931469480483e-31,4.8963687348134455e-31
1239,3.944304526105059e-31,1.7872629883913549e-31,2.450406183385144e-31,1.596298006608746e-31,5.029392716072271e-31
1240,3.944304526105059e-31,1.7872629883913549e-31,2.4638963446342767e-31,1.575209073717706e-31,4.896753920802323e-31
1241,3.944304526105059e-31,1.7872629883913549e-31,2.474808317633638e-31,1.561206961168903e-31,4.87570350651017e-31
1242,3.944304526105059e-31,1.7872629883913549e-31,2.4675872088167624e-31,1.4326222484318893e-31,4.517711648447471e-31
1243,3.944304526105059e-31,1.7872629883913549e-31,2.450241802255125e-31,1.4693455194996004e-31,4.704141667064156e-31
1244,3.944304526105059e-31,1.7872629883913549e-31,2.5415086882857366e-31,1.417217216289222e-31,4.265106676941641e-31
1245,3.944304526105059e-31,1.7872629883913549e-31,2.512911261718932e-31,1.4148320724237198e-31,4.407798826521291e-31
1246,3.944304526105059e-31,1.7872629883913549e-31,2.5138200599114396e-31,1.4462024619522497e-31,4.564088041508315e-31
1247,3.944304526105059e-31,1.7872629883913549e-31,2.2730159984449273e-31,1.2863677303082302e-31,4.517711648447471e-31
1248,3.944304526105059e-31,1.7872629883913549e-31,2.3304971079628487e-31,1.2893836162305192e-31,4.549085047241539e-31
1249,3.944304526105059e-31,1.7872629883913549e-31,2.3941961123988797e-31,1.2963843715783667e-31,4.897755404373404e-31
1250,3.944304526105059e-31,1.7872629883913549e-31,2.319415863776969e-31,1.3243663281109904e-31,5.32003480397975e-31
1251,3.944304526105059e-31,1.7872629883913549e-31,2.263021851434688e-31,1.1384466809295685e-31,5.463439547638823e-31
1252,3.944304526105059e-31,1.7872629883913549e-31,2.3530109280861815e-31,1.1496748525053461e-31,5.268882104656825e-31
1253,3.944304526105059e-31,1.7872629883913549e-31,2.395839171382685e-31,1.193970639373145e-31,5.570867919936743e-31
1254,3.944304526105059e-31,1.7872629883913549e-31,2.430127871398431e-31,1.2132323462294477e-31,5.634596941796517e-31
1255,3.944304526105059e-31,1.8365667949676682e-31,2.4095975334229014e-31,1.1513070781332142e-31,5.308729595206196e-31
1256,3.944304526105059e-31,1.8365667949676682e-31,2.41340688743595e-31,1.0909051002523697e-31,5.488900341503622e-31
1257,3.944304526105059e-31,1.8365667949676682e-31,2.3998065118364843e-31,1.0822769341015148e-31,5.608481331750626e-31
1258,3.944304526105059e-31,1.8365667949676682e-31,2.4171056509404736e-31,1.0823365175591694e-31,5.319745914488091e-31
1259,3.944304526105059e-31,1.8365667949676682e-31,2.70222566135389e-31,1.0811592928806626e-31,5.55827233810045e-31
1260,3.944304526105059e-31,1.8365667949676682e-31,2.722624343962127e-31,1.0218460672715044e-31,5.0559127714064835e-31
1261,3.944304526105059e-31,1.8365667949676682e-31,2.716485442264393e-31,1.0138023004881495e-31,4.93215251318016e-31
1262,3.944304526105059e-31,1.8365667949676682e-31,2.6936116387510644e-31,1.0457179689321842e-31,4.644745987579253e-31
1263,3.944304526105059e-31,1.8365667949676682e-31,2.704235850733344e-31,1.0183842081964683e-31,4.722534298033053e-31
1264,3.944304526105059e-31,1.8365667949676682e-31,2.6398484768054715e-31,9.399621464203428e-32,4.809470775722693e-31
1265,3.944304526105059e-31,1.8365667949676682e-31,2.672060783599925e-31,8.646420355608962e-32,4.728639495956761e-31
1266,3.944304526105059e-31,1.8365667949676682e-31,2.6700626312826232e-31,8.520145555098998e-32,4.920693230011056e-31
1267,3.944304526105059e-31,1.8365667949676682e-31,2.6751166927538706e-31,8.511936278711046e-32,4.705451299426339e-31
1268,3.944304526105059e-31,1.8365667949676682e-31,2.683913152079944e-31,9.489062854526987e-32,4.499839018563557e-31
1269,3.944304526105059e-31,1.8365667949676682e-31,2.6677413590781675e-31,9.685333171453275e-32,4.390061011733484e-31
1270,3.944304526105059e-31,1.8365667949676682e-31,2.655647120880523e-31,8.877194911195163e-32,3.9025888835096313e-31
1271,3.944304526105059e-31,1.8365667949676682e-31,2.6546597056258323e-31,9.843163130395809e-32,4.1590842335031235e-31
1272,3.944304526105059e-31,1.8365667949676682e-31,2.6466986936447753e-31,9.699368385922997e-32,3.967280870341598e-31
1273,3.944304526105059e-31,1.8365667949676682e-31,2.653411236585711e-31,1.0818291553894448e-31,3.830539844290105e-31
1274,3.944304526105059e-31,1.984478214696608e-31,2.6526769757944135e-31,1.1264818411500628e-31,3.7723767599696105e-31
1275,3.944304526105059e-31,1.984478214696608e-31,2.6359785613234687e-31,1.0862058311880647e-31,3.9018762894302083e-31
1276,3.944304526105059e-31,1.984478214696608e-31,2.5423238230883706e-31,1.0899806538790637e-31,4.07451664964508e-31
1277,3.944304526105059e-31,1.984478214696608e-31,2.6023409911385303e-31,9.887820630981288e-32,3.8002642255643377e-31
1278,3.944304526105059e-31,1.8365667949676682e-31,2.72166739752101e-31,9.905924372458529e-32,3.794640510126727e-31
1279,3.944304526105059e-31,1.8365667949676682e-31,2.745474825667536e-31,1.0657043069300626e-31,3.738461133648951e-31
1280,3.944304526105059e-31,1.8365667949676682e-31,2.751457245557289e-31,1.0701068624123104e-31,3.4689850158302893e-31
1281,3.944304526105059e-31,1.8365667949676682e-31,2.7319320022714862e-31,1.08432985505161e-31,3.5335614468655933e-31
1282,3.944304526105059e-31,1.8365667949676682e-31,2.537293835741428e-31,1.0173724931225573e-31,3.5582903873515252e-31
1283,3.944304526105059e-31,1.8365667949676682e-31,2.5332542729147143e-31,1.0331554890168108e-31,3.5707896726905984e-31
1284,3.944304526105059e-31,1.8365667949676682e-31,2.526245693476468e-31,1.100717111465915e-31,3.4323345689886003e-31
1285,3.944304526105059e-31,1.8365667949676682e-31,2.5622064166568232e-31,1.046405887034195e-31,3.8364717085188177e-31
1286,3.944304526105059e-31,1.8365667949676682e-31,2.5555800139419155e-31,1.0522853900425446e-31,3.708204774222628e-31
1287,3.944304526105059e-31,1.8365667949676682e-31,2.55510868772701e-31,1.03261683048549e-31,3.9078851908566962e-31
1288,3.944304526105059e-31,1.8365667949676682e-31,2.5822932641236745e-31,1.069567602027882e-31,4.13429751511886e-31
1289,3.944304526105059e-31,1.8365667949676682e-31,2.539869767042046e-31,9.536825917147791e-32,4.4728759993421356e-31
1290,3.944304526105059e-31,1.8365667949676682e-31,2.5447767506601184e-31,8.820470255801882e-32,4.440443339078655e-31
1291,3.944304526105059e-31,1.8365667949676682e-31,2.5894368843529435e-31,8.860240709153479e-32,4.685594961699706e-31
1292,3.944304526105059e-31,1.8365667949676682e-31,2.6104054466224597e-31,9.492547584020113e-32,4.559157660850684e-31
1293,3.944304526105059e-31,1.8365667949676682e-31,2.560344809763313e-31,9.578034799426601e-32,4.670784560427368e-31
1294,3.944304526105059e-31,1.8365667949676682e-31,2.6117389274140325e-31,1.0575209102257399e-31,4.824858955978347e-31
1295,3.944304526105059e-31,1.8365667949676682e-31,2.6403088944328017e-31,1.0059715897048925e-31,4.708609824535133e-31
1296,3.944304526105059e-31,1.8365667949676682e-31,2.7516788027325315e-31,9.754504149112158e-32,5.084782461272849e-31
1297,3.944304526105059e-31,1.8365667949676682e-31,2.6797629987447046e-31,8.816907285404766e-32,5.491442569030214e-31
1298,3.944304526105059e-31,1.8365667949676682e-31,2.732329225322516e-31,8.55517340596254e-32,5.265068763366938e-31
1299,3.944304526105059e-31,1.8365667949676682e-31,2.6359857083291213e-31,7.724573987728011e-32,5.038791254200881e-31
1300,3.944304526105059e-31,1.8365667949676682e-31,2.5923257792695244e-31,7.876668286554918e-32,5.290856965322283e-31
1301,3.944304526105059e-31,1.8365667949676682e-31,2.5718481034409117e-31,8.098541434679403e-32,5.025386781787946e-31
1302,3.944304526105059e-31,1.8365667949676682e-31,2.5586013165421733e-31,1.0345421585767695e-31,5.378602333588565e-31
1303,3.944304526105059e-31,1.8365667949676682e-31,2.5978782503455204e-31,1.0321636350954512e-31,4.89072576007639e-31
1304,3.944304526105059e-31,1.8365667949676682e-31,2.605628237580718e-31,1.0046902444387673e-31,5.081566158265722e-31
1305,3.944304526105059e-31,1.8365667949676682e-31,2.605795627976275e-31,1.0825224901694243e-31,5.01242527326222e-31
1306,3.944304526105059e-31,1.8365667949676682e-31,2.5966892142997767e-31,1.1249766065279028e-31,5.0576075897575445e-31
1307,3.944304526105059e-31,1.8365667949676682e-31,2.582926338361253e-31,1.27751326738891e-31,4.697189059964917e-31
1308,3.944304526105059e-31,1.8365667949676682e-31,2.565730266601944e-31,1.1440607667174574e-31,4.556981360013526e-31
1309,3.944304526105059e-31,1.8365667949676682e-31,2.5817546055923534e-31,1.2695152414417342e-31,4.467040431610643e-31
1310,3.944304526105059e-31,1.8365667949676682e-31,2.6130596188270682e-31,1.3093777783187967e-31,4.5953651438051645e-31
1311,3.944304526105059e-31,1.8365667949676682e-31,2.6101650815376034e-31,1.4750625221688925e-31,4.59867774330951e-31
1312,3.944304526105059e-31,1.8365667949676682e-31,2.611422578374339e-31,1.414557025553537e-31,4.522006472223454e-31
1313,3.944304526105059e-31,1.8365667949676682e-31,2.5973907493283475e-31,1.2454561634645843e-31,4.4039469666325165e-31
1314,3.944304526105059e-31,1.8365667949676682e-31,2.6042800866196467e-31,1.3597450593362762e-31,4.676774202554413e-31
1315,3.944304526105059e-31,1.8365667949676682e-31,2.6299419746540298e-31,1.3678171132156892e-31,4.769931433964423e-31
1316,3.944304526105059e-31,1.8365667949676682e-31,2.643152274208119e-31,1.1912604948295275e-31,4.809759665214351e-31
1317,3.944304526105059e-31,1.8365667949676682e-31,2.573042405701347e-31,1.1985260655447284e-31,4.731875058263331e-31
1318,3.944304526105059e-31,1.8365667949676682e-31,2.6081966457174903e-31,1.3220889159517525e-31,4.34905796321748e-31
1319,3.944304526105059e-31,1.8365667949676682e-31,2.6005745522676627e-31,1.4401430048647214e-31,4.285925979640467e-31
1320,3.944304526105059e-31,1.8365667949676682e-31,2.6071497974684222e-31,1.444353569205638e-31,4.284115605492743e-31
1321,3.944304526105059e-31,1.8365667949676682e-31,2.5965387510228715e-31,1.4432750484367812e-31,4.0403121338327626e-31
1322,3.944304526105059e-31,1.8365667949676682e-31,2.570400646717083e-31,1.4535209957409212e-31,4.638891160548316e-31
1323,3.944304526105059e-31,1.8365667949676682e-31,2.5664374440033987e-31,1.557394221732124e-31,4.73634321573431e-31
1324,3.944304526105059e-31,1.8365667949676682e-31,2.5772929932739205e-31,1.5460306332071317e-31,5.31874443091701e-31
1325,3.944304526105059e-31,1.8365667949676682e-31,2.573501318695908e-31,1.6130144766729197e-31,4.937333264730562e-31
1326,3.944304526105059e-31,1.8365667949676682e-31,2.5742355794872056e-31,1.8216721342602634e-31,5.001351176081993e-31
1327,3.944304526105059e-31,1.8365667949676682e-31,2.6373699704766497e-31,1.7757772236855155e-31,5.054217953055423e-31
1328,3.944304526105059e-31,1.8365667949676682e-31,2.6321925291183403e-31,1.7163887664379047e-31,5.50584852501423e-31
1329,3.944304526105059e-31,1.8365667949676682e-31,2.688418022590487e-31,1.5725898089933393e-31,5.348480789258349e-31
1330,3.944304526105059e-31,1.8365667949676682e-31,2.6700464564803558e-31,1.6780627605445985e-31,5.397168298252458e-31
1331,3.944304526105059e-31,1.8365667949676682e-31,2.61737641024148e-31,1.6326517398683782e-31,5.2947666031093885e-31
1332,3.944304526105059e-31,1.8365667949676682e-31,2.6090813697856934e-31,1.598697594948831e-31,5.5302885760085035e-31
1333,3.944304526105059e-31,1.8365667949676682e-31,2.588037952035917e-31,1.5715449919985092e-31,5.581845720619751e-31
1334,3.944304526105059e-31,1.8365667949676682e-31,2.317956369990988e-31,1.7209845167676985e-31,5.3140644211521485e-31
1335,3.944304526105059e-31,1.8365667949676682e-31,2.344338224805363e-31,1.6663537083358318e-31,4.9888518907429205e-31
1336,3.944304526105059e-31,1.8365667949676682e-31,2.3553295671832916e-31,1.6671144506638647e-31,5.229554615192437e-31
1337,3.944304526105059e-31,1.8365667949676682e-31,2.312229737671974e-31,1.7334332464457315e-31,5.051675725528832e-31
1338,3.944304526105059e-31,1.8365667949676682e-31,2.230416835487512e-31,1.6652318541432263e-31,4.994013382993878e-31
1339,3.944304526105059e-31,1.8365667949676682e-31,2.2239920535636577e-31,1.7334001445248124e-31,5.28731325422461e-31
1340,3.944304526105059e-31,1.8365667949676682e-31,2.186004213885196e-31,1.7014441519225673e-31,5.6288961891611305e-31
1341,3.944304526105059e-31,1.8365667949676682e-31,1.9471046413461121e-31,1.5903661423800335e-31,5.588547956826217e-31
1342,3.944304526105059e-31,1.8365667949676682e-31,2.046379182973621e-31,1.4819067957087587e-31,5.769335000705848e-31
1343,3.944304526105059e-31,1.8365667949676682e-31,2.04147408014651e-31,1.5091009265235065e-31,6.133335760195035e-31
1344,3.944304526105059e-31,1.8365667949676682e-31,2.063202105806205e-31,1.4738714548689105e-31,5.948523522731636e-31
1345,3.944304526105059e-31,1.8365667949676682e-31,2.1470507761271954e-31,1.5097870390661943e-31,6.123629073275324e-31
1346,3.944304526105059e-31,1.8365667949676682e-31,2.0103853578723464e-31,1.3937912877812893e-31,5.9363516454831085e-31
1347,3.944304526105059e-31,1.6393515686624152e-31,1.9266100383988476e-31,1.3887597958015776e-31,5.817078804027207e-31
1348,3.944304526105059e-31,1.6393515686624152e-31,1.969216724520108e-31,1.3323011594818659e-31,5.874644850064942e-31
1349,3.944304526105059e-31,1.6393515686624152e-31,1.9621739146863654e-31,1.3557511621141032e-31,5.952760568609288e-31
1350,3.944304526105059e-31,1.6393515686624152e-31,1.960729467228075e-31,1.2873451397550066e-31,6.310829463869763e-31
1351,3.944304526105059e-31,1.6393515686624152e-31,1.9563175077910208e-31,1.3500311501792732e-31,5.657765879027495e-31
1352,3.944304526105059e-31,1.6393515686624152e-31,1.9364296480078766e-31,1.370118599499232e-31,5.865111496840225e-31
1353,3.944304526105059e-31,1.6393515686624152e-31,1.9664801736713937e-31,1.4369176740609804e-31,5.655088836404797e-31
1354,3.944304526105059e-31,1.6393515686624152e-31,1.9042888112699533e-31,1.4550695637868302e-31,6.0469770614887115e-31
1355,3.944304526105059e-31,1.6393515686624152e-31,1.8623565767874207e-31,1.3999994025864e-31,6.178036594204263e-31
1356,3.944304526105059e-31,1.6393515686624152e-31,1.8812668014288729e-31,1.4313661809962843e-31,6.133200945098928e-31
1357,3.944304526105059e-31,1.6393515686624152e-31,1.8812005975870347e-31,1.4569232713583029e-31,6.130254272284016e-31
1358,3.944304526105059e-31,1.6393515686624152e-31,1.8803399476431364e-31,1.4494602928238023e-31,5.804868408179792e-31
1359,3.944304526105059e-31,1.7256332301709633e-31,1.9273999706026001e-31,1.4393010123671597e-31,6.118371284527147e-31
1360,3.944304526105059e-31,1.7256332301709633e-31,1.9233092502617386e-31,1.4558417413239079e-31,5.947464261262223e-31
1361,3.944304526105059e-31,1.7256332301709633e-31,1.899750838838491e-31,1.3803549171536503e-31,5.601856132741934e-31
1362,3.944304526105059e-31,1.7256332301709633e-31,1.8811073103553532e-31,1.3624852965352746e-31,5.098880268465763e-31
1363,3.944304526105059e-31,1.590047762086102e-31,1.8799066134056495e-31,1.332599076770138e-31,4.829230816952106e-31
1364,3.944304526105059e-31,1.590047762086102e-31,1.8997828122848334e-31,1.5396196939047526e-31,5.124687729720552e-31
1365,3.944304526105059e-31,1.590047762086102e-31,1.864655655658533e-31,1.5993788926666582e-31,5.2846747302008e-31
1366,3.944304526105059e-31,1.590047762086102e-31,1.862976109330078e-31,1.6605133257794774e-31,5.309134040494517e-31
1367,3.944304526105059e-31,1.590047762086102e-31,1.863169078482709e-31,1.5534165745438568e-31,4.756777332444259e-31
1368,3.944304526105059e-31,1.590047762086102e-31,1.8859161166852452e-31,1.5777218104420237e-31,4.814535971476431e-31
1369,3.944304526105059e-31,1.590047762086102e-31,1.888783570584867e-31,1.6691655660546372e-31,4.885410193429882e-31
1370,3.944304526105059e-31,1.590047762086102e-31,1.9310159793048256e-31,1.8752304404543495e-31,4.569307311657605e-31
1371,3.944304526105059e-31,1.590047762086102e-31,1.9556648733274443e-31,1.9310625476890278e-31,4.227108079138881e-31
1372,3.944304526105059e-31,1.590047762086102e-31,1.9317291752373566e-31,1.8566157256887392e-31,4.109106351446275e-31
1373,3.944304526105059e-31,1.590047762086102e-31,1.8627594422113346e-31,1.8288636770432267e-31,4.083915187773689e-31
1374,3.944304526105059e-31,1.590047762086102e-31,1.8447854753104252e-31,1.939874279037707e-31,4.311020846815832e-31
1375,3.944304526105059e-31,1.590047762086102e-31,1.8442708909034093e-31,1.9331810706278538e-31,4.42634553188574e-31
1376,3.944304526105059e-31,1.590047762086102e-31,1.8613845840186129e-31,1.7740607386225803e-31,5.168579673153137e-31
1377,3.944304526105059e-31,1.590047762086102e-31,1.8661933903485046e-31,1.793065454201929e-31,5.004817849981891e-31
1378,3.944304526105059e-31,1.590047762086102e-31,1.8612427723801296e-31,1.813894386550477e-31,5.574739039124962e-31
1379,3.944304526105059e-31,1.590047762086102e-31,1.7450192949256284e-31,1.8819031858585436e-31,5.51226187172904e-31
1380,3.944304526105059e-31,1.590047762086102e-31,1.7650790590026367e-31,1.854526091699079e-31,5.440636537097278e-31
1381,3.944304526105059e-31,1.590047762086102e-31,1.8445654227679513e-31,2.057269338797831e-31,5.209274572878039e-31
1382,3.944304526105059e-31,1.590047762086102e-31,1.8423340523714465e-31,1.9040730469308712e-31,5.369415647753838e-31
1383,3.944304526105059e-31,1.6393515686624152e-31,1.8442945888695218e-31,1.8745172445218185e-31,5.765945364003726e-31
1384,3.944304526105059e-31,1.6393515686624152e-31,1.8496871927138062e-31,1.465923984582775e-31,5.728062321997629e-31
1385,3.944304526105059e-31,1.6393515686624152e-31,1.8951575711527658e-31,1.4467007963253599e-31,5.753157189172995e-31
1386,3.944304526105059e-31,1.6393515686624152e-31,1.8756691913698053e-31,1.2570183635150915e-31,5.1261514364782865e-31
1387,3.944304526105059e-31,1.6393515686624152e-31,1.7444746178632314e-31,1.2521680293207738e-31,5.562933088565868e-31
1388,3.944304526105059e-31,1.6393515686624152e-31,1.7395059443016276e-31,1.1950973083906114e-31,5.243652422385351e-31
1389,3.944304526105059e-31,1.6393515686624152e-31,1.739509329725358e-31,1.288351438150949e-31,5.63351842102766e-31
1390,3.944304526105059e-31,1.6393515686624152e-31,1.7596319122204743e-31,1.275832893512432e-31,5.8023839585515325e-31
1391,3.944304526105059e-31,1.6393515686624152e-31,1.7218419317511431e-31,1.2765647468912991e-31,6.223912245479567e-31
1392,3.944304526105059e-31,1.6393515686624152e-31,1.737996797634268e-31,1.3917594316899607e-31,6.109916452071286e-31
1393,3.944304526105059e-31,1.6393515686624152e-31,1.7217392405646553e-31,1.3474407744040723e-31,6.75818447135203e-31
1394,3.944304526105059e-31,1.6393515686624152e-31,1.6996124872211612e-31,1.2966281220869532e-31,6.601105625087807e-31
1395,3.944304526105059e-31,1.6393515686624152e-31,1.721498499321607e-31,1.2639547205804237e-31,6.951393763372957e-31
1396,3.944304526105059e-31,1.6393515686624152e-31,1.725678745312227e-31,1.383439414330208e-31,7.030819114279487e-31
1397,3.944304526105059e-31,1.6393515686624152e-31,1.742412894811437e-31,1.3222574348218864e-31,7.264781083923649e-31
1398,3.944304526105059e-31,1.6393515686624152e-31,1.6893836174989499e-31,1.4269654310733593e-31,7.280515931569293e-31
1399,3.944304526105059e-31,1.6393515686624152e-31,1.6886568798714974e-31,1.4571417440363692e-31,7.683266401539551e-31
1400,3.944304526105059e-31,1.6393515686624152e-31,1.7120328545714976e-31,1.4449006536804654e-31,7.515845311473968e-31
1401,3.944304526105059e-31,1.6393515686624152e-31,1.8172416678401497e-31,1.3836193684093865e-31,6.762729666020784e-31
1402,3.944304526105059e-31,1.7995889400354331e-31,1.8198236176718438e-31,1.5284878188261944e-31,7.151748255487562e-31
1403,3.944304526105059e-31,1.7872629883913549e-31,1.817513630213156e-31,1.7321741697445885e-31,7.117485961776913e-31
1404,3.944304526105059e-31,1.7872629883913549e-31,1.8075875678357165e-31,1.58829757324914e-31,6.716295495061608e-31
1405,3.944304526105059e-31,1.9228484564762162e-31,1.8305858797106844e-31,1.7669083162916122e-31,6.616590101840681e-31
1406,3.944304526105059e-31,1.9228484564762162e-31,1.825819203098326e-31,1.491209037340149e-31,6.199684046779175e-31
1407,3.944304526105059e-31,1.9228484564762162e-31,1.8242408433235899e-31,1.341786364457973e-31,6.0870941822302975e-31
1408,3.944304526105059e-31,1.9228484564762162e-31,1.8349553332720128e-31,1.376618613061539e-31,6.031665918430833e-31
1409,3.944304526105059e-31,1.9228484564762162e-31,1.8231578838880642e-31,1.3052899920118347e-31,5.870850768074499e-31
1410,3.944304526105059e-31,1.9228484564762162e-31,1.8201617838866884e-31,1.4084283553586322e-31,5.920385686244138e-31
1411,3.944304526105059e-31,1.9228484564762162e-31,1.8138648957482036e-31,1.447245473387757e-31,6.1033875495598135e-31
1412,3.944304526105059e-31,1.9228484564762162e-31,1.8059509035411794e-31,1.4961996033085425e-31,6.347788059502554e-31
1413,3.944304526105059e-31,1.9228484564762162e-31,1.808195815632606e-31,1.4235920444051436e-31,6.37159255361518e-31
1414,3.944304526105059e-31,1.9228484564762162e-31,1.8114428131482212e-31,1.4014709334345334e-31,6.174627698202698e-31
1415,3.944304526105059e-31,1.7872629883913549e-31,1.8058154865919647e-31,1.3747679147556043e-31,5.863917420274704e-31
1416,3.944304526105059e-31,1.7872629883913549e-31,1.8077801608301552e-31,1.3708311935786553e-31,5.546543424739132e-31
1417,3.944304526105059e-31,1.7872629883913549e-31,1.8092185897573693e-31,1.4949549710819822e-31,5.84827886912628e-31
1418,3.944304526105059e-31,1.7872629883913549e-31,1.8228024143963756e-31,1.5748768508022992e-31,5.48098476943219e-31
1419,3.944304526105059e-31,1.7872629883913549e-31,1.8387549071720628e-31,1.5758656954581205e-31,5.559177525174312e-31
1420,3.944304526105059e-31,1.7872629883913549e-31,1.8330579913502377e-31,1.6048250614375206e-31,5.67937481300352e-31
1421,3.944304526105059e-31,1.7872629883913549e-31,1.8448426513556492e-31,1.7303619900375416e-31,6.017722185633469e-31
1422,3.944304526105059e-31,1.7872629883913549e-31,1.845327143107284e-31,1.8180110618066047e-31,6.152672096836683e-31
1423,3.944304526105059e-31,1.7872629883913549e-31,1.8398468944042027e-31,1.762902382007287e-31,5.615934680635404e-31
1424,3.944304526105059e-31,1.7872629883913549e-31,1.838192174516437e-31,1.7028115621830823e-31,5.913240486150462e-31
1425,3.944304526105059e-31,1.7872629883913549e-31,1.8446557007340944e-31,1.622704311705618e-31,5.9819384072667546e-31
1426,3.944304526105059e-31,1.7872629883913549e-31,1.7190745359306634e-31,1.6057687671102703e-31,6.202284052204098e-31
1427,3.944304526105059e-31,1.7872629883913549e-31,1.7395484501773533e-31,1.6669814411270805e-31,6.241361170775715e-31
1428,3.944304526105059e-31,1.7872629883913549e-31,1.7254801337867122e-31,1.7321964383095704e-31,6.058975605042244e-31
1429,3.944304526105059e-31,1.7872629883913549e-31,1.7226495433899321e-31,1.6587745721515604e-31,6.563203323782266e-31
1430,3.944304526105059e-31,1.7872629883913549e-31,1.7210170168355101e-31,1.7550036618228687e-31,6.875030641078003e-31
1431,3.944304526105059e-31,1.7872629883913549e-31,1.6837577955754623e-31,1.690042646651795e-31,7.04451247618408e-31
1432,3.944304526105059e-31,1.7872629883913549e-31,1.6845206443893721e-31,1.7211704893779534e-31,7.018339088239858e-31
1433,3.944304526105059e-31,1.7872629883913549e-31,1.7054350398792023e-31,1.5954620326422605e-31,7.1679645856193025e-31
1434,3.944304526105059e-31,1.7872629883913549e-31,1.6885022788544774e-31,1.5937672142911998e-31,6.9685730584768915e-31
1435,3.944304526105059e-31,1.7872629883913549e-31,1.6910029785166426e-31,1.643290095398687e-31,7.1811957243372426e-31
1436,3.944304526105059e-31,1.7872629883913549e-31,1.692384231398633e-31,1.5749508787345365e-31,6.888300298394832e-31
1437,3.944304526105059e-31,1.9228484564762162e-31,1.6890947280072918e-31,1.4636513872483982e-31,7.865574930075247e-31
1438,3.944304526105059e-31,1.9228484564762162e-31,1.7015967216853492e-31,1.5372483926607257e-31,7.159702346157881e-31
1439,3.944304526105059e-31,1.9228484564762162e-31,1.7146227037252293e-31,1.5150237629556049e-31,8.017376728291848e-31
1440,3.944304526105059e-31,1.9228484564762162e-31,1.7401318715335536e-31,1.5122714886944538e-31,7.718742031115164e-31
1441,3.944304526105059e-31,1.9228484564762162e-31,1.7866073446622403e-31,1.3154733465927823e-31,7.866191227657451e-31
1442,3.944304526105059e-31,1.9228484564762162e-31,1.8378321911264412e-31,1.2049442270843988e-31,8.18499041135187e-31
1443,3.944304526105059e-31,1.9228484564762162e-31,1.826296547844308e-31,1.1853719640245635e-31,7.680955285606286e-31
1444,3.944304526105059e-31,1.9228484564762162e-31,1.8280701337208286e-31,1.1738663381661727e-31,7.113229656599817e-31
1445,3.944304526105059e-31,1.9228484564762162e-31,1.83851679903636e-31,1.1345514876170454e-31,6.900472175643359e-31
1446,3.944304526105059e-31,1.9228484564762162e-31,1.8312347525923383e-31,1.1284703638176427e-31,6.97159676848958e-31
1447,3.944304526105059e-31,1.9228484564762162e-31,1.8079851670449386e-31,1.2914473705365514e-31,7.246927713339179e-31
1448,3.944304526105059e-31,1.9228484564762162e-31,1.841716024461558e-31,1.2766369692642137e-31,6.328779130951452e-31
1449,3.944304526105059e-31,1.9228484564762162e-31,1.8279542769976114e-31,1.2592596644878723e-31,6.07586601065452e-31
1450,3.944304526105059e-31,1.9228484564762162e-31,1.8446557007340944e-31,1.219893656424597e-31,5.899970828833634e-31
1451,3.944304526105059e-31,1.9228484564762162e-31,1.8281468699920501e-31,1.2084945585662553e-31,5.868019651056249e-31
1452,3.944304526105059e-31,1.9228484564762162e-31,1.830403819145629e-31,1.2647606018915282e-31,6.623234560148816e-31
1453,3.944304526105059e-31,1.9228484564762162e-31,1.804766381393743e-31,1.2453406076679211e-31,6.058628937652255e-31
1454,3.944304526105059e-31,1.9228484564762162e-31,1.9300962725247422e-31,1.1984099078949575e-31,6.284232371337775e-31
1455,3.944304526105059e-31,1.9228484564762162e-31,1.9433960977285898e-31,1.216735131315802e-31,6.371284404824078e-31
1456,3.944304526105059e-31,1.9228484564762162e-31,2.001811584196093e-31,1.2499387654101455e-31,6.602819702738312e-31
1457,3.944304526105059e-31,1.9228484564762162e-31,1.9822694137916386e-31,1.4074720107706224e-31,6.951316726175182e-31
1458,3.944304526105059e-31,1.9228484564762162e-31,2.020374238667894e-31,1.3815327436852646e-31,7.476768192902351e-31
1459,3.944304526105059e-31,1.9228484564762162e-31,2.0180134698532506e-31,1.2854619413812607e-31,7.05152286118165e-31
1460,3.944304526105059e-31,1.9228484564762162e-31,2.038189090653476e-31,1.1304733309598053e-31,6.927839640153101e-31
1461,3.944304526105059e-31,1.9228484564762162e-31,2.158692119861355e-31,1.158658713842805e-31,7.5955788111716e-31
1462,3.944304526105059e-31,1.9228484564762162e-31,2.186427391851492e-31,1.150320039036716e-31,7.509605298454154e-31
1463,3.944304526105059e-31,1.9228484564762162e-31,2.240898107356732e-31,1.1887321099244117e-31,7.195235753631825e-31
1464,3.944304526105059e-31,1.9228484564762162e-31,2.2556491508663307e-31,1.1966530986738119e-31,7.438172556816831e-31
1465,3.944304526105059e-31,1.9228484564762162e-31,2.204642476153642e-31,1.2628443015968629e-31,6.865189139062185e-31
1466,3.944304526105059e-31,1.9228484564762162e-31,2.119389607300934e-31,1.2794819289039383e-31,7.0387539456503625e-31
1467,3.944304526105059e-31,1.9228484564762162e-31,2.0740881238903e-31,1.2110542398329673e-31,7.293419662196687e-31
1468,3.944304526105059e-31,1.9228484564762162e-31,2.0892461705639277e-31,1.1363618617647693e-31,7.661118207179098e-31
1469,3.944304526105059e-31,1.9228484564762162e-31,2.0670317723616363e-31,1.1312166195477174e-31,7.473147444606904e-31
1470,3.944304526105059e-31,1.9228484564762162e-31,2.002250936964656e-31,1.1357937124311752e-31,6.942746337922659e-31
1471,3.944304526105059e-31,1.9228484564762162e-31,2.022569874036134e-31,1.202820889320712e-31,6.82821128412995e-31
1472,3.944304526105059e-31,1.9228484564762162e-31,2.0215256588944113e-31,1.1545275941120944e-31,7.1064696424950175e-31
1473,3.944304526105059e-31,1.9228484564762162e-31,2.1142919114793836e-31,1.1269585088112988e-31,6.797781591008632e-31
1474,3.944304526105059e-31,1.9228484564762162e-31,2.1309545909220638e-31,1.120621597441157e-31,7.098688885519693e-31
1475,3.944304526105059e-31,1.9228484564762162e-31,2.116895302328037e-31,1.1125140342283945e-31,7.190748336861403e-31
1476,3.944304526105059e-31,1.9228484564762162e-31,2.166942397492262e-31,1.113380100850261e-31,7.305687835942433e-31
1477,3.944304526105059e-31,1.9228484564762162e-31,2.159407196584847e-31,1.1555248647114224e-31,7.493581561316852e-31
1478,3.944304526105059e-31,1.9228484564762162e-31,2.209926746438555e-31,1.0943735797115896e-31,6.5939989435930185e-31
1479,3.944304526105059e-31,1.9228484564762162e-31,2.2113952680211498e-31,1.138958857924154e-31,6.3990370553226985e-31
1480,3.944304526105059e-31,1.9228484564762162e-31,2.1368328149925596e-31,1.0225779206503716e-31,6.332842843134109e-31
1481,3.944304526105059e-31,1.9228484564762162e-31,2.368018511482904e-31,1.1871293750988169e-31,5.950006488788814e-31
1482,3.944304526105059e-31,1.9228484564762162e-31,2.3537331518153267e-31,1.2640221281284772e-31,6.1192379530021205e-31
1483,3.944304526105059e-31,1.9228484564762162e-31,2.3201211603874624e-31,1.220136805080076e-31,6.18901439488727e-31
1484,3.944304526105059e-31,1.9228484564762162e-31,2.3383892829947214e-31,1.2463101930242986e-31,5.863262604093613e-31
1485,3.944304526105059e-31,1.9228484564762162e-31,2.349640550683504e-31,1.2617272622291184e-31,5.381279376211263e-31
1486,3.944304526105059e-31,1.9228484564762162e-31,2.278605333023765e-31,1.2078427516507016e-31,5.492559608397958e-31
1487,3.944304526105059e-31,1.9228484564762162e-31,2.2054429407867783e-31,1.2330772487470353e-31,6.27346642294865e-31
1488,3.944304526105059e-31,1.9228484564762162e-31,2.1529865524011076e-31,1.2526543266317317e-31,5.826554379353593e-31
1489,3.944304526105059e-31,1.9228484564762162e-31,2.129020761655639e-31,1.3391670997336062e-31,5.4784232826061555e-31
1490,3.944304526105059e-31,1.9228484564762162e-31,2.161760066077453e-31,1.2673925055311548e-31,5.67211405711318e-31
1491,3.944304526105059e-31,1.9228484564762162e-31,2.207215398188722e-31,1.3027856812310239e-31,5.476285500367885e-31
1492,3.944304526105059e-31,1.9228484564762162e-31,2.180803074560774e-31,1.212296464647097e-31,5.345399301347329e-31
1493,3.944304526105059e-31,1.9228484564762162e-31,2.1803693641650945e-31,1.1337763008144295e-31,5.238490930134394e-31
1494,3.944304526105059e-31,1.9228484564762162e-31,2.1664439878875133e-31,1.1834646915265126e-31,5.326062964705681e-31
1495,3.944304526105059e-31,1.9228484564762162e-31,2.1646986138754124e-31,1.2544791452540386e-31,5.306726628064033e-31
1496,3.944304526105059e-31,1.9228484564762162e-31,2.2602292530153265e-31,1.3012744280777875e-31,5.400634972152355e-31
1497,3.944304526105059e-31,1.9228484564762162e-31,2.250753451994026e-31,1.379029034757561e-31,5.844003304649741e-31
1498,3.944304526105059e-31,1.9228484564762162e-31,2.2582405046528315e-31,1.3814406601597984e-31,5.9538390893781445e-31
1499,3.944304526105059e-31,1.9228484564762162e-31,2.220795837403998e-31,1.3264607769255115e-31,5.777096498381728e-31


==> Algo_2_mse.csv <==
0,3.6617548116694936,3.343164361701857,1.2095556151667712,2.2694475639159775,1.535126517903401
1,3.056789746364393,3.3339547462482404,1.148567914578982,2.458118710243927,1.5216382288273107
2,3.05117614818234,3.2213499598696993,1.1067112004285609,2.6705978387128853,1.4573138834133736
3,2.8559578266781043,3.3743954438616997,1.2245422900167027,2.3406436432160893,1.4815471865793997
4,2.8434921137012767,3.0100690898459086,1.1479739564880764,2.309799943997192,1.2495924067640207
5,2.9586059500521813,3.295709790323155,1.0870811859490606,2.27356737923601,1.2172760371737072
6,2.8189393443923763,3.2006084824238004,1.0729958827396708,2.4630282896500875,1.294366091656616
7,2.7100003389105147,2.981348009739931,1.188168468406078,2.3871166421346,1.2280766386952426
8,2.6686789064989407,3.166097829934499,1.1713575088822723,2.3484346065738038,1.223211770426647
9,2.771344514467101,2.9835380387144257,1.1681074687613782,1.9707655675991045,1.2402350786452665
10,2.048484306935971,2.950469689057844,1.0830545802751992,1.8473922860551761,1.2331187311879255
11,2.077556596269951,2.6303527260867843,1.144658308214299,1.8118433672145307,1.224686006069672
12,2.2272147055704155,2.5576935899782036,1.1554957872540135,1.7606599190405372,1.1648312802503489
13,2.0653662122325422,2.6172798187331776,1.2053692085261345,1.7153620410123316,1.2286546197466404
14,2.1306484520626916,2.4915335909610943,1.130768596831221,1.7030135307969207,1.227563427215021
15,2.075061286970185,2.6196069270994826,1.1517219465731159,1.4437390562948667,1.2530544971174267
16,2.1015837163251323,2.75076377867669,1.0578247127369147,1.663440363646734,1.1932487033861512
17,2.1326712467142297,2.6098987524120254,1.174821389727419,1.6191888999413149,1.2544039424928055
18,2.147219574213221,2.609061419509044,1.1607991151420247,1.6319584659737387,1.4778794416745626
19,2.1616958366750554,2.5022118406829748,1.2614766477926824,1.5058317174107008,1.2524992925711094
20,2.1761028296598517,2.2433349939218434,1.1950961787210528,1.6271001837988381,1.1431332608932352
21,2.1523638416990116,2.8970018149409764,1.1394952515554193,1.6258120617125893,1.1480839262482072
22,2.1327559102874947,2.665492056041988,1.202114815650366,1.4016649955421214,1.212877647586492
23,2.1464584171561327,3.311786273509263,1.2162379491999424,1.592846122371287,1.1127728644832735
24,2.1132791818621657,2.544278915690708,1.1888342879722245,1.461617958800407,1.1889475229579851
25,2.104091188730571,2.8878623981914617,1.3011723308500551,1.5713360960524183,1.1335287406060135
26,2.0780138050910666,3.3378054310287535,1.2561245354417192,1.5343662708592207,1.1268103209328664
27,2.0617363425722433,2.6788209639021043,1.2048858483066198,1.566327414864666,1.1078756857078182
28,1.9321269684880316,2.5932701805944145,1.0784588736178713,1.5596240378383273,1.3776423044002126
29,2.0753497866407407,3.341028805722355,1.0659857975787075,1.5487210694966738,1.4774308737021742
30,2.0155964061584775,2.5138368414023238,1.2022181828426517,1.2934982847141476,1.1932169514451407
31,1.8770481776212318,2.6549564811411925,1.1752854160520239,1.5476816580177548,1.1355555754947755
32,1.8727467425126585,2.511163094832138,1.1743384070007943,1.5613754321506481,1.1213302051202696
33,1.9562099079549893,2.8845780531891267,1.0681292060504126,1.5451096472910837,1.1353654054957336
34,1.8154233308352228,2.6045423585169845,1.0762173366843337,1.5330533286766777,1.1524978622674797
35,1.8920823445845383,2.434381794553777,1.08291023161699,1.5635801246936551,1.0763985994419336
36,1.9261515473168385,2.3258013309933676,1.0653103534385697,1.4542091229336962,1.2059917392813992
37,1.9812627835579717,2.557498168690108,1.163344607392075,1.6012804242492815,1.1412136028535576
38,1.848602555800147,2.4275640774930753,1.1560362773680466,1.5621125937921134,1.154321259653702
39,1.9955557726551592,3.0617742237273227,1.1497581683073483,1.484563601431103,1.1979654499629961
40,1.9618099299302771,2.9414283891556763,1.1291325136904813,1.3934850524721096,1.1767536399421925
41,1.9411523884753699,2.5846116407877013,1.093440193242857,1.484540082527342,1.162214820997139
42,1.913153549572716,2.4373368773075224,1.0852262886599053,1.4727705017406731,1.1873680905452002
43,1.92596402124895,2.107261798455436,1.1055238120368738,1.451607656128996,1.1498498026672297
44,1.7816587384311064,2.606558779685355,1.0801131871911704,1.4361267041863366,1.2273370631248328
45,1.9530564620544721,2.1189059123495904,1.0937648459122709,1.421819446839412,1.212685688062135
46,1.862221240488486,2.6342542277603385,1.1800908392281708,1.4537605825517055,1.1888837877218157
47,1.7096299407749678,2.468820152054169,1.0363966645290585,1.452653266372283,1.2791331038786717
48,1.835336058797598,2.4748233216443647,1.132321366093304,1.3207061385007361,1.2426190335880636
49,1.829624543926822,1.9865118051904598,1.1000006756798024,1.4289618075841946,1.2266989469547604
50,1.6874946962858015,2.562835333970245,1.0544445870915582,1.4283483854706043,1.1196427630855084
51,1.7428810548887554,2.3314480736919956,1.0846075797391304,1.4274222038131898,1.1445218345769055
52,1.7481291302920676,2.3806522728361688,1.0443894448989823,1.3376340035986192,1.1014320024561621
53,1.7270458151876076,2.5758911165210145,1.0538768979973847,1.414268557918317,1.1712025470987968
54,1.7429693769183467,2.25398932864628,1.111789935993037,1.4440431118947616,1.1391589140608889
55,1.7478421241106936,2.5898320609093552,1.0463279114977293,1.441118155221449,1.3161425887061649
56,1.6354293786567198,2.9935037185652935,1.196757208724542,1.4621628532243327,1.237778313959976
57,1.6592938177568115,2.8424643690643316,1.1693658780874783,1.452102812602956,1.1591632069629696
58,1.8161510725321037,2.476741325078541,1.0510975948136376,1.4283341097222684,1.177183285726797
59,1.789984377478404,2.811580296448081,1.2376367167175157,1.4661968569692725,1.4060624916771662
60,1.826581865371195,2.4213996514116225,1.1052694531067033,1.4493725723552904,1.1883146826200937
61,1.8029711939928723,2.5451033929279316,1.1520302021982791,1.2999594146222382,1.1824085962848139
62,1.6368814242988525,2.3186128564937127,1.2021786793262095,1.4459902377949916,1.248896959519176
63,1.6332483304677536,2.9439797038729107,1.2092514045601643,1.441398604127442,1.1817181610237621
64,1.71849833662107,2.3177932092459366,1.0605936513619874,1.436804898948765,1.1640276288917175
65,1.643399250360033,2.25146751951583,1.1641399296941015,1.2207147230018085,1.175992726699002
66,1.6510813472103683,2.2795183696412873,1.108295977127893,1.3650174253627456,1.2021968634294569
67,1.6598186938642956,2.5333595122673596,1.2720560303617585,1.4848794316311167,1.321521553011051
68,1.9097476013475079,2.1058239651073447,1.322040596038441,1.4873757160888914,1.2053167435357979
69,1.7894003048560243,2.1718908281216502,1.1441170351274477,1.4754590687836209,1.3001615721975939
70,1.669092517574358,2.373387476349329,1.32421169838144,1.3534029876672098,1.1524584786596082
71,1.8742892863233334,2.177058123431091,1.1641876100170003,1.3132524571703912,1.1087048841655671
72,1.7195124373326165,2.3862496637634387,1.1393634417224383,1.4727277923318995,1.4261127432166831
73,1.7435627333710053,2.3694132194164794,1.095593876693346,1.5049698122961837,1.101062217010225
74,1.7294743860354738,2.369098753905774,1.1063886184774039,1.4931661204860869,1.0837551674050743
75,1.7793295714482702,2.388637597079741,1.1049427559009781,1.3803686462102407,1.0805749380555936
76,1.8353763453379215,2.286591137703609,1.0365881284838834,1.4793070628856029,1.0762777464258206
77,1.7326922759894767,2.3836050740998607,1.1546514133946066,1.3728814022437317,1.0952727184748847
78,1.7657755194843912,2.2336048194016307,1.1812607891228313,1.507750800047925,1.0661566528008082
79,1.7694946861339054,2.2717158578841117,1.2360843137089244,1.5395842695964201,1.0289838385728756
80,1.8162244518186734,2.0812928348498936,1.1530683089434495,1.525874393153875,0.967464769307769
81,1.6430685478436493,2.225333461746944,1.19854081570501,1.5582554550517944,1.1247536529528948
82,1.7229012924504667,2.1438683525534565,1.0889123983708018,1.462314138443648,1.0565224281525023
83,1.626631067343496,2.137514657165806,1.122691728706217,1.5209325221354368,0.9854591252905639
84,1.6328510854231957,2.1264398822450437,1.0534111561687696,1.538583626800739,1.3136249205061867
85,1.7265981303683782,2.1379435049967115,1.0702845146155506,1.527750921566569,0.9475432979743704
86,1.727674174735701,2.124528101445085,1.1843318124203428,1.5315428352575122,0.9728922559065074
87,1.603589222833009,2.1372967196310633,1.16653157025603,1.4314977652323375,0.9467739849555129
88,1.702080952144024,2.1962952136417426,1.0929362320813598,1.5341757412938575,1.0132905450366345
89,1.7560789092269748,2.14902412764851,1.2628631854396986,1.3988955836395376,0.9965117538899915
90,1.7481418727655862,2.331253981857162,1.1028946742875994,1.4962088830081237,0.9644317096554129
91,1.7157930822426943,2.2478880538507675,1.0603727405422783,1.2782134820246573,1.0271391273580843
92,1.7676283140569409,2.828365686843711,1.131333434241846,1.4851465557912555,1.0431399287808472
93,1.6258488670409876,2.1035207824903948,1.2345392080384403,1.4996198971632804,1.097651915584336
94,1.6325441078520997,2.0654843472547895,1.0708671237593204,1.3449682841882755,0.9942796773268747
95,1.7100211918808843,2.031903419883823,1.1399374403344487,1.4292994199860172,1.136444956263795
96,1.7626508620025816,2.3614922644415475,1.1677225375618905,1.4006506443178608,1.0115785470995193
97,1.6588221918505133,2.3334136052077263,1.1075581395634735,1.4866076881327859,1.0115589828077869
98,1.7024211978358277,2.1724678121118504,1.1240701315372963,1.1995420358481959,1.001796498975628
99,1.5684185786291844,2.2119559930325647,1.154632619099043,1.407541359515985,0.9391760320341138
100,1.5963756998610539,2.708390742796471,1.0816999613079774,1.4870862461659857,0.9645526453143269
101,1.7346198126781904,1.8771690884595638,1.1024960755019428,1.4796329299315563,0.9687935246553683
102,1.7931452819273537,1.8304537187970569,1.142985825714163,1.4570003770951412,0.949468291245254
103,1.6510745203130643,1.9480581333725673,0.9862929969290269,1.3143894918893642,1.454429655074603
104,1.787269902402091,2.224146674798611,1.005494002417896,1.3480584691481783,1.0566103769962032
105,1.7510774368874018,2.2891922893960834,1.0448662529005706,1.4853187881913248,0.9084113835085229
106,1.744395178602486,2.2371167555706024,1.1430197033490133,1.463267811005902,0.9374201029879355
107,1.694973199936362,2.1345649390963772,1.0120432420062604,1.5270142760032452,1.2229491275388866
108,1.7761787933962994,1.8426700939268228,1.0855440956160856,1.367835057606727,0.9952532686316555
109,1.8156566036957007,1.9066161261148173,1.1447779045293687,1.5152155209799363,0.9579197535539421
110,1.8921413478370486,1.8916900037381295,1.151756016695156,1.5073033180779083,1.0326213367862032
111,1.8028281028535085,1.8412901225238247,1.1754629765200975,1.5589036018132998,0.9557052949879923
112,1.7779590076253216,1.8700216691401035,1.0704363575385714,1.5565476538669896,0.9314356468800495
113,1.7817907496391048,1.8599574610677405,1.273252353710899,1.560542726219302,0.9176704615246565
114,1.6896804603020992,1.8380205119535926,1.0928982153594413,1.5528008093872958,0.9715209860321093
115,1.7091559247601817,1.8172476825240915,1.136001900554645,1.5490299025325929,0.9255873314190168
116,1.59895839586711,1.8727632578184685,1.156514310289071,1.5183448381115778,0.936015664714432
117,1.7594721590568798,1.85908964486201,1.0629563962184365,1.5065898583746602,1.0541069655353046
118,1.7499885978644718,1.8592188525420876,1.1258111840258238,1.388015185688975,0.9015122611711092
119,1.6465609032118198,2.0957259934003347,1.0572873514173522,1.1442118615875794,0.9470147252928863
120,1.7494283938468547,1.8493605239397835,1.1364784335451363,1.3883347160805575,0.9414791959480258
121,1.7621032661753893,1.8544276751436661,1.1737518704171686,1.2920558677180283,1.1198217487628095
122,1.604519502968175,1.893974798975268,1.1468822663636629,1.4992246654855015,0.9804797916897567
123,1.7686288919171342,1.8840910420185,1.2400562035863214,1.4539218860952519,0.9323950552532915
124,1.7470932361582276,1.8791782516950908,1.1774867406068308,1.4733633055617847,0.951183708554393
125,1.766354341727877,1.8632601687781813,1.049164617523936,1.3967811820484726,1.1493988459174556
126,1.659579128375706,1.8153192858010463,0.9965612404548783,1.2392695978778194,1.1889631523839186
127,1.7802266467315218,1.8178760203982876,1.0689595977324162,1.3512575808591165,1.1407886651711936
128,1.8118545076908201,1.8498047686108658,1.0418998392881065,1.3432392228528036,0.9522233934376112
129,1.8251217908691273,1.8324477453627077,1.1970637856969009,1.3430574095052605,0.96816264351768
130,1.8135113976691617,1.980440465275627,1.0930874554147976,1.356330414761707,1.0106312451582014
131,1.8280682291913386,1.8682090235548534,1.196944556091054,1.3849259268317047,1.0065604429196895
132,1.8001115593121133,2.0889864765247146,1.4913489218798333,1.2842889413744372,0.9560803359578764
133,1.8075001519288043,1.9518253520438296,1.0937754455136832,1.3766426411805077,1.045510076727295
134,1.7821784212643994,2.0174419045010588,1.0747549912667431,1.3768352079446837,0.9730460091235864
135,1.8578739784983784,1.8544150955935241,1.0882164634531015,1.6442065016983691,0.9780354185639935
136,1.5978575583225778,1.902518406403454,1.1404755000770266,1.3896729721037586,1.0330142612554365
137,1.768463081594914,2.03274588087517,1.0621035124341127,1.3887701857089256,0.965822172150811
138,1.7865657246694733,1.9695024196722926,1.0799724519948968,1.400094051100086,1.043371987760562
139,1.7782824510148556,1.893832776412156,1.1511686085312545,1.353579981109717,0.9983546960562029
140,1.7529026010793183,1.9021481007035965,1.107547744303212,1.3485869849216618,0.9550800832102306
141,1.6130277755368214,1.8611710918445943,1.13574295660919,1.3814644764536874,1.1497327239936659
142,1.6085263682207487,1.929142950314611,1.041855287100753,1.3904641469930523,0.9765148463032947
143,1.7612496221522145,1.8461596254133146,1.115478971354914,1.4103181371737263,0.9537415892482567
144,1.7713829431011576,1.8954144865610127,1.090447946761994,1.2057454297504198,1.096404818549932
145,1.785170097768499,1.705297059127803,1.1147278324735237,1.3740399428345258,0.9667971480079193
146,1.7639738853224438,1.874783589571432,1.0819163770407838,1.5317717470233907,1.0074270077245842
147,1.8012273901594782,1.8462011937534288,1.0384496004903643,1.5045319521070293,1.0419105263143393
148,1.7795511283979044,1.9450930680034093,1.1057362821795313,1.4003466247841891,0.9992692842323361
149,1.8124168476423193,1.8136531058185552,1.1933253054231252,1.4492063296212923,1.1108454224598816
150,1.8295448288432639,1.7279582735320544,1.158945199804635,1.4046768234298213,0.977293459489579
151,1.7758217000508967,1.790124681987689,1.0898621711408343,1.4091002454002466,0.9969578371859349
152,1.7575617706602362,1.7429973981906792,1.1660949368805467,1.4140450343866398,1.2932695153899012
153,1.765748413365489,1.7585877267521044,1.091535933226307,1.5511675146042843,1.3010995421172913
154,1.6650525338266153,1.8053396386590572,1.2393982734123028,1.4021093011541716,1.0591106375411012
155,1.5738666829110861,1.7648386431686438,1.16366614782157,1.5643907142558464,1.090762323739873
156,1.681474257858176,1.861762440425109,1.1008811137535905,1.4873524603061816,1.1544987180657535
157,1.650391779776144,1.8310588502295584,1.2367969267054864,1.5503448394238406,1.0047889060442519
158,1.7166925972313447,1.8481644954035774,1.1511120633384273,1.58730910964229,1.1095931965976222
159,1.6941512316779819,1.692189318945978,1.095529068810794,1.6036401907196862,1.0286077624595575
160,1.7551588240533809,2.1624049253660598,1.132952214209102,1.5765528481143822,1.0256489613982935
161,1.7595755903394656,1.9219689553763282,1.1358355631275234,1.1673122828310052,1.291042012849684
162,1.7669134380958627,1.7808854673973789,1.2492433037672757,1.6137666347618391,1.112027668338123
163,1.7903946633276169,1.890471165774393,1.1013635008683438,1.5544786486593254,1.029989171479079
164,1.8064403653882586,1.8496425666740082,1.0708971132159117,1.5113932419028322,0.99074500390279
165,1.776670230753701,1.9120056309268787,1.0807122397288473,1.480722886907404,1.0199535847815326
166,1.7497601202048103,1.805093633123357,1.1036544201376568,1.5630786266216992,1.1215029091191924
167,1.7582574418369123,1.778913997393924,0.9975360407710887,1.4753226119328935,1.0441680682567465
168,1.7690054103594655,1.8082445340931126,1.1131129304901712,1.4884454374776848,1.1228841001575887
169,1.7566159539265758,1.8121553094566316,1.1752516116160159,1.3270154785959472,0.9454192425318951
170,1.7668273071525666,1.9184220902703926,1.3260466607707289,1.37114088199354,0.8866053345120372
171,1.7927817504520418,2.138787980730269,1.1728997912208363,1.349026139955526,1.0421277831672486
172,1.7667463045980858,1.7544839396045615,1.071925146305845,1.5768618347529635,0.883917432694727
173,1.7543935124395809,1.7588082586000744,1.097249702967167,1.4206544935761758,1.0131993812411089
174,1.753303072717846,1.9082159831768828,1.212424122460026,1.564088961294565,0.9115128800428635
175,1.75542681453843,1.9081083547304063,1.226572710485295,1.467118569999113,1.0489955506406785
176,1.7683422530837636,2.0011957907625004,1.2015414124369377,1.5307273212296333,0.9389237328587403
177,1.7350599989134594,1.855180605473844,1.1213880951739987,1.3939387208514031,1.2067165534690818
178,1.7474078414718668,1.8889051321166626,1.2527346834252304,1.5582050559545257,0.9183782929359401
179,1.7333188045016865,1.967139599804903,1.0272124388601482,1.5583071789734373,0.9494818751997296
180,1.7563017569408024,2.340070365164375,1.055836736921927,1.5490617977229235,0.9958270333826088
181,1.7429788021827848,1.9838021727042472,1.1458426222967284,1.5453123959020179,1.044967124048014
182,1.7787272596390595,1.978110890208905,1.0584989136050706,1.5185333908293321,0.9708715540349514
183,1.7886685023294024,1.9497100055675807,1.0574999777726621,1.5141122277956895,0.9230881306404626
184,1.6811522845023148,1.9819970502688675,1.0727375111645068,1.4240137734356864,0.9168490558967165
185,1.733807620508748,2.2178932321406526,1.0626333505521088,1.5640860362487576,0.9270671128291791
186,1.7733128422651716,1.866842409300593,1.14707979743848,1.6155104406450813,0.9116579996116176
187,1.774090738799357,2.7250989473637857,1.066233469322758,1.486596719415809,0.9831072876024965
188,1.7384727273587741,2.0371500118062325,1.0638399617896923,1.5257769343760748,1.1355009747163478
189,1.7535790263325395,2.048956844592838,1.0739705507870818,1.4917871192124756,0.9007467260606588
190,1.7691121533967031,1.852858355211088,1.0737572281727277,1.4603292158374284,1.1353499225809178
191,1.7531381452101307,1.9278861007655639,1.0516781018987513,1.4856470437719094,0.8896857772531906
192,1.7780169106966217,2.239819628356229,1.1404650585651532,1.4534113722305142,0.8888495530929496
193,1.8026857057478833,1.8433436087045478,1.0630233441425454,1.4604631562583932,0.9018954041553412
194,1.7962056028780162,2.7066846937501667,1.0571838111505891,1.5302421979888177,0.8554613801866393
195,1.6960485607421607,1.8943547136551848,1.1263474585237192,1.5522832555088162,0.9151756629724298
196,1.8482211521626326,1.8839153945883431,1.1919671492833654,1.5714541085795108,0.8941448360506887
197,1.7396952513794235,1.9773910122761853,0.9978048166802145,1.5837669667306888,1.0716328380244764
198,1.89785640370615,1.9060602279920786,1.037058598862516,1.5965524460763127,0.9202050074894749
199,1.882093472822105,2.190140734724236,0.9663866820702629,1.5406786728308317,0.9000323166041008
200,1.8133059894414727,2.1206018230925117,1.1832713307883487,1.5268757532719412,0.9941205625854302
201,1.8226436100661236,2.002975954211758,1.0376859789217068,1.496138358271454,1.0141998129173946
202,1.855342272569749,2.1689647064132505,1.0693980956526297,1.484191186728115,0.9646269672743579
203,1.852166834791856,2.3301505668136215,1.0485542361380513,1.430397702352639,1.075893598902663
204,1.8662698646094382,1.9059986634860189,1.0518100822037868,1.4755284225363103,1.1674875930282993
205,1.833588169554458,1.8871660903923604,1.1845823997032499,1.448397532336622,0.924959013136017
206,1.8054965044399667,1.9397733209570938,1.0743588689628576,1.4488408009670215,0.900198982667435
207,1.8332009466527923,1.9699605055498863,1.354840388373785,1.451749220615626,1.0549873027837047
208,1.8334745283437086,1.8646708650975323,0.9739916604795755,1.3936398312237486,1.187886465762859
209,1.8105086787893152,2.0471375416022246,1.1493417965887622,1.4538033356103814,0.9198703569670775
210,1.8410671336783282,1.9225073308025609,1.2024143467579895,1.4646811793344416,0.9209772472636746
211,1.8182532660501778,2.74464890639064,1.1710253647011561,1.50285368596786,0.8743053102703099
212,1.716683191138499,1.9848182068478084,1.0391004949470073,1.44043076199753,1.053511060148896
213,1.8380612851471305,2.1840649872996263,1.1761632968962057,1.4672411680094268,0.9360342147253093
214,1.8232378140249599,2.066557321793108,1.2503093401551457,1.2441714116170743,0.969677355180497
215,1.812947578071209,2.0029014188057657,1.0394024148385888,1.3691716555466265,1.0305219207016028
216,1.8269993783925484,2.0865573610043544,1.1753454176663052,1.3501138924361284,1.0387565341969875
217,1.722966091751179,1.9512440445943275,1.0747958510453122,1.2674344199570091,1.134391703838459
218,1.814070484196934,2.0328972145886963,1.0353693199661564,1.3574975939480816,1.1682393267599667
219,1.7716771715127912,1.997510926683194,1.1403499479552117,1.3509679918929753,1.001901216547347
220,1.779839953265224,2.0096686896763885,1.0298968750672017,1.2739034679263272,1.2072087912404743
221,1.755180008641711,2.0873938484067223,0.996854901858934,1.3011190606923513,1.0060313091911974
222,1.7824986076754386,2.11308320688036,1.1080574272483883,1.2492653782960899,1.146683390134545
223,1.7989203619391778,2.041002376113163,1.207402514991149,1.2158645887960602,1.029046344181547
224,1.7950740859945746,2.0951548107763363,1.2573858155752247,1.3073384667658332,1.014461213856388
225,1.75841830122864,2.0556218639482906,1.056412229082614,1.3183581575793837,0.9537162892426504
226,1.6631793606129246,1.8797954244644968,1.0695495707723623,1.2697236249834636,0.9865667991198197
227,1.8145776796732738,2.674869332020934,1.1706456157137735,1.071732202507812,1.0091318316874178
228,1.768111958605613,2.352508480127491,1.0836648030911467,1.2139817636859485,0.9509823734713826
229,1.7869135221771142,2.2300364611474466,1.0402672541739166,1.174941654914855,0.9048885506071892
230,1.7879486652144185,1.9078440109430834,1.1216529256206627,1.1982779200337925,1.1505300056467533
231,1.8083705223408535,2.202921672499921,1.208334905710761,1.1229908220256155,1.0725106614025048
232,1.8028837128971156,2.756329546521639,1.2094234753715833,0.9962410927184177,1.1251784534621672
233,1.7804369908851325,2.223384988147399,1.0008769256223895,0.9305584799869874,1.3248976727507529
234,1.7985146394408649,2.2800186990621247,1.4366790316779816,0.9779852761652801,1.2353805103500195
235,1.7791465908545359,2.231821002348107,1.2698732238776913,0.9419058566038871,1.0531640815788474
236,1.8132465614245221,2.2945087629390666,1.0688881578376037,0.9048932004711903,1.0535222281159966
237,1.805259026912667,2.3336715000425663,1.1138599148567572,1.0051940422410073,1.0518755383950058
238,1.7688243457843247,2.2981000117980357,1.268213119505195,1.0069315540269321,0.955062824025364
239,1.8442084996007246,2.187815516144627,1.0352116786460064,1.0097457299479897,0.9804117915331625
240,1.813982368278631,2.252537867803114,1.1373646939669075,0.9830048731811968,1.046473022284213
241,1.827108360718125,2.099116794119089,1.0948635417079966,0.9223721846036588,1.0069179775485773
242,1.7917809588289382,2.1604889908243856,1.1716217113554188,0.977654597105755,1.0082115201628348
243,1.8036869918608198,2.268636014640936,1.3590127602675959,1.185719293710693,0.9861978440969019
244,1.7839482454213098,2.3102927722353184,1.3449982650689605,1.0269363877669297,1.1617859293272326
245,1.814450969180156,2.326441922633314,1.7453738120785691,1.023350196017142,1.098043333077211
246,1.7885210193282368,2.254760804383502,1.3272187983198172,0.9816586604515302,1.0625612448607251
247,1.743841069574205,2.2331832303606456,1.335434270890781,1.009356452174565,1.0717223621672767
248,1.7246912517260617,1.9781397174360098,1.1316807810585394,0.9276791049936043,1.2298686127571314
249,1.820878391972648,1.9900012156795348,1.029488800495274,0.944055138324848,0.9542978338200359
250,1.7600303827835915,1.9589472333967681,1.3579593021807335,0.9948996828527877,0.9699563299931852
251,1.6572121965158357,2.264619366135956,1.2379139368654226,1.007763359556009,1.030033538673845
252,1.6931378393521868,2.2108021789065844,1.4232553042361002,1.0111490973360306,1.0407431390566237
253,1.8172114158800299,2.1277143510097076,1.2050696618433516,1.0169346840072462,1.4569857259579955
254,1.8203223114408515,1.9269351831633081,1.326743933908106,1.0043320223386063,0.9562377331812576
255,1.8289559548368308,2.1372992590136826,1.1238960068146584,1.0154446263120167,1.1725255991628907
256,1.7116522689360416,2.177236039183183,1.4006541774554206,1.057637092212772,0.9842512460616557
257,1.8349992264567632,2.5716758723076434,1.213042125582209,0.9979839822160805,0.9684597827394104
258,1.8492064890247935,1.986471578027011,1.2354004549131428,1.0047042065070064,0.9961737441124481
259,1.8417312832595436,1.9462925597833667,1.1308334817848664,0.9478800025260161,1.0246262870312681
260,1.744236750107241,1.8990405545080533,1.3424962419031787,1.0351807306771974,1.0764117669709776
261,1.616305008907729,1.9388652931990031,1.234643439642853,1.0164606114853094,1.022787263226616
262,1.6538887905824118,2.1583019799855077,1.3285760956543848,0.9996777809843225,1.0294850859663123
263,1.6439670792075467,2.132291671271704,1.2631036575054406,0.9976118573481055,0.9930744813816391
264,1.7931189068189861,2.19683506842194,1.1717467898463525,0.9890493621321644,1.0334587139905227
265,1.7729432351265426,1.9160269406996338,1.2812312871317142,0.9846755993999164,1.0851239483485113
266,1.7974941058603224,1.8948772556210292,1.1813487687783397,1.0235593741969868,1.0793941945327628
267,1.816535883325416,1.7775524125852835,1.118109699990133,1.019021329241379,1.0883092879349427
268,1.8333852977318716,1.7428967660313066,1.1030348138338009,0.9490297312411958,1.2008781343855282
269,1.8346988687272585,1.876322797122936,1.2213502682651813,0.9802450686771434,0.9755091149271184
270,1.8094252337658592,1.8730048111438489,1.1671830774354248,1.0053143605696686,1.0660128814199419
271,1.7272392248073356,1.8196037042174387,1.2412316314599872,1.2216465095895215,1.0747445446916897
272,1.8455553979287838,1.907085744263046,1.1268502558720903,0.9999235453113944,1.3208069139398226
273,1.872155394166851,1.9020093073953888,1.0670293133901587,0.9983085506409746,0.9929410796984954
274,1.8564146784742932,1.8767187276042059,1.085051418876067,1.0074879561345165,0.9729724274366548
275,1.8250931902052352,1.8709421084825508,1.2283656488711068,0.9884613212482152,1.1099467527471845
276,1.8349757557565916,1.971044604185306,1.2539447103728356,0.9715338168922929,1.0056735325835444
277,1.8064353579676118,1.9213943626316707,1.2190337533582758,0.9790386482861871,0.9862559444900755
278,1.7975757261783836,2.0100245570817887,1.2847410630133949,0.9804532006544087,0.9764716904241333
279,1.6630726689487207,2.055610730057502,1.158948263559821,0.8985272575014153,1.0051069606015277
280,1.6589003455862252,2.279648328632452,1.1567039683112075,0.9633078742069632,1.0449761707356027
281,1.8216065334810354,1.8830644686284024,1.1514448526299776,1.011538436273866,1.0038784327471404
282,1.8269979795606677,2.1772963064045947,1.206399545793285,0.9638359378112358,1.0151095152677398
283,1.6813263507763063,2.1478553456300644,1.1333176408558407,0.9750990950106941,1.0543500124880294
284,1.7964950796595518,2.2812320802729227,1.2312173017409302,0.9643075190089041,1.001521745965045
285,1.6793379319034902,2.2192612529053837,1.1896932498051398,0.9481998024932236,1.0346960560479803
286,1.7104979725657798,2.0330590349148276,1.415575823556949,0.979408357772192,1.04247131313595
287,1.7438476061971755,1.9259900659443154,1.5745541406522023,0.9793806840050747,1.0052265729513357
288,1.8873717559345262,1.8446993826537674,1.2403667200095825,0.9619984404883205,1.0000894979908426
289,1.8270412118003967,1.979336759620892,1.1279234433993626,0.8854291924777729,1.0799736979388752
290,1.8303108345368404,2.034322310597276,1.2841710495716607,0.8900638063802334,0.9656040428206137
291,1.6147169285833367,1.97331287705878,1.1851588645278377,0.9194916994025794,1.3191656915925742
292,1.7537314781368,1.8027202558418134,1.2815715447054472,1.1180027292785186,1.032388344775351
293,1.713929978357974,1.922581744201112,1.2029664189561213,0.9609627552996365,1.0140251488287513
294,1.7520916631062484,1.9952107621671873,1.3522328214119483,1.1134574555630032,1.1277042199490799
295,1.7213237056877924,1.9473239799879931,1.2439754210670266,1.0116698250931424,1.0049481033269645
296,1.711537009220444,1.9852458489310176,1.2171554637754933,0.9715025339804559,1.2399750004762846
297,1.7415755028275788,2.038466536287179,1.2679224212778308,0.9802679589536246,0.965994894032692
298,1.7465184582551156,2.219292373054065,1.122848340272628,0.9352190659741706,1.2847284681153373
299,1.7351829217999144,1.8639665996551513,1.1488019852014715,0.9817228767992336,1.0129646264957182
300,1.7434200597829979,1.8052747215344793,1.383271707522139,0.984284131578549,1.0455547666738774
301,1.7665620090849188,1.835169514147189,1.1165933641237986,0.9958180632195567,0.9506866143853291
302,1.7861019533993083,1.9330907142791893,1.0769053902598427,0.9270881857404947,1.0363880424060987
303,1.7589325203867014,1.915124456580296,1.1893926922662381,1.0275111779935127,1.0264660171444586
304,1.7745862245452533,2.0080368262803,1.465291420147602,1.020960753921206,0.9805198064275614
305,1.769307503073301,2.053218833167949,1.0878270182532097,1.017718047760516,0.9627459651087479
306,1.7983782300799687,2.0308966800722033,1.185984169897622,1.0529657094342468,1.076514438464133
307,1.8025281014711514,1.974257628008781,1.4857494632039898,1.0142228101741628,1.1367501358488197
308,1.6446492199077019,2.008498959538861,1.3212147444067326,1.0246628981633432,0.9847673574435982
309,1.6816464870178018,1.9945517698361497,1.1590504239489168,1.0034145933522933,1.0236023421337241
310,1.8318134104544657,2.0190078275213885,1.108565174951799,0.9993384375519565,1.0334915570735552
311,1.7189398813954584,1.997177768677619,1.1176664372216747,1.017917496343466,1.108828976777229
312,1.8408007367488781,2.184488901299575,1.0915943224920046,0.9916870251437997,0.9644674124334081
313,1.8532551716093548,2.065567715644436,1.162530010224914,0.9608948915639554,1.095320947130211
314,1.739236161976284,1.9341488311398531,1.1932262134150402,0.9646376025045876,1.1837008666351112
315,1.8583879617774597,2.013779867135191,1.1605409458254894,0.9200013020465938,1.0452488420951829
316,1.8854028078902694,1.8472801335967968,1.2093160244830428,0.9315568161912939,0.9183824382187143
317,1.897507929893319,1.8632664060827442,1.1981467684572127,0.9620203027952352,0.8747124440499516
318,1.8412605477660537,1.7143317441608685,1.1053228386656302,0.9766937221507415,0.9307826826867597
319,1.7255470482974373,1.8029379694001992,1.1775734442425796,1.1104747633582048,0.9868102633906791
320,1.82967113501495,1.8403798073017588,1.094716102411114,0.9590179530785696,0.9466439467544437
321,1.7145329190481553,1.9218371885837584,1.080527551912256,1.1112502490135177,0.9704725567891476
322,1.8337824169999437,1.9737627966934708,1.2482504156503986,1.0040198742628406,0.9518263006382424
323,1.8440274484288197,1.84086131385592,1.3229282018153907,1.0531462901500084,0.9344979669449813
324,1.6779318251357662,1.7258293463291126,1.2222451770606224,1.0025831268663294,0.9625596100078387
325,1.6706105910968811,2.043522761243246,1.2142499261782562,0.9927620194353081,0.9321318173438555
326,1.8236104290467336,1.7579310054708033,1.0226589866635716,0.9964174439350938,0.9332440422122222
327,1.8432104284870414,1.6963116010900916,1.1363453818049507,1.0171867425489587,1.0850327451777189
328,1.7973530934959447,1.7907102434129962,1.1289321285258742,1.004099498063434,1.1693339810284233
329,1.77865941032095,1.8948344194634295,1.2170474482961282,0.9042345638395377,0.9766745655113698
330,1.6402474642037503,2.1013938646908583,1.206628729635908,1.046397669677676,0.9552968301329805
331,1.7505393817428974,1.819216130742215,1.2518276021103103,0.9622487667237889,0.9930620338082243
332,1.8233268651892391,1.9070885123800472,1.0729001901722235,0.918032760025964,1.106111046264047
333,1.786950629432137,1.8628913333725279,1.068879438189457,0.9649301471287384,0.9966949737675563
334,1.8082845832933356,2.0857428561876166,1.085666029708121,0.9605237054104027,1.0429289223319649
335,1.8040492748526855,1.943835008214216,1.0257927189264409,0.9595003096113581,0.9595288745385873
336,1.7978179102535086,1.66395382482923,1.0522370883667242,1.0259993192947932,0.9699314392452758
337,1.7741247372948898,1.8754256662891802,1.1220596832823289,1.1026658687190038,1.148066349615191
338,1.5754081804290019,1.7775192960983257,1.2357665735323307,0.9837186486522751,0.9700519309150415
339,1.6684987959708562,1.8333797070343791,1.0530267905476125,0.9333500719438083,0.9698264795999131
340,1.7351477695132849,2.0670666305501317,1.1711031395221903,0.9283252112964442,0.9730125552271306
341,1.7568980329474095,2.1310621007485877,1.1865034069557308,0.9609960439253759,0.9924345496520011
342,1.7392175972424009,2.260485665169788,1.087679929171497,0.8904630567189615,0.9563391715214177
343,1.7558478377138458,1.7238413244259874,1.139630078575812,0.9324144969811644,0.9458360680029014
344,1.6757416232074795,1.785751588650114,0.9544790045539939,0.9484520389862091,0.9636570185408908
345,1.7220698949052973,1.7809144524410887,0.9955707413933047,0.934027675321219,1.0336663794809435
346,1.6584137533563579,2.204536147171487,1.0415550162171516,0.9306033816507417,1.124659564758129
347,1.6176303303320205,2.0136229935075374,1.1852133367917908,0.9363578716293341,1.1101047046218786
348,1.6961378704562462,2.294969111989495,1.2526359326046441,0.9372611302125223,0.9362360869290325
349,1.7630995622709293,1.7792889286348454,1.2316220960925033,0.9242683945222427,0.9465208412318711
350,1.7620385965741203,2.2631794154517384,1.1119880368994248,0.9625130302374187,1.098976047615245
351,1.7815127081439734,2.1295529720039643,1.2597588848257686,0.9875710679385605,1.12138050539335
352,1.6916850533436996,2.1321864249781965,1.115814453462976,0.9954958215020963,1.0362538086849211
353,1.5698249922206615,1.9483802149435832,1.1362228168921549,0.8793197943799403,1.208008781504902
354,1.6155921756254517,2.592622124029394,1.0986206202388689,0.8830146985946383,1.0049942504339127
355,1.7526594098911878,2.1662374170831225,1.1988026937023544,0.8792003187875702,0.9880161666420058
356,1.7310155964549232,2.1705111698291977,1.1942805627007356,0.9419323023005383,0.9394060327017142
357,1.6526486974919927,2.0629047201596116,1.3344460404875422,0.9377455250216074,0.9857583918175952
358,1.8088457640386097,2.0856243567797805,1.487520790994768,0.9858653357976654,0.9329856064256693
359,1.8228919458434567,2.4616280323911037,1.1954616624065872,0.9478199570101059,1.0358297349690888
360,1.822581466901622,2.3522883967200467,1.1442554631255017,0.9214351205154008,1.0320159714797117
361,1.7939460311132347,2.0675073088942453,1.2162872476299111,1.0035583202221057,0.9836274726998782
362,1.7838918107228605,2.7164939488029063,1.083982006381391,1.091317117978688,0.9221959689677214
363,1.7906911691362137,2.3620066374233115,1.2045960217159095,0.9140801129988523,0.9749666665987137
364,1.7703251274975447,2.0829002380707253,1.1272449343509547,0.9120007945302078,0.9919408954770502
365,1.8059399992835246,2.475409003624842,1.2269986836272428,0.9498615803440357,0.9398629296206206
366,1.7846332088257644,2.762821790555424,1.3390338015420526,1.1188326045826493,0.9764733679386763
367,1.8157321883360025,2.598152733963296,1.2994125685394942,0.9764484024466605,0.8916676274855272
368,1.7936341332226038,2.313799971778909,1.1428715183479439,0.9132716081469268,0.9020588208218305
369,1.7436911093192011,2.1729053196853787,1.1255788866075365,0.9273335637005576,0.9194923560740997
370,1.683916639860149,2.232689274934548,1.1795478890102704,1.0860973534499905,0.9343698361660517
371,1.8413654231623175,2.488180062673107,1.1014256918165612,1.0516786018532673,0.9952814990354595
372,1.8566049187632687,2.484969242905582,1.319321487707125,0.9638620337901423,0.8944871743043311
373,1.8285225572796746,2.8288688488209677,1.2815658678793915,1.0471879061396123,1.0298720238051877
374,1.8126590202702517,2.0565655471144324,1.3149181879492517,1.0278592776444515,0.9556151545866437
375,1.830289574052697,2.367444679270875,1.3502550297363007,1.0207884122325332,1.0123576412918633
376,1.720477065379108,2.0352087641602052,1.3104553917796053,0.9444939212902674,1.2915175271964383
377,1.8628983998001907,1.9954035264776904,1.5224456235524575,1.050611525792473,0.972257990839957
378,1.874615329324941,1.9626518846908734,1.3617735940885023,0.95264161457312,1.1470606479826961
379,1.8425318661250085,1.8770303057173936,1.3183745104602875,1.0074469646516382,0.9700873029439773
380,1.6927942721981422,1.938869375943762,1.348390581063858,1.1601013914460436,1.0998663263997013
381,1.8374844153699532,3.2466432923289092,1.3638952510855593,0.9321540085896521,1.066289007365461
382,1.810810615531629,2.400763185381088,1.5634931631832487,0.9160922479526941,1.0183525804827536
383,1.7893788045661285,1.8640436342043338,1.1098929649240312,0.9732863014940241,1.0589452537308937
384,1.7832295585774984,3.0430891988226114,1.1897518072283484,0.9212708195788687,1.2399594065846913
385,1.7531576958055,1.8836692889295845,1.245476030266027,0.8956181779303243,1.1810633445647687
386,1.7753718735982698,1.9706640915425884,1.1603371471916049,0.8774110877122611,0.9786234505899845
387,1.5133817315348497,1.8526448419973036,1.2605190268359232,0.9264604780027751,0.9662530147524787
388,1.731454779074791,1.9559934502723455,1.5464270769170407,0.9230968935476925,0.9606363452536202
389,1.7176836490808378,3.3041735895860986,1.5497215480054596,0.962261654216681,1.1755510576679158
390,1.7953727588635202,2.0106099636366426,1.1827909269338341,0.9350293225235348,0.9682096199448476
391,1.7418478543483242,3.339511477961547,1.1727995837895402,0.9090361463157086,0.9401710048483267
392,1.7470597893750217,1.91494168163455,1.2719796718522849,1.0584189022533488,1.043506126206958
393,1.7532613200470324,3.3836215273768118,1.5477996901381121,1.0541676612057098,1.0012605177756517
394,1.737908400728187,2.083300265300955,1.2803751413653208,0.9132498736899843,1.2781412252219326
395,1.762763256710015,1.9140189403882442,1.1088451058857607,0.9113483690085601,0.9873583570329552
396,1.622936698570976,1.9898820276463987,1.2490621100098651,0.9210348798177826,0.9748851987650208
397,1.7711763959055333,3.3709661464313396,1.3343061722954617,0.9235115289954492,1.0583810428437022
398,1.6671071485321927,2.23556923926368,1.1368822335877573,0.9479369101054828,1.0305941077347034
399,1.8280892028097455,2.1809272883780944,1.2471693347386599,1.0040727151793098,0.955547329859591
400,1.8395228966424533,2.1417611995631116,1.5200398464846576,0.9344443647929397,0.9261515423942619
401,1.8549361512996012,2.835572627607821,1.1422521525465097,0.9532067787012498,0.931856517675766
402,1.839926154234267,2.6740174993800596,1.207658884887785,0.9238360327090809,1.2716485085821296
403,1.820264812015846,2.670012787796884,1.2287505733075759,0.9628011866631183,0.9275057318588471
404,1.6724233836895845,2.491200650247513,1.26992960216463,0.980508597747731,0.9755257885243589
405,1.7980683827434716,2.340205454834195,1.2602181668810863,0.9220121776971187,0.941319525561739
406,1.7759519507659378,2.409904302084218,1.5385472627458427,1.0036747848102758,0.9689420599467302
407,1.7826911582959475,2.337217732237683,1.3521589666621265,0.9492634616865142,0.9398373880155176
408,1.8028773061581163,2.142096668935508,1.4688066532070994,0.9075011211192344,0.9450500444188997
409,1.8093840797682128,2.2414115107131356,1.1248662185429585,0.9806270248964651,1.1406634129353284
410,1.80827949890892,2.292719566259671,1.3969545397746348,0.9249789648690069,0.9698371268165272
411,1.7428373837778857,2.3067268559834075,1.2493022756962038,0.9475455186042331,1.0716120030430376
412,1.7510483436341557,2.665037974632088,1.287705533031884,0.9354196431854765,0.9329133543586292
413,1.7874065546602043,2.038415773144761,1.1213441956108845,0.9488100803363747,1.1061141597008368
414,1.6839651348233262,2.125244180413233,1.1929381069813654,0.903021613657425,1.1179716004143267
415,1.8023861675797632,2.705529945790985,1.20296886630751,0.9344665992145487,0.9445748647766601
416,1.8189144056889925,2.0400238451473354,1.1390103008498742,0.9239661672938225,0.9387351248724161
417,1.8380793752546036,2.123589044405473,1.1239223489262675,0.8675286316414733,0.9286103694291257
418,1.6205851892045382,2.057021210377083,1.4795706583873551,1.2664452753857092,1.0995073359312417
419,1.789233891910785,2.110592447417252,1.1900299350224148,0.9433019670769415,1.322608101794319
420,1.8109203123932884,2.2404961742269838,1.176142864624551,0.920241395703962,1.1462686641945221
421,1.8081622095548668,2.345935448803367,1.291556406588069,0.9292818007961529,1.0070840859254089
422,1.8077417673746194,2.192140056532948,1.1798965394847472,0.9198466727407814,1.2359435216250678
423,1.7085186817843745,2.159833242217863,1.223041390256739,0.9211595354540586,0.9946406060951117
424,1.8554506915746725,2.132723020204196,1.2493711341228342,0.9421198365511322,1.0542981925825392
425,1.8106883116122867,2.176434869889522,1.1456131938500058,0.9304266067520625,1.3100690040223524
426,1.7314242124213852,2.107997784972926,1.1975853181509715,1.0270769541336346,1.034134515036907
427,1.7503305674362974,2.128891943162033,1.226515633365001,0.927348311224115,1.3770477264569467
428,1.7635957325184868,2.1553327732339764,1.2236077013250317,0.9345807575623438,1.1020904790993162
429,1.7764533300933565,1.8104062735929403,1.0917372064146547,0.9689281227852077,1.123218935467728
430,1.7795915085460217,2.0769738103212316,1.2700330568887597,0.9249936319405373,1.1408568220993276
431,1.7910228482062918,2.0680598035669076,1.4535739902956986,0.9200731652993992,1.1480352264517841
432,1.8017550600595102,2.075506944837563,1.2133213421118318,0.9461359820529368,1.2188564471768335
433,1.811601055891339,2.650114037447077,1.2916868757820394,0.94583945174727,1.1991289114428332
434,1.7863295995439001,2.0376316567368065,1.2368242372220883,0.8888115577367702,1.1859221519913368
435,1.7038295744798164,1.9159597308351262,1.1688445743978695,0.907489921526422,1.1701387153307359
436,1.8519256174372685,2.0707903881760674,1.310080823637378,0.9238739027692996,1.1265687527477672
437,1.8312905655156357,2.0965953880243,1.328247744871065,0.9175599870467797,1.2015190055642126
438,1.8223111505573744,1.9355636266891334,1.1563124661067232,1.0000082714211938,1.0676983124686747
439,1.842317144350874,1.911821881144239,1.1608113507440154,0.9999992389877516,1.204851795581154
440,1.820252864249947,1.9528088157044228,1.082752850399394,0.949922729183069,1.1516325377211567
441,1.8015576560326927,1.9142480037439653,1.2458614442942497,0.959160303862123,1.1282532724686807
442,1.6602410460447143,1.9546542344159445,1.4859730717867186,0.9454942026786146,1.1997237607649058
443,1.8266072351984215,2.0503237801213854,1.1565792527858796,0.9618262441924451,1.13867267038934
444,1.7152427305204845,1.9190909812910515,1.2472718798408782,0.9115999906138438,1.11422256370661
445,1.7649374099442234,2.291038089162241,1.2618550834060256,0.9709325625558168,1.2048734704915243
446,1.761786770642824,2.584641810417975,1.1989984305394807,0.993220867008935,1.1213304770894943
447,1.7520359871288933,2.28599622199019,1.196360651045423,0.9128914567747466,1.0896056786213912
448,1.7923872825157918,2.6796928531236124,1.1854219017496568,0.9858409064490269,1.1400018927576225
449,1.815076072082816,2.116209477398731,1.309590193089868,0.9288671583242076,1.114308334077147
450,1.8353587044844673,2.3093678890958644,1.3279399868163635,0.9224277129369524,1.087883440468442
451,1.8126680726236073,2.656589452244455,1.212265782781845,0.8932545408448703,1.0465749364039294
452,1.8047237237061853,2.3764997694696604,1.2370494659394817,0.9227433170841608,1.2549065759273939
453,1.7745741418728116,1.9988041149063642,1.2504030466761098,0.9321463546117155,1.0275183982966245
454,1.7608081571342333,2.1569918544666544,1.2744796543947428,0.9025657393607449,1.0460471797582704
455,1.73008815446053,2.144558992737359,1.1914734536492495,0.9965642780888314,0.9735361960705127
456,1.7089209501209808,2.6606015643904173,1.3819256237552726,0.9165896743219558,1.1541394762337298
457,1.7301258294472759,2.3074346179087346,1.1040136954947806,0.9197744199830084,0.992774233602259
458,1.70412404598167,2.3735717538661696,1.0679132576360164,0.9255662286814111,0.9957547692659158
459,1.7284017894466377,2.226655732309245,1.0715197432291266,0.9506067370412312,1.036945048530913
460,1.7536999414712635,2.1743915824233975,1.1112306026479537,0.893143998712203,0.9956379737351995
461,1.7644906864392267,2.1625209064961837,1.14394139933077,0.9801088041340812,0.9946163928487597
462,1.788894209386918,2.010482214772062,1.1359372122581908,0.9502793466275168,0.9795912322524725
463,1.8107941859196834,2.331581876012929,1.1903424817386623,0.9193900029466331,1.5993939818575735
464,1.790693346860407,2.2957776297668495,1.1545736227092847,0.9289430432408606,1.008999839422714
465,1.80991170060827,2.297547970802635,1.1459068965435306,0.9393951205707117,0.9834957705722949
466,1.7911267341179686,2.3648346712836954,1.1125455098020747,0.9153246334267008,1.0803617366454155
467,1.7717719680243196,2.336551568248463,1.090173772136731,0.9261527153633567,1.070518724918329
468,1.8411256743146491,2.161848116463759,1.0744435806064194,0.9900707114202861,1.1557233597256782
469,1.8180341229084147,2.1176429964645904,1.0723929286783338,0.9731500010477743,1.092822506155042
470,1.7708431591704472,2.1333335185441724,1.1921075584975462,0.9301822012586591,1.0022345938706922
471,1.791210650252935,2.1283061497966487,1.126749002520557,0.9236337701756282,1.2707310348111258
472,1.7966344789902355,2.092687246033284,1.1461940782778943,0.9168470436105541,1.0476252116409746
473,1.7795513423020701,2.274342038911236,1.1447058591784456,0.8959896867816463,0.9763500529534681
474,1.7551738448617908,2.566476741586848,1.1759073696230378,0.8797976653430467,1.1399336773586428
475,1.6476681302098173,2.077526038642969,1.1927599742857813,0.9048310062889975,1.0545967289951823
476,1.7231113120045558,2.0172444411662234,1.1494329019258003,0.9651223606868307,1.0201988795095909
477,1.665934417091752,2.0699849916912427,1.1443695656524526,0.9344207861933438,1.1057070157790285
478,1.8266411255499182,2.3031493260674885,1.3290395468200102,0.8963117128169225,1.2991173782335523
479,1.8240894173261097,2.238065600043769,1.222369463738724,0.9200887308409836,1.3096476255548026
480,1.8254320125294612,1.959321346402127,1.2924998818050286,0.9428952711227144,1.185425980725186
481,1.8432429289599694,1.9746697310186978,1.1891783636854287,0.9531628589625799,1.0479516010870538
482,1.8154169215723313,2.1921386363721393,1.149487287160946,0.9325469060917454,1.0270053869220332
483,1.7891655784716225,2.000067821446268,1.2162967351891434,0.8920278733703281,1.119845638608724
484,1.7723366134203387,2.0377317179836263,1.106082307368258,0.9211701278039084,1.0794339410494198
485,1.8071251119879057,1.850298235520875,1.0781519185135042,1.0544201262060453,0.9991953930546189
486,1.693567480115651,2.2368209734276663,1.1284075856102695,1.14888227838804,1.0166981948263927
487,1.8503991559136828,2.684193339609784,1.2456326521596137,0.882309237828373,1.1761081970564609
488,1.8193337200526218,2.0116106923622468,1.120898726987918,0.9186100509200731,1.0547282756086749
489,1.8606248327765693,1.9805283329329353,1.2573217312525136,0.877534582909814,1.1387282061699175
490,1.7608041854557193,2.007273065674836,1.2937088919466657,0.8783615494356267,1.1306928170300172
491,1.7488282906355361,1.7780928144697679,1.1864526024609288,0.8929004130096208,1.0730831621370234
492,1.6273949632300844,2.0225314277180226,1.2147715772753227,0.9185315691080468,1.0131045209915173
493,1.757286385539125,1.9554098022835595,1.154254119290888,0.9071853245390226,1.0825238817206304
494,1.7753562944146966,2.2373052152683583,1.295212249269065,0.9311406027305885,0.9808215228586673
495,1.7352334902244437,2.073764622605222,1.2282249359005584,0.918425024598885,1.1733990783591908
496,1.7590323082986146,2.0976527416053234,1.2521922320354388,1.031381326145456,1.0857773269137014
497,1.7687223281750921,2.1677231814054796,1.2334528881339624,1.1367641911065132,1.0238790772462283
498,1.830291873250626,2.124074253471854,1.244672439729821,1.0151343394682908,0.9927974597715604
499,1.6810591350712467,2.0788949548996047,1.3620525005216257,1.015084231146167,1.0246132119835025


==> Algo_2_mse_baseline.csv <==
-10,3.881710661919134,3.6377473665262365,1.191863993221238,2.684442108508825,1.5261188200267368
510,3.881710661919134,3.6377473665262365,1.191863993221238,2.684442108508825,1.5261188200267368

